Handling Delayed Feedback in Distributed Online Optimization : A Projection-Free Approach

Learning at the edges has become increasingly important as large quantities of data are continually generated locally. Among others, this paradigm requires algorithms that are simple (so that they can be executed by local devices), robust (again uncertainty as data are continually generated), and reliable in a distributed manner under network issues, especially delays. In this study, we investigate the problem of online convex optimization under adversarial delayed feedback. We propose two projection-free algorithms for centralised and distributed settings in which they are carefully designed to achieve a regret bound of O(\sqrt{B}) where B is the sum of delay, which is optimal for the OCO problem in the delay setting while still being projection-free. We provide an extensive theoretical study and experimentally validate the performance of our algorithms by comparing them with existing ones on real-world problems.

==> data/centralized/1-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.309200328964768,2.302585092994043,2.40957717673668
2,4.41042129053886,4.604757496846371,4.384681403792591
3,6.337052480263066,6.906305191426462,6.247244481126915
4,8.31750035557333,9.207052663624824,8.198618676816942
5,10.15014331633938,11.506784692670381,9.813425215022882
6,11.875676073877468,13.805341201754382,11.635020476677592
7,13.349784760044823,16.10204157886855,13.113057337985918
8,14.812719443230565,18.39756412478891,14.643025620366803
9,16.239130723365694,20.69039200526078,16.027417420178004
10,17.835316036108157,22.98374483884099,17.724081525107053
11,19.238187448132383,25.27315718153265,19.29516541897291
12,20.571579672551866,27.55978941257152,20.595544823263896
13,22.017705432398376,29.8431173687459,22.203915297250386
14,23.39304172891549,32.12800789787506,23.732902600042387
15,24.77613864435142,34.41004587277934,25.160241474770643
16,25.892936955360874,36.68071495729701,26.298303995041547
17,27.22978141710451,38.954833870646965,27.58331687176527
18,28.570300147571032,41.22098637780858,29.004671942856156
19,30.08054564620548,43.49061769741995,30.531591193110362
20,31.34530766582285,45.74737838726207,31.757122926117223
21,32.669677033270425,48.006576053224094,33.11992131689412
22,33.818414290502766,50.25640716175389,34.198824768630516
23,35.41289007810595,52.518297740289455,35.90218843930505
24,36.539615855958644,54.76661792979737,37.15230076193594
25,37.638901542515306,57.017105876557174,38.38793815628666
26,38.90672567138273,59.25398978286033,39.665333929788396
27,40.11130279265657,61.498720274620155,40.954432428864045
28,41.36636179446223,63.731463497018815,41.99917154077727
29,42.57807087141507,65.960625525202,43.450042889135425
30,43.769287784249514,68.1809215470723,44.574371028391305
31,44.96553806666962,70.39278899951891,45.795128741298846
32,46.18921284627077,72.61838593533795,46.966636729283344
33,47.25205166087203,74.82152860037233,48.04440551811689
34,48.47021597412613,77.02888306563288,49.19877245643249
35,49.50033476161386,79.22168949963421,50.21690915175167
36,50.59443115117051,81.40992283374314,51.34403785838961
37,51.71046421289868,83.60486707316588,52.35941036090477
38,53.095275966305884,85.81667580490327,53.80681265311031
39,54.13120141898521,87.98714132309706,54.783906860974824
40,55.2968594273009,90.15028373533991,56.06139053220831
41,56.37710770725462,92.3050341503632,57.12976284885605
42,57.4593385107735,94.46950087078845,58.20811812045346
43,58.6037131259245,96.63508094024456,59.30352972847763
44,59.976633481175305,98.79673268065581,60.50528509146783
45,61.041035320423646,100.95366856101208,61.59814895490805
46,61.98729113363699,103.0666746969705,62.52192351216488
47,63.12908235856675,105.2077360027005,63.68805632435936
48,64.21269965309514,107.3177494526846,64.73686606538084
49,65.25638195613949,109.44269569546324,65.75599413688627
50,66.41874483122173,111.54842122468045,66.9299534757382
51,67.46800197961564,113.67801011003148,68.09508266832381
52,68.4648838651973,115.77972066928935,69.11631946678337
53,69.69071410444731,117.93806416186585,70.2258769798934
54,70.65770716437348,120.02881338500947,71.2742283096194
55,71.639469856251,122.10297779244175,72.27619329042165
56,72.70633511748991,124.18735902532009,73.34072266383617
57,73.70866225237792,126.27281521054218,74.36815396147523
58,75.11531182480442,128.37449540968936,75.72331931665568
59,76.29884488520054,130.4527127869148,76.83093084232807
60,77.38585951771532,132.52923984946443,77.87925457451752
61,78.3157811683892,134.58711188515917,78.93581813888295
62,79.36865729623064,136.6285774322057,79.92266580992116
63,80.4791426779704,138.69080907714974,80.94228576952955
64,81.66263937348805,140.75696081815013,82.10624268574256
65,82.76859779747872,142.80844121692454,83.3950922478196
66,84.05456033165602,144.84867329822353,84.5821843433833
67,85.08921748092159,146.8822710111653,85.67423443064844
68,85.88100080906524,148.86653000606955,86.50970830000522
69,87.07852221450827,150.89507091677294,87.66217466713127
70,88.18735646808267,152.88733578437564,88.70797250526518
71,89.2780810979107,154.84107900455524,89.5400918350397
72,90.34828614318246,156.83390166446324,90.65469759887628
73,91.48796429568837,158.8365817822362,91.82086750990594
74,92.57516797298942,160.81250538048909,92.8817580420188
75,93.72356019383776,162.7909122670026,93.80374681733312
76,94.73392581263039,164.74482681702844,94.79213591142789
77,95.68756914082263,166.6992195809521,95.68752320077715
78,96.79695869653293,168.6664263367334,96.79210504087281
79,97.91342794039969,170.62781638593606,97.91811885104576
80,98.92359296450654,172.55268061691575,98.93524055833535
81,99.85780817375723,174.45677267096602,99.85784850025944
82,101.04128516210329,176.42296652669322,100.96676741315886
83,102.11984885589611,178.35012283075523,101.98324059805559
84,103.24726043381341,180.27223715093473,103.02625834000256
85,104.24440404155143,182.208634015534,104.02154717423689
86,105.3280173908624,184.1582890508291,105.15972071737295
87,106.24940261827852,186.03570933553254,106.04121289084019
88,107.11142509616914,187.90878895963255,107.01105082746216
89,108.01804733097904,189.77236189274066,108.0356923824514
90,109.05148701718561,191.67620116154373,109.03869671572566
91,110.00835170864958,193.5517993431888,109.98829991673904
92,111.08917551632753,195.40887828032027,110.94195785172077
93,112.21190190943264,197.29530396906165,112.02695337453726
94,113.19661561676615,199.1747376757119,113.09324737627216
95,114.40239145674975,201.10460519974757,114.36234830450076
96,115.33917828857754,202.9054753786443,115.33259599013041
97,116.25264944371514,204.72364458259077,116.31524498467635
98,117.26721677372255,206.57469759653202,117.39255585023469
99,118.13252280927415,208.38315646704208,118.3676692174036
100,119.09371477535113,210.23819740422053,119.34667909966305
101,120.18164085885789,212.10625825753974,120.47119997223155
102,121.152479579164,213.9339477844288,121.50995197273724
103,122.23492155435243,215.79002194947782,122.60301491746705
104,123.17116713284575,217.58457824910937,123.57864082904065
105,124.07603679082989,219.3799453973082,124.49007321606958
106,124.92929119415446,221.1396485885824,125.38907298191383
107,125.96447488683354,222.94541108893273,126.46883506602055
108,126.9439638893574,224.68213047655186,127.46657422507228
109,127.92678352866574,226.4913875843067,128.4863094282713
110,128.89406267151827,228.1923227299882,129.2661639879568
111,129.9021062519886,229.98173052103138,130.3518871612954
112,130.9777121621977,231.73126275873707,131.3984527149994
113,131.8644976678826,233.4528845500241,132.21798301483423
114,132.76649056826105,235.19406753484236,133.14735411168058
115,133.71311587120763,236.94396825474684,134.09642426577474
116,134.7376937859432,238.7305276237532,135.2911409233939
117,135.6404649247592,240.4323036771785,136.25612373229677
118,136.7694976469284,242.2008691062092,137.4766573939817
119,137.76659600467076,243.95142889105975,138.51534953957514
120,138.65772973916523,245.6297542717335,139.33851608865302
121,139.51907726505453,247.2904148329951,140.20233726892909
122,140.3979480012032,248.99979998398703,141.09083958137074
123,141.4305546767748,250.69680377536028,142.0264112097467
124,142.3480979671655,252.3373543882243,142.93819853831778
125,143.3044512692752,254.0506011174095,143.91539573845927
126,144.18013120797403,255.69456247744978,144.73133044126448
127,145.19793314024403,257.42347521597867,145.86732161917158
128,146.26439898967203,259.14418414254226,146.85437645248481
129,147.19386224152177,260.8084540178188,147.85971336090194
130,148.2544238188259,262.5207387636003,148.93025993936647
131,149.19718987400117,264.21740570329194,149.90954242579994
132,150.24617962452297,265.92601949703527,151.30119359478053
133,151.24037630138682,267.6088686579907,152.2853055640525
134,152.51924160663347,269.3303378739534,153.36847416175962
135,153.46908275610542,270.98228947328045,154.35965187509166
136,154.37627879418662,272.5983356817635,155.37377626730387
137,155.34327230759868,274.21125764102595,156.30949821141976
138,156.3685558621925,275.88112920789456,157.36906127865032
139,157.3938796733012,277.48357925249877,158.31578945868813
140,158.28909504479887,279.0869394625761,159.30881748773928
141,159.28297198151606,280.7168157272132,160.3171374116262
142,160.21045560579745,282.32307799718245,161.33637748465702
143,161.1875563778929,283.93605273139195,162.38686029576755
144,162.21498917103506,285.5448372249167,163.34240525002124
145,163.32247857985885,287.24251988029,164.5233336093346
146,164.31638592545644,288.8581812446975,165.48622947375338
147,165.32019977816248,290.4775759147501,166.58888845955892
148,166.2512884980683,292.04063628469345,167.4679282193471
149,167.38617435120065,293.70117803508225,168.4533003900468
150,168.29315943481095,295.27613501597045,169.40669661093992
151,169.2403668113781,296.8713904613638,170.2980126382272
152,170.12576003186925,298.4032915351146,171.18820021175438
153,171.19845790930276,300.01530144371014,172.26422997603206
154,172.00853204577467,301.48955640599934,173.00460690328993
155,172.99070865373542,303.04765294629277,173.90035061092058
156,174.17726520703238,304.70434824072396,174.89349918886967
157,175.33579122556878,306.2758218805513,175.80474509618202
158,176.41705263431842,307.8454749189313,176.90455738753522
159,177.4242311458008,309.40579652538196,177.86071937643487
160,178.47979037552435,311.0001541172968,178.84970848349118
161,179.40681976872764,312.5015694501989,179.72856907109303
162,180.19543537554446,313.978107541981,180.55252081023463
163,181.2343408381772,315.5777800208173,181.56578935205545
164,182.1956148685815,317.06801129572915,182.4535522257278
165,183.14024155066588,318.53241725526476,183.39536356939874
166,184.23515972704462,320.12325263990425,184.57953354858606
167,185.25315548282865,321.68787186798886,185.55465337657876
168,186.23636207420986,323.2203345742001,186.5140945162971
169,187.32925648514407,324.79538463320074,187.60303986034384
170,188.15646162954178,326.19554621970076,188.34993212587807
171,189.21521921409217,327.684969847653,189.3308246465308
172,190.08090351018097,329.1764515020161,190.31473850021922
173,191.11416756484132,330.70849442781275,191.35555140380023
174,192.2075626692362,332.26350563069434,192.40635780507048
175,193.1151221229556,333.69871549551965,193.28437906739293
176,194.20816104090594,335.2403705517815,194.36480712663453
177,195.11735817438378,336.7127321794115,195.35034850562315
178,195.93929609670727,338.1683638851052,196.21187911849702
179,197.06634659547092,339.6441194472735,197.22271191898747
180,198.2236198215803,341.18725519817946,198.40108404087943
181,199.24826596467577,342.6360216276722,199.38075299563602
182,200.1553660317816,344.0607041688862,200.232962663103
183,201.07728117722505,345.5140384859137,201.21096673958453
184,202.10893758897612,347.033529627807,202.19946582403477
185,203.24054309807713,348.6282954885843,203.39293806717882
186,204.43671098414595,350.1115619721195,204.46463582547443
187,205.42319446273993,351.54298535401307,205.43619611768287
188,206.3454271246422,352.9674330359192,206.39298156881128
189,207.48189904925985,354.44985069096316,207.52427336264506
190,208.43443224236904,355.854188689962,208.4655739960347
191,209.37152603063385,357.2190864294399,209.41447089578858
192,210.28912536541816,358.6201514155015,210.34104365272682
193,211.33506129069428,360.0758841185526,211.40975370926336
194,212.32485542100375,361.48269264821226,212.33725727960845
195,213.18132470753886,362.8432917425054,213.18122163731474
196,214.10423792706484,364.2728464891159,214.0955439220194
197,215.20427268388187,365.7319238146599,215.13450541516332
198,216.06360462983326,367.0918978115985,215.9441411394439
199,217.06121603433024,368.55002926306474,216.92667451623421
200,218.05151460709357,369.98032467654576,217.87798125665336
201,218.91218944186002,371.2908286347285,218.67508862200864
202,220.00754778101958,372.7775799328547,219.8749590542269
203,220.97511892880814,374.1239782789036,220.8851327473848
204,222.08234643517804,375.6257044282994,222.01961846110711
205,222.98210177605583,377.0080734981175,222.91352882793046
206,223.99808778384943,378.45147468581683,223.96161701892515
207,225.02195321163575,379.8614882374544,225.01346754288298
208,226.12718713774092,381.21601761044997,225.9702180682001
209,227.03910910376788,382.6004633589629,226.9595067214054
210,227.89523657712175,383.92656562142344,227.8236503649326
211,228.8026471472144,385.27599256475037,228.7810736461321
212,229.69110597748605,386.62601306295943,229.66267585672864
213,230.7580855805766,388.0452945321544,230.78717883276303
214,231.77559757458405,389.49310154676664,231.84053205836207
215,232.69093622726572,390.8229608479179,232.77124672108738
216,233.60522456736578,392.18144731632015,233.69391030678125
217,234.41799614073116,393.50119985886033,234.48665504631975
218,235.42430676445497,394.90739873502827,235.53164515620284
219,236.20526158777105,396.1640761202205,236.3394257619301
220,237.1968452781007,397.53664141654826,237.27725681867204
221,238.15062670648453,398.8980705458471,238.16085182642755
222,239.14562489945584,400.253083777637,239.19838072481508
223,240.15174911755844,401.55339941938485,240.19442391725204
224,241.11273537327548,402.8903456733865,241.16216153143912
225,242.01280915944156,404.2012527565917,242.0463115275024
226,242.88462563435166,405.4192587140428,242.8993516323427
227,243.79700689763865,406.6688115953612,243.78719226487786
228,244.635067272998,407.97515516933083,244.67786608136385
229,245.62437853122478,409.31062566030187,245.70413737869083
230,246.5182680425243,410.63181460847557,246.56726999454716
231,247.45746606682914,411.93448902776123,247.4095300632435
232,248.42455261117343,413.26037349380397,248.37592143975783
233,249.45736795586703,414.64309215124985,249.44526733372277
234,250.29441742894198,415.90609488205206,250.3710335519137
235,251.18957564829785,417.20809244505887,251.33204388030342
236,252.24350290037123,418.567149988828,252.3197782644506
237,253.06730007551272,419.8062859008111,253.19503759211796
238,254.0988458004165,421.1669239826291,254.1831377633637
239,255.13446376207736,422.55023778910316,255.20714422217443
240,255.98556158166681,423.7861664308803,256.08741367995884
241,257.0604549377935,425.13377354966127,257.11969714817326
242,257.9564454977468,426.3575825879231,258.03843507255175
243,258.86722794882985,427.6629708553343,259.0849580941023
244,259.7969806970654,428.96472342996276,260.01506619457683
245,260.6597446424016,430.19803659992965,260.89616929773734
246,261.67843285348226,431.46908760144885,261.8884412582865
247,262.5857528690594,432.76833742925896,262.8398471351496
248,263.65773400098664,434.1426122667724,263.8926031202458
249,264.5733974790655,435.39915748011384,264.80000662938926
250,265.43305894404205,436.57602209470355,265.71305608441605
251,266.3077059244322,437.7689513516482,266.577574781191
252,267.33719749807176,439.09056343372333,267.6631158681811
253,268.3260762531284,440.3893586022897,268.64127513596463
254,269.27119738797506,441.62393785759195,269.49591907755337
255,270.32118260070735,442.9424505235588,270.56670048238567
256,271.331104682,444.30323274478997,271.64074774666904
257,272.25251746027806,445.57985040153835,272.5645986687214
258,273.2161557248401,446.8815331644381,273.61473377412193
259,274.2913607567197,448.12504222198936,274.54649986267736
260,275.4643344169047,449.5090900067144,275.62098700872826
261,276.4632129146305,450.8247909438818,276.75231003752793
262,277.6262196107262,452.19931648069786,277.787117467625
263,278.50072911488144,453.4375463765756,278.69245105716624
264,279.3643614479728,454.62745936032655,279.5231204817668
265,280.2409495658003,455.8678662368926,280.50304669911714
266,281.09715876307365,457.0634435908946,281.39722360745765
267,282.02898549942864,458.255041975337,282.31675344003236
268,282.9201827792745,459.4623183257788,283.24865631455236
269,283.83103704790915,460.69124404324435,284.1647880778597
270,284.8625650583261,461.97911863592435,285.16107123171474
271,285.7125530290556,463.18987019402033,285.9888380532168
272,286.6864076297715,464.4710335483817,286.9941755373832
273,287.8271877621198,465.8108179430496,288.18273206531336
274,288.66348441520637,466.9504196984236,289.00941198314496
275,289.8295651896112,468.3334751088867,290.31081417440276
276,290.7759136797821,469.58713213063646,291.300782612849
277,291.76037186529373,470.8238759202488,292.3923439835161
278,292.74575304056174,472.03105718430857,293.25744078139064
279,293.7717727343904,473.37351372574943,294.3270961292296
280,294.6402166833694,474.5945605501345,295.31297903199436
281,295.7426818883255,475.9039599532971,296.41418099048275
282,296.6703879770395,477.1490476383321,297.3803190177097
283,297.6534202305502,478.36035736378733,298.31169267996273
284,298.68703609433527,479.5826217376891,299.3101512617552
285,299.55794632363114,480.75870166615715,300.06231784652795
286,300.49282233937197,481.9680445000348,301.0593135584079
287,301.3959871273475,483.1676256683686,301.9606499504966
288,302.18143002458396,484.30520662044376,302.79582679906764
289,303.20964380751536,485.5058791416787,303.7947961339443
290,304.0871070168923,486.6336606658865,304.65921555765283
291,305.18149841724727,487.92965680037247,305.84690175768253
292,306.06953239154194,489.1289568288454,306.8330257532399
293,307.0675457079617,490.37197462608054,307.7972353435954
294,307.98246612109637,491.5360017914763,308.70377981733657
295,308.8455168434559,492.67761670145853,309.5668567895145
296,309.69192676423216,493.8127079886415,310.4393439498013
297,310.62500518515094,495.0128478650842,311.4282656054912
298,311.6436581424053,496.2046125362631,312.4238015953775
299,312.5013612648338,497.2974580054277,313.3153436183589
300,313.5945248057023,498.5468394056569,314.32241086081405
301,314.62646341264144,499.875912010743,315.3271917606813
302,315.5143897222271,500.9983877375764,316.17928192498454
303,316.4126920148779,502.21604968678275,317.12326813508764
304,317.3723917613277,503.300272440759,318.0550772506371
305,318.25055941751583,504.49867915421817,318.96094009459875
306,319.18630164374173,505.6607656576999,319.9518530092594
307,320.2067127976487,506.9346990401515,321.0002064102301
308,321.2804884964731,508.15977475845773,321.98300305015607
309,322.0935734690241,509.3158011337737,322.8917010056386
310,323.1400973731366,510.5102345170001,324.055718307442
311,324.05948344726863,511.65725850760737,324.93402953931906
312,325.1254219809634,512.9096861026405,325.987644441521
313,326.23191851290574,514.1207040487753,326.94113016934756
314,327.2883127554896,515.3915497137066,328.033120792682
315,328.06310912885255,516.4790966735834,328.8233943294702
316,328.8797008287951,517.5499710924739,329.683102105579
317,329.86895923372924,518.7597510487215,330.8002988530131
318,330.9810961164734,520.0128566259474,331.9203724355091
319,331.94957846115966,521.2200520118995,333.04390577357145
320,332.93232000592474,522.3779710338985,334.0082768454228
321,333.841860827521,523.5363051332666,334.9584220849692
322,334.74690241624535,524.7172835847139,335.92189813887904
323,335.8521606227809,525.9933792926887,337.16713514011457
324,336.76707325284445,527.1415501800312,338.0877398261789
325,337.66120673836645,528.2651557930553,339.12682450320074
326,338.64915471892886,529.4642760645492,340.1536129852533
327,339.5957473122818,530.64195562307,341.13820371257356
328,340.3990069099775,531.7281959106358,341.95361727009146
329,341.2312406401855,532.8169262683087,342.9175639610994
330,342.4726629268718,533.9970497482469,343.90064476104135
331,343.36879909004193,535.1343716768152,344.85060219826255
332,344.38546376480286,536.3196887939974,345.89969596818065
333,345.4764441770698,537.6071072955958,346.95641965325234
334,346.44791330136206,538.7355096755736,347.90451933959713
335,347.24349639195793,539.7788242299849,348.65964472121885
336,348.37660802237076,540.984501541917,349.6230857956196
337,349.35019884756724,542.1865781141785,350.59021701371773
338,350.35024092670307,543.3749977987553,351.5843631215621
339,351.4382699013933,544.5669798119291,352.6052772164468
340,352.3615783138707,545.7154676521517,353.50644952159456
341,353.42013784322654,546.8791456885212,354.46752360307534
342,354.3994321804494,548.0275766121805,355.3857118579683
343,355.5261696397175,549.2321977970838,356.4637123999052
344,356.34572051808397,550.3252423538413,357.27682488225287
345,357.3988125498872,551.5250538768155,358.30044970967805
346,358.3189894582291,552.6449352780425,359.2414036329494
347,359.2863107119144,553.7928174414055,360.0716724936974
348,360.2301142684354,554.878968924514,360.99449137358283
349,361.0965687802228,556.0180250010083,361.9117071564598
350,362.0996369553006,557.1804435205186,362.8700848590981
351,363.12994946472986,558.3681766313878,363.85955121938343
352,364.2279010975811,559.5859838126091,364.92266117235687
353,365.1874824568722,560.7715462164608,365.9576116717231
354,366.02588144768515,561.8011980528067,366.74607751154144
355,367.0868305498819,563.0478343240675,367.8811070826157
356,367.85411389329704,563.9971284568882,368.6960082040754
357,368.8873532320259,565.2226611639707,369.7530250482227
358,369.8707202736641,566.3773643098664,370.6681660850096
359,370.8365239626694,567.491196529156,371.6137524559356
360,371.815780814551,568.629902160863,372.55552274198
361,372.60629479867083,569.6793857053178,373.4200410578068
362,373.6332280737199,570.8139218686624,374.5356437626782
363,374.5947809421731,571.9456185171169,375.4371383872177
364,375.52896569159685,573.0261197272305,376.33887832683513
365,376.4184923642157,574.0853386144757,377.1482180950496
366,377.28626646030136,575.1224351592691,378.17683864304996
367,378.2404390532091,576.1318589420252,379.01042216855234
368,379.30909366846186,577.3140346670934,380.0173083306385
369,380.2614841852551,578.4670277456878,381.0247786265675
370,381.1715912024778,579.543363528505,381.938935803164
371,381.94132363920465,580.5933806415117,382.8044564387475
372,382.76088301593165,581.5795342984123,383.6267962025995
373,383.67592762890024,582.6856649533603,384.5995562178746
374,384.56298254355215,583.8036405348322,385.58207705188045
375,385.4788556261152,584.9678494097944,386.6393847059899
376,386.38714493378586,585.981809855558,387.4598040830039
377,387.2166836943218,587.0596230215734,388.3930899423135
378,388.02828920940806,588.0617646425136,389.2942074903952
379,388.95475279927484,589.1642002270195,390.15746138367535
380,389.9738060285367,590.3097294338312,391.1414865303417
381,390.9367117865259,591.4186676964885,392.1614298887099
382,391.9594191165048,592.575717968677,393.20341117715316
383,392.91129584409134,593.6746757431256,394.134897914512
384,393.793275666504,594.7557541376054,395.03231582865334
385,394.9578719132724,595.9450732891054,396.05067522329654
386,395.918795668932,596.981203274937,396.88558217423963
387,396.9440534012326,598.1386865364256,398.05304343687146
388,397.9046352950848,599.2706308433828,399.02512365175505
389,399.08461857872317,600.5497828546856,400.3078283164563
390,400.0984908292344,601.7104121153999,401.34136453548297
391,401.1008165601089,602.7165826831779,402.22064640330524
392,402.0115527502287,603.777620349468,403.1927203957308
393,402.7968110214102,604.7696139360428,404.09649984084746
394,403.61764367244365,605.8031991314829,404.9032551415057
395,404.4206937255386,606.799239323644,405.70405074351754
396,405.3096752469453,607.861105254963,406.634807417695
397,406.4345639864675,609.0824051583064,407.7011967645631
398,407.3233317208155,610.0740514898132,408.5110279681337
399,408.3558013357536,611.1278388333299,409.4226316610526
400,409.2449025830539,612.1307023509256,410.27638916475996
401,410.3736745408189,613.2796756933143,411.1931120900495
402,411.41601573220754,614.4635642696942,412.25612417332974
403,412.344898875909,615.5223381372276,413.1098499092346
404,413.321802069796,616.5816702338934,414.1239025598413
405,414.3046655880848,617.7008921307312,415.1953356163646
406,415.2362656696115,618.7899165714488,416.11934982330905
407,416.1010877310806,619.8212698682257,416.96231493297887
408,416.98983761107684,620.8386202881932,417.8420150975666
409,417.8797223079836,621.9071565935972,418.7179744026121
410,418.84915859584555,622.959487073593,419.61255423274935
411,419.9032110992441,624.0660982002091,420.61665067711147
412,420.84513359013584,625.2306791063146,421.5567183117794
413,421.9026059693566,626.3850905262138,422.6213710233391
414,422.89236954741193,627.4848562168461,423.70356817855105
415,423.65012864268664,628.5117531357175,424.51593661100793
416,424.5949911431756,629.5735365583062,425.5388192960973
417,425.60208330548267,630.6993008057085,426.6187357734333
418,426.60495458784965,631.7555590837799,427.5920826984256
419,427.7449114501959,633.0558104595369,428.7155907914452
420,428.5993368333524,634.0213250433666,429.5647848530088
421,429.60995722727654,635.1603107630757,430.67967832628136
422,430.4747235453166,636.1972660790206,431.5557033587788
423,431.34428254171877,637.1960491359564,432.36261159749404
424,432.23564763497217,638.1135916058822,433.13670003839854
425,433.18865700004824,639.1517713808901,434.0104484736461
426,434.1057835902743,640.1839170800048,434.95338091472274
427,435.0525021077811,641.2373304124221,435.95490987100493
428,435.9186628489667,642.2628004436013,436.781878139994
429,436.86385071453543,643.3431735830769,437.721712568646
430,437.80286757344163,644.3955090282179,438.6687763563543
431,438.70024848285,645.403852340004,439.55117841479967
432,439.6508203233197,646.438905042008,440.5688788263738
433,440.6083766013558,647.5130196426949,441.51219206252716
434,441.50006976904797,648.5458486540018,442.45597333948064
435,442.4313876433216,649.5837277952593,443.4486585518701
436,443.2148204364712,650.4733309747799,444.16322913604495
437,444.1441703521324,651.530757534242,445.0194262981414
438,445.05376127537346,652.52985568091,445.83100181920554
439,445.9631517289718,653.5537493642103,446.7468505624315
440,446.92094641094224,654.5350730693029,447.5902074394483
441,447.7858591555069,655.5847241288152,448.4271628683936
442,448.63363176129997,656.5663285237162,449.2786374797831
443,449.4388751328644,657.5234297359593,450.1355541232151
444,450.2862354096771,658.4800686132094,450.9435179838505
445,451.4324841892739,659.6924614049744,452.0914227078203
446,452.3937568407908,660.8101793398806,453.1687233434638
447,453.25784410648157,661.8106669333202,454.05108628277543
448,454.04325471554415,662.7884324021543,454.8275924198507
449,454.87654126891033,663.6988104824408,455.5767311623929
450,455.8527176844594,664.8295424585134,456.62209900501136
451,456.6492661481769,665.7881928535859,457.4674887797264
452,457.716407080477,666.8787280132095,458.42850587145506
453,458.6960125018311,667.9380108251337,459.34785216476274
454,459.6950114731919,668.9311246254774,460.2647747576544
455,460.5780340335939,669.9636430131196,461.1765785839493
456,461.4196988625641,670.9821826895628,462.2045630714191
457,462.29841646666125,671.92898212486,463.06413914064217
458,463.22101979588155,673.0074513905089,464.13399578057465
459,464.20959102595776,674.0054455516525,465.03508126903085
460,465.0360490407632,674.9805396674819,465.8737880746009
461,465.95097662178847,675.9671019608477,466.73924339348366
462,466.85566353110437,676.9881726567786,467.60198310120194
463,467.79684821470335,677.9858795066287,468.53731913757855
464,468.6769893131773,679.0091565155017,469.4971496543697
465,469.6464223277026,680.0991563747541,470.6138037502501
466,470.6422083884427,681.0688527837295,471.4772595841859
467,471.46283308371255,682.0477100246701,472.4071884289115
468,472.25746522650934,682.9712446043501,473.181555405689
469,473.14695887729334,683.9528588299138,474.0229151521649
470,473.97044835453806,684.9564334990934,475.02027323276263
471,474.9715343147885,685.9730545758036,475.96572886035557
472,475.9739721888393,687.0743965217443,477.01871948916136
473,476.9602899766629,688.1734483517262,477.96130000646906
474,477.8579970572679,689.2215764540163,478.8365127995578
475,478.8005120109808,690.284902922637,479.8455358952075
476,479.93145724228236,691.3692782195142,480.93732945337126
477,481.09377037444574,692.500403154281,482.0858760865809
478,482.02815172891377,693.4692151932512,482.9459021171253
479,482.814801092878,694.436753931075,483.75011583841786
480,483.67796922015134,695.3609036835422,484.5916528325944
481,484.75168162964684,696.4428853271982,485.6146613764421
482,485.7535334577296,697.5516483487552,486.56328980741904
483,486.6582114170818,698.5659629331258,487.5098477749519
484,487.5484427038531,699.5943710641334,488.4910558798837
485,488.50856879785005,700.6674232706574,489.3975081066687
486,489.37861646934584,701.6574545633667,490.35611331909763
487,490.58960237663274,702.8105346437646,491.48810832050594
488,491.45045897619065,703.7569992203864,492.2874927278316
489,492.3859880776689,704.7321509125628,493.15973993164584
490,493.26578066937,705.6903622428241,494.0705801770733
491,494.16625459293004,706.729606425314,494.9744246443157
492,495.28685087433485,707.8463727071132,496.04376580680696
493,496.33092453575284,709.0048537235846,497.0611431589344
494,497.2949705141456,710.0795556480067,498.102752104802
495,498.1448909071667,711.0239121019944,499.00733388300523
496,498.95801617015934,711.9584950520638,499.82379451334236
497,499.81161884295494,712.9199611425083,500.6786938859952
498,500.9849719780582,714.0877746430447,501.97898414303006
499,501.7995154929404,715.0527165379586,502.81209382390597
500,502.6280934354323,716.0334504862083,503.67393273500556
501,503.52510717695844,716.9827990837347,504.52913246219606
502,504.6937118913063,718.1510604789385,505.64379659732197
503,505.46801007083724,719.0140135059255,506.39788014817157
504,506.40281070765457,720.0400873823073,507.3255428571888
505,507.22615640192316,720.9712368611919,508.13230696907783
506,508.248157023552,721.9396507479426,508.99619831459813
507,509.0745132995665,722.7932232217386,509.7722318556464
508,509.9464842098394,723.7832300186535,510.84948631367587
509,510.8175406573791,724.6782537460881,511.62730905330835
510,511.686482843093,725.6324746511643,512.483538172325
511,512.4504200799978,726.5099138367153,513.3528470271284
512,513.3567699132526,727.5001464366376,514.1941807039201
513,514.410673120005,728.5212387305966,515.1652096583864
514,515.2973944344084,729.4715799645604,516.0038050570059
515,516.4361078469854,730.6356937878089,517.2104657551902
516,517.3006421499693,731.5927506813251,518.0495725663127
517,518.1861760339335,732.5171452215378,518.8454229107971
518,519.0560702097564,733.4869121888239,519.728847770569
519,519.9573503453128,734.4404223707825,520.545784171586
520,520.908874386538,735.4288351974488,521.5386742750754
521,521.7543590631846,736.3865300232587,522.3967287657424
522,522.6940534140157,737.3353958425133,523.3500334175978
523,523.6437127343712,738.368872078205,524.2363979902112
524,524.331239174479,739.1501805974249,524.9787330976437
525,525.2877319548605,740.1277302186719,525.9557845002066
526,526.3494496904952,741.3150086053212,527.0777506654098
527,527.2965898921263,742.3288802138222,528.0956454310598
528,528.1205929620296,743.2746191434062,529.0226205879004
529,529.3487878522395,744.4710376836123,530.2209687253901
530,530.299961274295,745.5311907642181,531.2333423561244
531,531.3175321269291,746.5897081865429,532.2809461802858
532,532.2890650417618,747.6783197067342,533.2945871641813
533,533.1713847726958,748.6802999429317,534.1803550689841
534,534.1463004982704,749.7442962131009,535.249158982876
535,535.0353489504615,750.7415303944216,536.1655939015304
536,535.9962257056294,751.694489243455,537.0772924291902
537,537.0757073898544,752.7561462585585,538.0312042429274
538,538.1403797811074,753.823125470524,538.9979831594984
539,538.9351431170346,754.7244098405927,539.8194266809742
540,539.8915495113774,755.7224196865079,540.8643708687691
541,540.8161041450178,756.757359749535,541.883357513175
542,541.5927969455894,757.6675318670773,542.7704468266705
543,542.566503095053,758.6891272594881,543.8002878269903
544,543.483358149154,759.7269153606986,544.7874896900915
545,544.2931264458972,760.687497230255,545.6127256316876
546,545.2970885296759,761.7635997229901,546.7699792076831
547,546.1787417362983,762.7176702928322,547.6941469975668
548,547.2563227165166,763.8689380770769,548.7487364918542
549,548.1444006840733,764.8624092584307,549.6967452748003
550,549.187782189236,765.9354578740638,550.6833646304882
551,549.9098294925786,766.7748043071252,551.4289945410337
552,550.9807765576915,767.9413009061009,552.6752346651533
553,551.9477047556597,768.9890917445658,553.6482074207645
554,553.0457759310034,770.0271453778233,554.6263794344004
555,554.0414025163476,771.0722548077038,555.7833086649407
556,554.9482043399698,771.9940185423408,556.6545093440155
557,555.9148977278033,773.0050609390597,557.553884617898
558,556.9239333733395,774.0033494852477,558.478997613923
559,557.8569616217253,775.0122884593172,559.36695792186
560,558.7735978428082,775.9980316898636,560.3873585640079
561,559.7601367684154,776.9999674900116,561.323785263979
562,560.6493424278574,777.9759735320325,562.2371088790752
563,561.5290025961996,778.9184137955975,563.0746131091261
564,562.413675867463,779.8496898447669,563.9439046675184
565,563.3988128958343,780.9001646643234,564.982608706549
566,564.4032692015143,781.9177864458023,566.0821906952368
567,565.3217544823278,782.9224358127007,567.0936805400719
568,566.1794591210853,783.8223013990408,567.9040100425226
569,567.1965818595804,784.9356606275812,568.8602551694788
570,567.9958562460058,785.9039126194359,569.7814772419584
571,568.9068988506158,786.8360754154324,570.7363027870545
572,569.6985831908457,787.702520971174,571.5136678988182
573,570.7060645092276,788.6705372048482,572.5152758087587
574,571.5997415882208,789.6100611643785,573.4069137672927
575,572.3248062556269,790.4395536230243,574.1304022084125
576,573.2500047368742,791.437168195836,575.0398064341907
577,574.1548124313479,792.3953277914761,575.9183078159896
578,575.135237997838,793.4259135615987,576.8994358169421
579,575.9372329621884,794.3561816361364,577.7275655001824
580,576.9069043513309,795.4054561316497,578.7100305540396
581,577.734745715508,796.2938873646344,579.5610137609017
582,578.7805646843997,797.3952394119473,580.6471783648387
583,579.5766676376772,798.3014407229689,581.5272478046069
584,580.3805059892877,799.1767160359623,582.2925197733701
585,581.1308517956475,800.0210632269199,582.9811016298607
586,581.9692789843469,800.9822540003048,583.9822808559636
587,582.8325882300057,801.8553065280577,584.8312771819993
588,583.7957522913084,802.8841859844024,585.8049688070925
589,584.7370288537462,803.8536263249567,586.6806046258652
590,585.5432204460652,804.7243143093667,587.5460873894149
591,586.4415723889972,805.7755733830298,588.471634514238
592,587.3320674637268,806.7905972464335,589.5044062885715
593,588.3245256795883,807.7326432787075,590.3641368098891
594,589.1297272282533,808.6338008244484,591.2174469069818
595,590.1299431774509,809.7098155709717,592.2636290774119
596,591.0221348379799,810.6424734608563,593.1011671591656
597,591.9149249040744,811.5733627389651,593.9240996211147
598,592.800918381109,812.6111356119665,594.8493289436896
599,593.7210707690709,813.556679583946,596.0414023900679
600,594.6821732639655,814.5103624838836,596.9474179658697
601,595.5186736759019,815.4182841494542,597.8202847745442
602,596.39223237291,816.3707247485733,598.6845567456159
603,597.3978274250653,817.4054711167803,599.7196220262874
604,598.4208489049088,818.4588296375823,600.7867030804101
605,599.3205804438368,819.3520288506433,601.6135006724345
606,600.2939235547168,820.3153047888189,602.6224636963562
607,601.2660666568713,821.3358096978824,603.6344920427929
608,602.1211145737763,822.2669640435287,604.4935073707852
609,603.0953058902561,823.2488507379954,605.3862666320827
610,603.9748807932557,824.1998863976663,606.3156127283758
611,604.8952200801431,825.1098113281288,607.210722071571
612,605.7648411263834,826.0395392861476,608.0831050456097
613,606.6367356057805,826.9375357041149,608.9630583507084
614,607.6330344191765,828.0617547301495,609.960857876327
615,608.6246467939121,829.0972858945663,610.9635207027144
616,609.682179076169,830.1459816240911,611.9393165736576
617,610.60538951775,831.0839326910259,612.8082249421902
618,611.5024535403467,832.0846088842216,613.7192324960921
619,612.3729316412055,832.9976328148433,614.5703533575364
620,613.3310855972393,834.0090224899495,615.6225200954377
621,614.267248766022,834.9479385637871,616.4636100315336
622,615.1051206022199,835.8425584788299,617.330735780974
623,616.0055621007389,836.8060620469824,618.3443387622009
624,616.9516569556654,837.7913873378685,619.228921606009
625,617.8743158101112,838.7614656581202,620.0999706220445
626,618.7828554661141,839.7449512707442,621.0414455954254
627,619.8742301231161,840.6895430778607,622.0345628408949
628,620.8743966992565,841.7467121743014,623.0943188137228
629,621.797086230029,842.7542989231905,624.1142332505246
630,622.9691833094125,843.8999420460185,625.2344372633432
631,623.9183628604496,844.9052065595017,626.1541554267304
632,624.8001260045232,845.8083909120523,626.9811576331986
633,625.6150536219811,846.6753558925903,627.8489254869545
634,626.4260075466312,847.5590042124824,628.673990953297
635,627.5809799953424,848.6628366945929,629.741433851625
636,628.2704034346787,849.4564163814144,630.4870446052511
637,629.2302906977967,850.3566891215577,631.3541296457806
638,630.1331590242941,851.3516329723147,632.2286571043127
639,631.0758611479635,852.1837268947959,632.9825424662362
640,631.9710246422537,853.0913146366646,633.9152467748548
641,632.8860433687814,854.047323436041,634.7956667166753
642,633.9364340610667,855.0662790681637,635.768984253334
643,634.7124502414345,855.9205193685367,636.5781096858898
644,635.7718254329486,857.0044962883807,637.5644727918263
645,636.8381401965762,858.0964450512096,638.6363332664026
646,638.0018216306561,859.2164407674198,639.7285418384292
647,638.8633402375057,860.1553161917589,640.6852688781612
648,639.7484051236457,861.0542472154598,641.5354323945442
649,640.8064302942242,862.1711926905914,642.5758084535403
650,641.6075607653106,863.0566220143047,643.4134099576435
651,642.4155433003993,863.9854216259,644.292617044637
652,643.4596181805482,865.046634086086,645.3253254389049
653,644.6417270556351,866.1589662070157,646.43362521256
654,645.6328379738098,867.2016841920632,647.4284170401378
655,646.6986437169128,868.2928308496791,648.4900292638329
656,647.6668296031751,869.3068349849624,649.4267379463714
657,648.6353972250721,870.3550188374987,650.3953788620031
658,649.5394678420473,871.3093483025602,651.328592117411
659,650.4714419401242,872.276435305435,652.2760919639509
660,651.4659783321611,873.275909826489,653.2463577413063
661,652.2431412803301,874.1439683916548,654.0120787894436
662,653.2550818922838,875.1802565553714,655.0262632237126
663,654.1211685405705,876.077421456567,655.8571898546087
664,655.1871794326595,877.1697098475867,656.9299275984754
665,656.022635935274,878.0434946298468,657.8122050997875
666,657.0657613223322,879.0064982601173,658.7477742134658
667,657.8846689506397,879.8717088033277,659.6552712647944
668,658.8149839422252,880.8719211356411,660.5308324951429
669,659.9897914011773,881.9320741544703,661.6793260696573
670,660.7700741311622,882.8009983865051,662.5616167955827
671,661.6079782934899,883.6425062697864,663.3607786443675
672,662.5227103249244,884.6485495078418,664.392481267043
673,663.5243568973516,885.6198982736507,665.2627917084479
674,664.5817672322692,886.6878787209918,666.4694120342415
675,665.4938360800525,887.6182208075572,667.3244411117087
676,666.4269844265095,888.6257291331527,668.3198661995391
677,667.2223350881484,889.4571964244897,669.1549831626825
678,668.0586451650815,890.3483963280653,669.9110945971481
679,668.9357090840749,891.2820543474076,670.9167115379232
680,669.8582645349467,892.2081779740125,671.8815479386138
681,670.8658349980286,893.1910773701179,672.864785726909
682,671.798107252851,894.1654463381655,673.806792402213
683,672.6474952623838,894.9576753734798,674.6343396592911
684,673.4622573854169,895.8470407574127,675.5209970047814
685,674.3407900670367,896.7930032260639,676.3883288629652
686,675.2067908297239,897.6977462589579,677.2184593811219
687,676.1832593927205,898.6989907890678,678.1438709859337
688,677.1567771259096,899.7300431514,679.1069526695723
689,677.9023154340446,900.545236004772,679.9428541901495
690,678.8511400641024,901.4861140038968,680.7898410987922
691,679.8910553469073,902.4823580241334,681.8499429583595
692,680.7923762256396,903.3759616627542,682.7851487506085
693,681.8079354054619,904.3674968022918,683.8387784563926
694,682.9050776668071,905.4559233406119,684.9105876284981
695,683.9964265320649,906.4147569359023,686.0763041832552
696,684.9702148260709,907.3974870751366,687.0952275325141
697,685.9092112710251,908.3909894934453,688.0415950466123
698,686.6062082717701,909.1961497637855,688.7413740727874
699,687.5839739949647,910.2250838363852,689.7380240875808
700,688.9049971539414,911.3673670680181,690.9694944092785
701,689.971121926544,912.4789060941257,692.1002444485974
702,690.8084845408234,913.3343382798081,692.9202588077237
703,691.7367071256731,914.2331570815829,693.8636457478968
704,692.721479075478,915.263728554674,694.9321906919387
705,693.7440582782257,916.2324236722861,695.9181685080558
706,694.6151616230624,917.2003627278435,696.9705298789253
707,695.5326414485542,918.148304065892,697.9019137767126
708,696.4032997966126,919.094438920652,698.850244004986
709,697.2046111331248,919.9635417658288,699.6206459475001
710,697.9899491860397,920.7696196552962,700.3726675930077
711,698.8715034970315,921.7470787858525,701.2871717779292
712,699.7601241228156,922.6644835094062,702.2133742603252
713,700.7630043404014,923.6099004902924,703.1234875659167
714,701.6876220969051,924.5576532023148,704.1374169685939
715,702.4979268139197,925.3962119421114,705.0512075813806
716,703.386411636706,926.3416706745918,705.9718176544842
717,704.3732526239794,927.3317981096953,706.9595317506042
718,705.292833831792,928.3141650362271,707.8823290390719
719,706.3962168685981,929.3228793391763,708.8387152908921
720,707.3284601948008,930.2695629835521,709.8155899684755
721,708.1538808327283,931.126844577934,710.6572060285343
722,708.9534532240147,932.0355821675477,711.6034653596186
723,709.7512138168826,932.9097889486792,712.454937190741
724,710.6672449097745,933.839783936221,713.2720909388081
725,711.5350891860458,934.7095268893955,714.1708227703226
726,712.3204446838898,935.5617060186438,715.0057340232698
727,713.2285607834325,936.5351484313479,715.9683167911445
728,714.1042371737161,937.4572957665014,716.8581629042084
729,714.9499952274734,938.3490379771033,717.7396931474007
730,715.8489341716966,939.2974776986746,718.733942506735
731,716.9214649200921,940.2994698979029,719.7488205870029
732,718.0212465280749,941.3416672488855,720.839689774304
733,718.9021459316804,942.2471931281945,721.6682429115812
734,719.7228506593611,943.1026510947263,722.4373955013546
735,720.6746370221962,944.0288990629978,723.3242599665267
736,721.5588496177919,945.0185525062118,724.305396270988
737,722.4141086842259,945.8405821942614,725.1814637159932
738,723.2885384313777,946.7519629150354,726.0187191849526
739,724.1533579302974,947.6231010886345,726.7925356808911
740,724.9882403730941,948.452068614788,727.684814203062
741,725.7162827081712,949.2062804808494,728.4520695645251
742,726.661141818563,950.1349041083031,729.3332265353695
743,727.6817080361902,951.1655264116413,730.3200866941548
744,728.5775530531135,952.0938871476869,731.2150750128437
745,729.5055501193766,953.1037610555782,732.1590928448308
746,730.4366208887591,954.068898142137,733.0981978207674
747,731.288046889869,954.9852333489547,733.9007577610561
748,732.2915171585537,955.9600780777458,734.8667955461324
749,733.05295151138,956.7686712315317,735.6641696481878
750,734.0654776680019,957.8597326003564,736.69500988957
751,734.8829456217254,958.6819638041438,737.606781794142
752,736.0559377139464,959.5611525922093,738.5317067536595
753,736.9273461611216,960.4486021094357,739.3785799529362
754,737.7399327614712,961.3331828464987,740.218820070748
755,738.8784183520189,962.4016148659309,741.3524454695291
756,739.8292634115721,963.3247086804413,742.2044395153197
757,740.8795751750745,964.3346131790374,743.1882825737838
758,741.9055841885029,965.2864606181467,744.0764842022501
759,742.6508418673732,966.0813374001724,744.8461012261411
760,743.550514903387,966.974128789857,745.7677248144563
761,744.363699841651,967.8634581024207,746.6636025838557
762,745.2462413550605,968.7187226624548,747.3980496258844
763,746.0630973853648,969.6270388847172,748.2616298994706
764,747.0516997090064,970.6508700915782,749.314718150001
765,748.0211561965546,971.5605577747544,750.2435653864621
766,748.8032725953019,972.3979456387247,751.1027604797258
767,749.6309150773137,973.2467326306979,751.9342014603777
768,750.7972210681328,974.3620156113926,753.0906261163984
769,751.6977751798659,975.215318937555,753.9095350517091
770,752.7732476660855,976.2476317541384,754.9361472154267
771,753.7033892119862,977.2848534520081,755.9984570174798
772,754.7370858306391,978.298496646134,757.0468290853989
773,755.6011418559332,979.1714946830974,757.9882756465281
774,756.5292121518793,980.1267107034348,758.9641502609084
775,757.3723431664989,980.9659933475801,759.826850916447
776,758.3561996229529,981.8890440490419,760.7589036324506
777,759.1942250857921,982.7470453685337,761.4907747354906
778,760.1158259948813,983.7007417008992,762.530003261833
779,761.1947417103678,984.7975062118941,763.5579493167754
780,762.0587497140649,985.6738834913018,764.4938439978637
781,762.9883067369732,986.6097048650252,765.4637531428995
782,763.8149527755274,987.4041299284959,766.2195185684758
783,764.7717409014921,988.3852095155269,767.2256008758084
784,765.7246309475047,989.3576621053202,768.1862858154187
785,766.6246227985546,990.2779781101867,769.1036404632683
786,767.6899359135087,991.3333086921327,770.2026800179455
787,768.739721913218,992.3387012134806,771.2133578837852
788,769.8531049165537,993.4220166773391,772.3351428511395
789,771.073037513952,994.4989718611301,773.4869958023634
790,772.0372761385091,995.4602244905929,774.4353756720061
791,772.9607747775523,996.4391423427315,775.38717170309
792,774.0001187438506,997.5129292416766,776.4905867953836
793,775.0645883867393,998.4418775915482,777.4161869399076
794,776.068625284086,999.432133596115,778.341858621528
795,776.7496681352046,1000.2134535766669,779.1098119301193
796,777.6181804242477,1001.1252551977386,779.9461258553762
797,778.5685130044155,1001.9934021098153,780.8231475895085
798,779.4651575915839,1002.8549842226535,781.6966730081589
799,780.3876079331526,1003.7894518085228,782.705162630624
800,781.4495028041257,1004.8531445409225,783.7155853576793
801,782.4235238528546,1005.8495481937944,784.6531625127097
802,783.3154566299082,1006.7940725981837,785.4778070795661
803,784.3100825390007,1007.7417446903414,786.3318477275926
804,785.1132010974726,1008.58748777393,787.1498028160893
805,785.8801635726644,1009.4266354384301,787.901280376326
806,786.7615500702772,1010.3324319860844,788.8841411633116
807,787.8213882189278,1011.3682253162017,789.9171552517034
808,788.7081469009428,1012.2702037227946,790.8594515387614
809,789.6670719039167,1013.2397537135158,791.9497711667691
810,790.5981424916679,1014.1803437508713,792.8731547029842
811,791.5234478111191,1015.1739316998687,793.7803145886189
812,792.4442445081537,1016.1743578850914,794.726007370115
813,793.2049582069432,1017.0093655519066,795.5769120894407
814,794.0969530586384,1017.8840798110318,796.4960811242636
815,794.8489552999787,1018.7198551282725,797.2723534568042
816,795.538728704171,1019.5249389631716,798.0791605236819
817,796.4194824308539,1020.4262655867097,798.9531927581079
818,797.248667639919,1021.248688042106,799.7869770792615
819,798.1508193282524,1022.1463871429287,800.5964564525599
820,799.13958774448,1023.1521615626942,801.6228776016357
821,799.871245726695,1023.9216268403238,802.3893930639337
822,800.7524519193499,1024.7538289560782,803.1829342242129
823,801.6473461430777,1025.6677292274849,804.1216410138095
824,802.4467233195742,1026.4226422578547,804.8726119306058
825,803.5897125762762,1027.4643580534967,805.9134360962444
826,804.473511746318,1028.3893915761073,806.8069251405132
827,805.2894648218481,1029.2410207164662,807.6053126638443
828,806.1822315678018,1030.1252838433418,808.4564923632973
829,807.1738584288969,1031.098084547512,809.4461930924258
830,808.2756033475276,1032.095599197647,810.5323629855528
831,809.3014293766829,1033.1148648726564,811.641077421117
832,810.1625781977755,1034.0022135280353,812.5279108781049
833,811.1331458498173,1034.9372452436282,813.5094098236642
834,812.0869643073013,1035.902092301468,814.4887587369551
835,812.9552380470482,1036.805873056784,815.3759871819826
836,813.8095212166425,1037.6821086947868,816.2349669397023
837,814.684905765167,1038.5511220336011,817.1621512463475
838,815.604950423916,1039.45016588142,818.0600550325983
839,816.7338721646249,1040.495699964455,819.1285495644452
840,817.5644338447783,1041.4122078198518,819.9278449431733
841,818.5941598916463,1042.4418450494693,821.0103907531015
842,819.5653314463302,1043.4342318549704,822.1043437980131
843,820.5355078625489,1044.3354269905287,822.990510673795
844,821.2974358357759,1045.1388452636631,823.8177505874688
845,822.3713973137358,1046.0726365832547,824.8319515750978
846,823.3318788926156,1046.9538167604042,825.692661090907
847,824.2481944595012,1047.8730757350409,826.6257706222884
848,825.3066212719582,1048.7797886017138,827.4975906327479
849,826.2558606212618,1049.6729072114326,828.399618585644
850,827.2136064908196,1050.6256904767095,829.2882187126326
851,827.969617698343,1051.4140094615052,830.0718139037995
852,828.7199734537592,1052.1827914636733,830.8668592161242
853,829.6188561567693,1053.0922911172865,831.7799643441952
854,830.5579976943077,1054.067387572447,832.7674194677871
855,831.5088671765332,1054.949665721718,833.6569069720459
856,832.5863877741117,1055.9681010559002,834.6623953668328
857,833.4731658606158,1056.9196541265574,835.7225038534374
858,834.3311069078742,1057.7914663607444,836.5943194472342
859,835.3692514114077,1058.7492199330195,837.5942040737407
860,836.2496546520258,1059.6647528671824,838.4888601394395
861,837.1610992029769,1060.5737261306058,839.4831882576109
862,838.0828244866788,1061.5216292754146,840.5388525764183
863,839.015553100992,1062.4031845387638,841.3887483384228
864,839.8433627689668,1063.2817530635184,842.2366382251593
865,840.5676493499382,1064.032098629031,843.0029969971148
866,841.368287233577,1064.8971047662362,843.8934230538073
867,842.3094571289278,1065.798918928125,844.889592419806
868,843.236677478933,1066.7717846736277,845.9021519743787
869,844.2839190003241,1067.726102609788,846.8941365450007
870,845.2432548334251,1068.6965021462788,847.8404806903659
871,846.109812226634,1069.5488823811409,848.7418746031238
872,847.0987500337899,1070.4540550292327,849.7123019288423
873,848.0302146623067,1071.4072284789027,850.6446866057674
874,848.9319426029742,1072.2723026480667,851.56588651282
875,849.7234258419417,1073.106023344622,852.4219140447487
876,850.6896818708824,1073.9949156213013,853.3283382471417
877,851.4444781349692,1074.7836928741203,854.065054520686
878,852.3788238155208,1075.7358187437576,854.9740783275976
879,853.2263051482449,1076.6230659859943,855.8808647966569
880,854.0391135970177,1077.4017349983392,856.6902727768877
881,854.9747452714988,1078.3365802031537,857.6214528294057
882,855.7856510038906,1079.17743282914,858.4494139855486
883,856.6961147045325,1080.035925729459,859.3182280335991
884,857.7606081578047,1081.0503915064355,860.3464099370667
885,858.6878332292064,1081.9473338974062,861.2071348322946
886,859.8344349985531,1082.9713674796078,862.3260538959105
887,860.7750291226479,1083.9536544034165,863.2735823438992
888,861.6750944388106,1084.8087029477338,864.024017535684
889,862.573624298532,1085.684355973594,864.984632474856
890,863.4710500013952,1086.5092518850975,865.8996759644677
891,864.5095851763541,1087.514814040799,866.9047442202036
892,865.3634390833523,1088.4063809752827,867.7764703837196
893,866.3254633017243,1089.3561369729186,868.7713454189962
894,867.1347554088094,1090.188003607122,869.5899131797249
895,868.0489742371319,1091.1781842927396,870.6414404900702
896,869.0578556886178,1092.1407913304154,871.6561155485526
897,869.9581043882204,1093.0550882202406,872.6528628394603
898,870.8684888738632,1093.9715498192575,873.5370047993623
899,871.8197506693772,1094.9056042335073,874.4842160492448
900,872.7481384536228,1095.8371676105837,875.4418539937528
901,873.5636102016349,1096.6803064168628,876.2563098098183
902,874.4500929389754,1097.5401564650342,877.0003334384995
903,875.3218724876922,1098.419603164186,877.9088203980891
904,876.1803182297971,1099.2842478181549,878.7367048959388
905,877.0614181303905,1100.1778177240558,879.7479997140038
906,878.1260693145505,1101.128249285959,880.7891583944587
907,879.1335408709866,1102.1371080223832,881.8876364963999
908,880.0944618853179,1103.0945826696116,882.777097112319
909,881.164522813676,1104.088482026681,883.8604742155803
910,882.167846401318,1105.170063968228,884.880842110921
911,883.1214125108986,1106.0285552690084,885.7485208097097
912,883.9536373311475,1106.8998088558055,886.6117323471074
913,884.8376477006742,1107.8162859895858,887.61861628335
914,885.812718846803,1108.749083377914,888.5239356319249
915,886.7527806468094,1109.6560693633976,889.4797681579274
916,887.6997000545563,1110.5168000775056,890.3183109216689
917,888.7112942395821,1111.487428252594,891.302370583148
918,889.6175824930485,1112.3547914908268,892.1932957423476
919,890.4452452680405,1113.2294521312444,893.0426467893413
920,891.2809732935502,1114.1090313839686,893.9263168767333
921,892.3115754807753,1115.092387605646,894.9016867900499
922,893.1333737431506,1115.9490717690148,895.7896092153854
923,894.0105152781957,1116.8215963413825,896.6545355940763
924,895.1232751583899,1117.8186942944774,897.7032021825243
925,896.0391529657792,1118.6741214200874,898.6255263731597
926,896.9434408989129,1119.5629012448571,899.5139944767744
927,897.827104012893,1120.4354061248762,900.3254142318312
928,898.7779531787762,1121.3438452487887,901.2198546454548
929,899.6749008220492,1122.2357842354427,902.0871538226974
930,900.6284732896369,1123.1734377674602,903.0052055873824
931,901.5130006253896,1124.0384885851781,903.9237206732904
932,902.4379263932503,1124.998413726821,904.8733389454131
933,903.1220834245272,1125.7754164423184,905.5952954347903
934,904.0971001910112,1126.7659905384905,906.7671800815513
935,905.0477931706698,1127.7261695593784,907.7881298833599
936,905.9876664602169,1128.6017683221442,908.6172949709752
937,906.7777434175603,1129.3796610260272,909.4604371732048
938,907.5648553868298,1130.1935218940066,910.2076126319565
939,908.3147654272196,1131.0191099513443,910.9874466808913
940,909.147262534051,1131.8903019095176,911.8386761809531
941,909.9205972299387,1132.709407081306,912.6688793804806
942,910.8679281030846,1133.6002159554262,913.5648645687888
943,911.8143464219577,1134.4970504361925,914.3797931652407
944,912.6412758781915,1135.379597723704,915.1825404610505
945,913.4916425830168,1136.260113745116,916.0643800492131
946,914.6843886726025,1137.378109472513,917.1251511097424
947,915.657458353676,1138.3381641873405,918.095265178817
948,916.4517582437477,1139.1394180640389,918.9051565783441
949,917.2683588121678,1139.9956068589631,919.7022949904733
950,917.9881822887727,1140.7081527355078,920.4067161780084
951,918.9132979396493,1141.6868695745209,921.3272580238826
952,919.7942431976429,1142.5849137156351,922.2752040727179
953,920.5916587118662,1143.404434549667,923.1330314637894
954,921.5223639109967,1144.2349028766278,924.084616128051
955,922.3517298249142,1145.0212464963492,924.8965516839994
956,923.2919397736257,1145.9482620162657,925.9187164720249
957,924.0255272688756,1146.751320547329,926.7835669922922
958,925.0245778397993,1147.677949448433,927.7318727670369
959,925.9673738020006,1148.6254933210112,928.6465624289284
960,926.7902095761513,1149.4333845163726,929.5121691283716
961,927.5573451038136,1150.2468763855347,930.3649544415756
962,928.6080670036071,1151.217534786845,931.3493310848703
963,929.4710430321219,1152.0237449296274,932.2625731409585
964,930.2713227068817,1152.7862385347496,933.0210996673933
965,931.1903859630843,1153.7376940718657,933.9910385170795
966,932.077246801637,1154.5994197727812,934.8622378761207
967,932.9756676831416,1155.4876094140732,935.7556592067639
968,933.7750018055267,1156.317826380733,936.6252619495416
969,934.6920867216567,1157.226858102676,937.7333102802351
970,935.5658422265592,1158.0374233374744,938.5179852934855
971,936.5333299912703,1159.0122557993689,939.5221995759608
972,937.6200113861645,1159.9586513548015,940.5117023302334
973,938.5170529797983,1160.7443433394783,941.22335298995
974,939.4046406378266,1161.6413972559983,942.1475301508544
975,940.1857645578852,1162.4416530977999,942.8925452434418
976,941.0272106898395,1163.3066851225121,943.7917285421491
977,941.8706317446023,1164.0983927805585,944.570835552335
978,942.7389768406974,1164.9715832953707,945.4424319098944
979,943.5892344751811,1165.8423912926496,946.3547560134076
980,944.3826760335878,1166.6667858868132,947.1937005189731
981,945.1794621333488,1167.5168450665126,947.9920280037982
982,946.1629468036159,1168.4917307167682,948.9551552839831
983,947.0781932680782,1169.4126394593893,949.974252212071
984,947.9658949566491,1170.3101816418102,950.8329599225423
985,948.9842859495079,1171.2430467101235,951.8397878652355
986,950.0584161230029,1172.2262946883093,952.9277653704967
987,950.999192176137,1173.1876108576173,953.963307870383
988,951.8592585856688,1174.0488764488691,954.8152573792502
989,952.6474839555312,1174.8711826112426,955.5820447270919
990,953.5597242309506,1175.8440132612575,956.539395694291
991,954.3112756328037,1176.617873603904,957.2641258068812
992,955.0929703591191,1177.4253874487074,958.0383045237486
993,956.037581696443,1178.3959493043974,959.0717059499857
994,956.9639943859509,1179.2809518269987,959.9360733583152
995,958.0615964037152,1180.2888684800946,961.007879478938
996,958.9975359878542,1181.2538514526866,961.993810650856
997,959.8789929087017,1182.1358760083465,962.8569113200646
998,960.8486016539515,1183.0885481253056,963.8731718165951
999,961.684460829161,1183.9074680553515,964.6910899732709
1000,962.6822140584331,1184.872554030915,965.6169213633468


==> data/centralized/101-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.3974214632540654,2.302585092994043,2.4580357293908595
2,4.716769910117599,4.605170185988086,4.82173656376221
3,7.0729166043577685,6.907755278982128,7.246355155990141
4,9.41934728079916,9.210340371976171,9.580739563321112
5,11.769222809139906,11.512925464970214,11.955193301545863
6,14.07911969319862,13.815510557964258,14.320757069220747
7,16.443591097219105,16.1180956509583,16.7314366750976
8,18.81738577073885,18.420680743952342,19.12993734933409
9,21.11028977655643,20.723265836946386,21.569482773604104
10,23.356475027020753,23.02585092994043,23.78504440349088
11,25.611756430455877,25.328436022934472,26.156299481865723
12,27.920844094999058,27.631021115928515,28.641855077443918
13,30.33387612300052,29.93360620892256,31.032299329719727
14,32.62207952127027,32.2361913019166,33.328263643376694
15,35.00225271952715,34.53877639491064,35.68195842905668
16,37.36131491282687,36.841361487904685,37.95292415473559
17,39.774705893415714,39.14394658089873,40.32524768013904
18,41.99737577206802,41.44653167389277,42.71396497078636
19,44.369035049507694,43.749116766886814,45.08762185901287
20,46.75205490193595,46.05170185988086,47.447961060283895
21,49.027885997523505,48.3542869528749,49.82432259927544
22,51.419148252632205,50.656872045868944,52.18017858555623
23,53.65065812987822,52.95945713886299,54.515887532017715
24,56.01630846929015,55.26204223185703,56.85615057637002
25,58.322216383983914,57.56460831993479,59.05805448484224
26,60.60347504896322,59.86716641677952,61.44863769933369
27,62.96515207251445,62.16965245080907,63.87139184981189
28,65.24768325549583,64.47214712744302,66.35573275709423
29,67.49523611784004,66.77464046482675,68.69102872748176
30,69.75838608379348,69.07711282794034,71.06942263461957
31,72.16680816872554,71.37960448012169,73.43689651262974
32,74.47595181781998,73.6821043975403,75.84258524191101
33,76.79375520982528,75.98458801645916,78.20981056342184
34,78.89445137079016,78.28701673137071,80.50672462153496
35,81.03137639284246,80.58934159848489,82.84543654409173
36,83.30672242588894,82.89162752623702,85.20096228136187
37,85.42196473296326,85.19383804157567,87.56538353066668
38,87.77612681031373,87.49615835007364,89.89790039714413
39,89.88773901911655,89.79801903312224,92.18768333701378
40,92.06694075880101,92.10011914984132,94.5041930455826
41,94.23550104277231,94.40226842674991,96.79377569857289
42,96.35005459498545,96.70426042377896,99.05730924440776
43,98.44499081415898,99.0062600037173,101.49127238286012
44,100.49090539458919,101.3081739301519,103.8952750363487
45,102.67720307789268,103.61022647900434,106.27454223819387
46,104.81099675320678,105.91217336845772,108.62613730169244
47,107.0042432734967,108.21447264578285,110.98815005942362
48,109.14189882188644,110.51643702517661,113.45599012088115
49,111.27206590872845,112.81854578180425,115.80242852688997
50,113.44674247944488,115.12057277131704,118.1959453362656
51,115.60835955107275,117.42246821221501,120.57809451114822
52,117.6220862595838,119.72401102077686,122.89187955784115
53,119.85561606561212,122.02582840629958,125.23187188445813
54,121.93350163517466,124.32744485162179,127.69694934823079
55,123.93886166742128,126.62884427634768,130.01265131494594
56,125.9091006068398,128.92997828505037,132.42704616575307
57,127.9234690828971,131.23122270988478,134.73440972617257
58,130.01089035334198,133.5322739908009,136.99184753832458
59,132.08387965407985,135.83326662808815,139.272080808543
60,134.09992603179066,138.1341777884975,141.61994267126323
61,136.12267791769727,140.43510048261612,143.93864369662725
62,138.0578945513949,142.73546901206458,146.259469149868
63,140.01599557577757,145.03642207227526,148.57783452422262
64,141.99987530339257,147.3365028558726,150.94939669153158
65,143.99309298997937,149.63680261690698,153.28700425247897
66,145.98562545692258,151.93668541393646,155.6681815841785
67,147.97653271813547,154.23651982498674,158.04234547158939
68,149.96266580818312,156.53680817563276,160.37903373557418
69,151.95016414030508,158.83705221950427,162.68896553877505
70,153.94142288907815,161.13647041698164,165.0118850510689
71,155.82886095584414,163.43593783616274,167.37554472801034
72,157.6819410556793,165.7361298511413,169.82804435537432
73,159.5717271206932,168.0356823487835,172.14786132893025
74,161.4067852728472,170.33435305659063,174.45282198037754
75,163.31750320165068,172.6327037900754,176.84296404974995
76,165.22835505357165,174.932267963499,179.22771615881848
77,167.15123453124596,177.2305406550549,181.63321001455986
78,168.91135448938314,179.52964778600196,183.97803216845955
79,170.79690106720636,181.82829880175626,186.28493034742738
80,172.60744418699338,184.12542887416373,188.52121142943304
81,174.32396396083865,186.42337816958727,190.78097327830926
82,176.14413556694407,188.7217697843012,193.20648037221642
83,178.0498721944713,191.01892599223777,195.58173766376814
84,179.76303634024825,193.3155924041217,197.8559809236444
85,181.61460775273326,195.61286914860793,200.1841763776751
86,183.40862519135234,197.90939176266042,202.6111089603917
87,185.3089791438349,200.2049558548482,204.91301452124532
88,187.10696522611514,202.49973633390053,207.293550291443
89,188.89349255904733,204.79604752743455,209.56414715137527
90,190.64544507259015,207.09242477998194,211.89413220098743
91,192.40310810199065,209.38790797543157,214.1035696960469
92,194.16910201163168,211.68243761062027,216.3757458925928
93,195.93715646731158,213.97691357875422,218.66797932026734
94,197.64560239706154,216.26865812743034,221.06174408868804
95,199.65102151086361,218.565631082814,223.3530690972277
96,201.0856950904374,220.85591532144434,225.69327164100272
97,202.78217394164395,223.14590463846014,227.94182439479468
98,204.45684807362662,225.436125937793,230.29783843170927
99,206.09233509025876,227.72531743845263,232.62188082246635
100,207.75899615934713,230.01759919497945,234.94277722610784
101,209.55862814728403,232.30993822241265,237.19678994986998
102,211.23730739831865,234.5988362659552,239.43722969887153
103,212.9494626370939,236.88854151094202,241.76473877783064
104,214.58051431016548,239.1757600275977,244.0279859292236
105,216.2575560234746,241.46179590708817,246.34944669122126
106,217.93537531856066,243.74510352631194,248.66404999381527
107,219.56059687035295,246.02868883717343,250.94066632373014
108,221.039915642806,248.30806778941744,253.27833048320187
109,222.74569070421154,250.5936236707798,255.7376091700128
110,224.25716321698118,252.87111068985683,257.9991920236857
111,225.79863045901078,255.1499799840171,260.2595078586443
112,227.35626505545358,257.4285780816993,262.5555896189494
113,228.9737882190358,259.70631215981075,264.80658297349055
114,230.43068564851845,261.9824588314039,267.03192455012123
115,231.95673750596237,264.2615716922855,269.373575670963
116,233.55609117285627,266.54020706379185,271.62616650497307
117,235.021718489535,268.81283339013083,273.9926225856717
118,236.63740515929737,271.09090746781317,276.246860714974
119,238.18622389672544,273.36649187094434,278.570099395021
120,239.62485653474843,275.64052816346856,280.81441063539546
121,241.01702134495548,277.91370528338956,283.1172767188112
122,242.62359221303893,280.18988729161987,285.3242260917373
123,244.24311943982585,282.45857941635927,287.53481718852163
124,245.70535188202635,284.7288392583638,289.87902665705855
125,247.25265411073866,286.9999819047225,292.1466551631307
126,248.67009525016516,289.26836418549624,294.41470036143824
127,250.13708981744279,291.53898954613294,296.66678550135026
128,251.65283136165175,293.80762965517397,298.91117661851376
129,253.05943758890228,296.0708471858999,301.2109306053602
130,254.55113437317596,298.3389889332166,303.5220165463285
131,255.99058547457682,300.6139853227332,305.7119620262288
132,257.46114462407877,302.87864845428857,308.047053810609
133,258.990988801096,305.1466092653102,310.41361874606116
134,260.4141988417267,307.41131582478005,312.6769716866456
135,261.8384617272084,309.668223983138,314.9281522190915
136,263.21276170000937,311.9274484710259,317.2463942856338
137,264.71549845472595,314.18458646999613,319.52104642713556
138,266.25365504677416,316.44736403330427,321.8213232383638
139,267.74994795278747,318.7027260051746,324.13257432600636
140,269.216740793477,320.95400531123045,326.4912543969038
141,270.69724153022395,323.2107126534369,328.8260693036388
142,272.1089932244305,325.45597903395895,331.2095983113135
143,273.6921505781268,327.70190016668556,333.4658960065886
144,275.0819560867727,329.94729212413483,335.73086410942534
145,276.6322419433325,332.2031792382127,338.19206264833196
146,277.8949038714291,334.4516659628838,340.38728604972357
147,279.27497577482103,336.6966356275834,342.6970499344822
148,280.54427881923976,338.93873334636805,344.9826729984469
149,282.03908380724477,341.19170008828695,347.2034343998328
150,283.3322891718542,343.43316676623607,349.5576086166487
151,284.633438675597,345.685559367617,351.8352155925669
152,285.8981319910301,347.9192446877027,354.02038193982145
153,287.27395361189866,350.1642532212449,356.36430866761134
154,288.5256553213524,352.3959127479957,358.68298007391945
155,289.9362969231308,354.6380224751116,360.8194538981277
156,291.34165773444136,356.8802974874904,362.9909240177394
157,292.53350630527297,359.1244953767868,365.183920957473
158,293.81425514770524,361.358517313912,367.4440364096251
159,295.142849837798,363.5986066028739,369.7373668345968
160,296.37989604860167,365.83881016027607,371.9701091998573
161,297.7631455262464,368.0637272535445,374.144707421436
162,299.0667862394265,370.29205540042256,376.47162715429045
163,300.42202260266055,372.5368900336565,378.57424326752425
164,301.71890151409485,374.77090294337887,380.9152677622842
165,303.03224999799687,376.98698828029984,383.0876789743698
166,304.3452665700694,379.2330212763842,385.36182944081577
167,305.8240079930439,381.4672117365819,387.71085453472745
168,307.301208986534,383.70332919180834,390.1847949784449
169,308.82105268822687,385.9269014068774,392.51087372583595
170,310.0484143053415,388.14619719314936,394.7415284279883
171,311.34793332842554,390.37193635727544,396.89015270143994
172,312.632232059357,392.5959410214636,399.118164291273
173,313.9226999320845,394.8223349179277,401.42539012133915
174,315.4416949205566,397.0461977254623,403.76457755075756
175,316.61790387110216,399.25913321904045,406.0931485889952
176,317.99763400948,401.48472855358943,408.3539312793194
177,319.26215356738544,403.70355385792897,410.49316929475685
178,320.5552474716328,405.92401075763286,412.7879667078263
179,321.87156878719446,408.1437635956749,415.01618219448807
180,323.25142529343583,410.37340614700474,417.30745895321525
181,324.48267944302967,412.5903193608628,419.58673993715394
182,325.7503596356731,414.7976210542112,421.8605551216984
183,327.0634606742246,417.0192382312387,424.07154038829674
184,328.4418989406439,419.2338944091539,426.37742511040153
185,329.82645951242614,421.46239154831454,428.59895953883654
186,331.2653947571975,423.6689867558823,430.9019925942407
187,332.5297861562,425.8912991988327,433.2122362928754
188,333.7487839877562,428.10429394961244,435.49565921002517
189,335.02818597167493,430.314360816013,437.63860033108864
190,336.32220162823756,432.51531209856745,439.8251248782454
191,337.47473554985766,434.71033615972357,442.05211181634326
192,338.6923402063989,436.90664888253383,444.32592353014985
193,340.08245832887735,439.11293428933755,446.5864979215082
194,341.4231758832438,441.31313293200486,448.9928911784067
195,342.64210412751885,443.5076943628715,451.2798202612383
196,343.8813331334064,445.7045739394843,453.4673307289401
197,345.20962345130056,447.9019691069443,455.6298420032338
198,346.47678048417754,450.09981215056735,457.806041193403
199,347.90423095738714,452.3038215055589,459.95115930500714
200,349.18697262973757,454.50272581499803,462.19746009675646
201,350.34180912498505,456.6736969316674,464.329421395688
202,351.6328315304351,458.8814920838401,466.4936745431076
203,353.0255709411018,461.0679282867618,468.7134662789869
204,354.4253880117635,463.26409492181983,470.861485753722
205,355.67738834641034,465.4473797976684,473.0589261940712
206,357.04480426135717,467.6369688673282,475.32434016497206
207,358.33018194023833,469.8295991481878,477.5460704149028
208,359.67188269133993,472.00048025665683,479.8007913423705
209,361.0028318110383,474.18295023970967,481.9425998961152
210,362.18107336303757,476.359016146868,484.08558831660594
211,363.5439877897269,478.53497571807156,486.207312346304
212,364.827017994437,480.7173926932016,488.4802375606062
213,366.18728941206297,482.90661658529746,490.7419380253998
214,367.57771034808223,485.0917874742906,492.90811416309384
215,368.8372461967082,487.26294802856125,495.1329895145195
216,370.12223330545714,489.43246559041825,497.3949320675691
217,371.3803766132366,491.596716743047,499.60806322219287
218,372.8004941674158,493.77262341209524,501.8373885391892
219,373.9669549306315,495.9293735718963,504.0319229199293
220,375.4566209848741,498.10473489559917,506.22514580126983
221,376.7667030884291,500.2714382982567,508.40634880932225
222,378.12316259193176,502.4333509676206,510.5634307980483
223,379.51068810737013,504.5885509322538,512.7841509681434
224,380.7204359479317,506.7590021992958,514.9438853297607
225,381.8472123301592,508.9364784548674,517.2918677032914
226,382.9440960894808,511.08424860047415,519.3966480258268
227,384.0728502136822,513.2412298357838,521.7621572876533
228,385.3873759893278,515.4073987719639,523.9119375197204
229,386.6852496440394,517.5782642953571,526.2400868041497
230,387.9894835295066,519.7368167189998,528.5451679518454
231,389.1859128680863,521.9109145023205,530.7967897401612
232,390.3522728132627,524.0669309044665,533.053857483744
233,391.6794644870438,526.2475089155341,535.3100870099125
234,392.8365591331699,528.4096279727017,537.4230465664227
235,394.18409539012663,530.5640152248387,539.6205722721063
236,395.47302049874327,532.7195839110378,541.8799499552047
237,396.6067214144199,534.8565271472055,544.2202754248611
238,398.0263388969725,537.0262545635935,546.3670549171328
239,399.37450348185104,539.2050391518449,548.5603035227309
240,400.7157415524565,541.3420238558735,550.6786576551023
241,402.10599551842165,543.4973800379818,552.8655564701564
242,403.2822782362006,545.6436331190923,554.9897863209305
243,404.50625695985883,547.8079390760934,557.0521737832071
244,406.08104908924406,549.9585903583829,559.1401711605708
245,407.22817992975286,552.0930292275815,561.3336237811749
246,408.52161282901704,554.238360175459,563.5809487432026
247,409.7147724247371,556.39080869827,565.9007213678565
248,411.0939454079268,558.5667200106093,568.0217043784468
249,412.3536611566528,560.7020740824813,570.1608300838445
250,413.4160241253013,562.846799817448,572.4945395735058
251,414.6348693389359,564.9769615921251,574.6664876642327
252,416.0327633576913,567.133447009287,576.9810883820483
253,417.3003354927038,569.2863648862539,579.3165672520524
254,418.5709974426367,571.4272233453341,581.4131510779134
255,419.8123247280053,573.5819130119545,583.6502333440418
256,421.13807522685926,575.7459841234942,585.9542516682208
257,422.35817675404195,577.8987037398716,588.2883474634787
258,423.6514075691049,580.0459623553385,590.4959959509498
259,424.7852799397717,582.1686105230824,592.6368157888555
260,426.1720152989825,584.3241085907399,594.938375890683
261,427.3408106339443,586.4722233981603,597.1598237014737
262,428.75340083486515,588.6334835733703,599.4524856288637
263,429.98539660709287,590.7721651686425,601.6875945565455
264,431.21563462065455,592.8930152197961,603.8949111821545
265,432.391397869093,595.0318946446209,606.1234379703085
266,433.42165627998446,597.1292485613492,608.3063994780215
267,434.6417893634492,599.2520799754503,610.3991888323293
268,435.7511819071611,601.3743595376752,612.5776564318004
269,436.84690955418887,603.4993093942578,614.7289515189042
270,438.02314105422425,605.6195359976413,616.9484689393396
271,439.3214532707806,607.730439411931,619.1985734568545
272,440.5374764234938,609.8539535830619,621.4552371981241
273,441.89979921295964,611.9759612080228,623.6540814444539
274,442.9094928128649,614.086527677354,625.7902687189138
275,444.1282198730764,616.2158830528375,628.0271363859017
276,445.3913542399279,618.3473839685039,630.3424734139078
277,446.637204999796,620.4658445777334,632.503051829066
278,447.82513212280134,622.5519197934378,634.5975180250316
279,449.1619307893316,624.6898009102878,636.8850246614763
280,450.3990246818442,626.7896512483762,639.029279987693
281,451.8639351777783,628.9147011901606,641.1793323535762
282,453.05516557074543,631.0262030945989,643.4586573968026
283,454.31283555800763,633.1361418262975,645.7211525247878
284,455.5392470689617,635.2509536375292,647.8887232996723
285,456.64666551119234,637.3627335606644,650.0318890379198
286,457.7976070325248,639.4627056368187,652.2077518571424
287,458.9582072979287,641.5528656353828,654.3323056402543
288,460.1146280681213,643.6349496872534,656.5211462131723
289,461.2768717777847,645.7202484754057,658.8924881794139
290,462.44383443301115,647.7942710997397,661.1224063389263
291,463.63991281826213,649.9076512337236,663.3654463737482
292,464.87405948146056,651.9903565025724,665.5429431198423
293,466.11122753491014,654.0871057926183,667.7589565757357
294,467.27408813887524,656.1501232547656,669.841077061548
295,468.4247116660824,658.2352044572739,672.0517098889011
296,469.56811698921786,660.3107290796453,674.1899423840739
297,470.78973301794275,662.4088669311614,676.4495002756868
298,471.93130436657873,664.4882894075133,678.6449739124603
299,472.9627448283089,666.5476518749697,680.8819814822278
300,474.3744180376729,668.6446349128089,683.0413948907368
301,475.69865700750063,670.763399238724,685.2669552416064
302,476.8506533235349,672.8332564543384,687.477628091049
303,478.0390554816123,674.9239483519752,689.7799685453055
304,479.1535680240151,676.961027373283,691.9938192535642
305,480.38989382490854,679.0468868361137,694.0960126805571
306,481.5774849266555,681.1056207194232,696.2257997080967
307,482.8174212511007,683.1899708082344,698.4403628219607
308,484.1390339552912,685.287994299247,700.6582672491211
309,485.20612685160256,687.3591575134958,702.7883363999482
310,486.4261151228798,689.4207579823609,704.9714614315992
311,487.473953827842,691.4880112180208,707.1521368944373
312,488.7005051005145,693.5831570226621,709.317106520983
313,489.9833157137955,695.6594662593619,711.545944616628
314,491.3007003594495,697.7519040227347,713.725552272212
315,492.3976534921443,699.8120953676245,715.9144691000189
316,493.4401794076894,701.8783860725955,718.0752739491064
317,494.69054952369356,703.9553500471884,720.4216118337288
318,496.0025514859938,706.0339619625885,722.6241776396224
319,497.3317153368533,708.0998835633794,724.8270799443285
320,498.486008514174,710.166168160121,726.9826088104148
321,499.6579631742591,712.2131943154959,729.1930661298834
322,500.9024040331178,714.2763880447632,731.3767760775371
323,502.2177463552766,716.3614715737598,733.6732649511937
324,503.4203392284513,718.4144964637379,735.790223070504
325,504.81939215019753,720.4773907039829,737.9761199010835
326,506.32932830078164,722.5471246073487,740.0700941975197
327,507.51070325173754,724.6065850290781,742.2441884703438
328,508.63109867997446,726.6461130138521,744.317643640088
329,509.8408431485807,728.6978198234033,746.4966262067502
330,511.0668868509788,730.7545409111464,748.6910353835877
331,512.2278389628812,732.8035154918573,750.9054055698866
332,513.4058536424402,734.858398315486,753.1113049426447
333,515.0166193928018,736.9539108341089,755.3801449254222
334,516.308518055264,739.0018822689763,757.4679003103756
335,517.5397072894223,741.0411787399522,759.6191893111497
336,518.7942166612661,743.1069058951184,761.8809306963516
337,520.113084074979,745.1662187456773,764.0842993942716
338,521.3414990536065,747.2207225639453,766.3595709897028
339,522.6081082400927,749.2704282338202,768.5180413799561
340,523.8070860545736,751.3173873459301,770.6670547650134
341,525.0939123411764,753.36490633757,772.8823532963371
342,526.2803000770409,755.4107527108588,775.0103075414343
343,527.5491863900277,757.4655484110352,777.3269890724725
344,528.6139034740859,759.5072025745491,779.4560196321895
345,530.0291464036884,761.5704330445855,781.5549225614232
346,531.291298966324,763.6224388604184,783.8148737108311
347,532.5113169481402,765.6566362998624,786.010608199974
348,533.5905220754818,767.6774950903359,788.1527157266277
349,534.8522734950469,769.7134716656424,790.4287425689494
350,535.9884966029588,771.7477390229708,792.557073400739
351,537.2157740656836,773.7882871732148,794.6957126443887
352,538.4862559881906,775.8352896489613,796.8082107761619
353,539.9264420100379,777.8740270057168,798.8592094742991
354,540.9804257038677,779.8760088346348,801.1102278318866
355,542.2198566824734,781.9147240691157,803.3113606623914
356,543.2467528683272,783.8934430089494,805.487094491882
357,544.7161186019453,785.9663256972697,807.5564103497289
358,546.1001125456801,787.9959998095818,809.7747510494199
359,547.1685302744658,790.0052163109892,811.898296777786
360,548.3866351769701,792.0322963830192,814.1020075154925
361,549.5123554677197,794.0210586703621,816.204299818633
362,550.9461000705157,796.0270822613421,818.2760041683606
363,552.4391006894671,798.0689350645603,820.5097584423742
364,553.7533131291696,800.0865342650884,822.7080782267941
365,554.9364171609537,802.09713538534,824.8425171980288
366,555.9308810702321,804.0726834684247,827.0567614648811
367,556.8922832286822,806.0567363693535,829.183650664943
368,558.0770745146172,808.0892105490306,831.3206730775058
369,559.2563132860345,810.1146517056382,833.4889350968954
370,560.504183883756,812.1145127212181,835.5885457249292
371,561.5809607948278,814.1015100478786,837.7637071770044
372,562.7878162789644,816.0860277443504,839.9617150526336
373,563.9396295725389,818.1033398163955,842.1234156017415
374,565.0733443315521,820.1003025977493,844.3631073631665
375,566.2232170778756,822.1221859775482,846.4808549549394
376,567.292130491108,824.0919018341116,848.7790809916643
377,568.5286907338898,826.0876742376905,850.9906650223203
378,569.6343004342824,828.0610913112818,853.211259595954
379,570.9401898368567,830.0744627171829,855.3511653380995
380,572.2526823763948,832.0756055058438,857.5105662291455
381,573.4273882249563,834.0617832901357,859.4881069507493
382,574.6585796655314,836.0698126700472,861.6412808265682
383,575.9770411122145,838.0882182404187,863.7736023989587
384,577.2169486577119,840.0955096401613,865.8559261298343
385,578.583497454801,842.117217369284,868.1817450439976
386,579.7426236245868,844.1037722966291,870.2097646986099
387,580.9406613259684,846.0970735255707,872.2221941993442
388,582.1422447884731,848.0835921250465,874.3313359656911
389,583.5396539371624,850.1179824215328,876.4381306362636
390,584.8550679385972,852.1007848895929,878.4025106283091
391,586.0466543257941,854.0587357164334,880.4682348854491
392,587.143754227019,856.0253458535442,882.5762706249808
393,588.3001907607953,857.9762572170083,884.7067283172514
394,589.3213227942157,859.9390671257895,886.8122120181094
395,590.3397097324497,861.8981101294632,888.8857099392587
396,591.6990270718112,863.8715571956172,890.9877325209291
397,593.1438302990992,865.8892474233929,893.1234725183316
398,594.1142624101516,867.8410188798115,895.2435067546166
399,595.4376779743613,869.8056535006566,897.4516292038617
400,596.7999321359164,871.7613490587687,899.6794869120964
401,598.0815631473438,873.7609471908305,901.9377302152444
402,599.3270720066834,875.7589479722955,904.0692857414061
403,600.5315924575037,877.7192120943249,906.1444645571129
404,601.6713488051172,879.6830740015739,908.3657352052714
405,602.9065756710025,881.6758724562925,910.439663533254
406,604.0513206202407,883.6548090963207,912.5709748708799
407,605.0968013781146,885.5929623794943,914.7682899655025
408,606.220270556553,887.5250806327464,916.8744318969675
409,607.4362339226476,889.5004985486222,919.1168313267237
410,608.5278847357708,891.4491869395795,921.2707296878576
411,609.882553346046,893.4261850181191,923.42056630411
412,611.1036724776176,895.425004502677,925.708313396787
413,612.3116035588147,897.4096320740167,927.8861100378141
414,613.4805266242053,899.3802542811655,930.1106364101757
415,614.598474693775,901.339515151258,932.4069701883831
416,615.8203194070128,903.3040065495712,934.5064778521175
417,616.9579183296391,905.2841927364155,936.6751967610659
418,618.0603984380974,907.2458214418251,938.9202043411315
419,619.6434554525446,909.2720191190921,940.964836041284
420,620.6649609157103,911.2082834113415,943.1861446472909
421,621.9806244302957,913.1890902561505,945.2765313641117
422,623.1460803568405,915.1234460580415,947.3200803252889
423,624.2390775029706,917.0608024425675,949.4412340255883
424,625.1690060141239,918.9620723369568,951.5923551439346
425,626.3555990359139,920.9161987565594,953.7705197572325
426,627.460634202286,922.8648293644543,955.9763341351917
427,628.6472061556585,924.8493369088388,958.0579452781777
428,629.6478472551745,926.8056207313938,960.2009074039047
429,630.7383597421592,928.7703994023625,962.444502029914
430,631.9238986845546,930.710767708068,964.6324810654187
431,632.9924786970786,932.6438027514773,966.8918358340874
432,634.1216602736985,934.6196113908718,969.0797759754096
433,635.1752492393438,936.5672571037492,971.2401952998868
434,636.3630295375651,938.5102182131798,973.409527197599
435,637.5255491133086,940.4393333156163,975.5442666240938
436,638.63821490836,942.3455472417554,977.5575297139226
437,639.7163838838113,944.306744581311,979.7462920060614
438,640.8713919878971,946.2325814086473,981.7634761757438
439,641.9724402223571,948.1539307557861,983.791952663615
440,643.1041793656839,950.088064536372,985.8864158034947
441,644.3237570885497,952.0471748167464,988.0037394518172
442,645.4325691212051,953.9493830445804,990.0556078429906
443,646.47020925486,955.8449437811008,992.1584053995838
444,647.4480805071341,957.7499393597692,994.3635082254115
445,648.7783971339949,959.7241124843196,996.5349425271419
446,650.0604060918369,961.6747310983502,998.6732541283901
447,651.1461668103329,963.6095521228186,1000.8728081266146
448,652.1043563662805,965.5328373483586,1003.0303750051955
449,653.032662417636,967.4224405309786,1005.0467400668315
450,654.4061311695347,969.3919225394494,1007.4273341912058
451,655.4110881145299,971.3037858572876,1009.5635496211728
452,656.5138470774623,973.256777450521,1011.7241500757542
453,657.5909536386297,975.1933584484793,1013.8467741425881
454,658.5140359216394,977.0973223954607,1015.8495556464608
455,659.5567615062463,979.0055869838088,1017.9724722891469
456,660.5610314339934,980.9253522116153,1020.2816338249572
457,661.6176359907107,982.8262957533931,1022.3375351274244
458,662.9002527195236,984.7606188042512,1024.4217330792515
459,663.9349010792419,986.6846389416805,1026.7225729105699
460,665.1174002042936,988.5723128731206,1028.8750243784796
461,666.230817930376,990.4576573890929,1031.012027117537
462,667.327671242999,992.376782949825,1033.0716202033018
463,668.4327126192537,994.2912595905589,1035.298141723697
464,669.5858026803292,996.1845645159468,1037.4216890922025
465,670.7346272712409,998.1228567238566,1039.3855023249305
466,671.9357780186408,999.9941000000422,1041.5296058449785
467,672.9984674705779,1001.8895078390544,1043.786141046916
468,674.0785776449238,1003.780495215088,1045.9287276090402
469,675.1897454338673,1005.6887989649072,1048.0173781723067
470,676.2810122753017,1007.5796626207832,1050.072783697359
471,677.4826423095253,1009.4826857218834,1052.2326411335641
472,678.578240009996,1011.4112022375854,1054.4020660389501
473,679.9348572472258,1013.3508540778635,1056.5263026510036
474,681.0495616229736,1015.271588917404,1058.7294674140708
475,682.1649073139249,1017.190321900805,1060.779808147571
476,683.3241217409209,1019.1129629951976,1062.8513350964167
477,684.5476232545118,1021.0418883486984,1065.125967545919
478,685.6311265660107,1022.9167020900746,1067.1418426134453
479,686.6591466725484,1024.792750577189,1069.110055260027
480,687.7365563018463,1026.6438355684961,1071.1341522817474
481,689.0361620825909,1028.5299525998996,1073.1333026842485
482,690.2216245261961,1030.450835951617,1075.1119026304864
483,691.3113286660742,1032.3489256076662,1077.2548310494474
484,692.4357143096842,1034.245177729265,1079.3889226964038
485,693.7562015215939,1036.1597611586558,1081.43215402606
486,694.8619044660129,1038.0533517652336,1083.630931235646
487,696.2870562914858,1039.980198576532,1085.7289708227238
488,697.3698542913509,1041.8601978224108,1087.7465897023196
489,698.6220902325787,1043.7252348476222,1089.9300800552276
490,699.6062056169366,1045.5900125114686,1092.0545794446684
491,700.681493314022,1047.483152308271,1094.1582638761497
492,701.8598416965542,1049.3676772985277,1096.1878432034996
493,703.2540772849733,1051.3094591061786,1098.3000244881223
494,704.514338879974,1053.2247085633205,1100.5103513222373
495,705.6262388354401,1055.068159961674,1102.5920937446615
496,706.8974868514146,1056.9153844123832,1104.6420546572483
497,708.0174122935158,1058.8032953457696,1106.6512514074236
498,709.3073040957971,1060.6907667286491,1108.7369853535326
499,710.3211856754252,1062.5490403781039,1110.7725163834816
500,711.548373248173,1064.418712867797,1113.0093828089596
501,712.5906561885172,1066.279300877844,1115.0949575363434
502,713.838839540675,1068.2360911797102,1117.3236546434925
503,714.7382682764417,1070.067189426782,1119.3042774476842
504,715.9103302559364,1071.9390912438673,1121.347362351498
505,716.9983059294362,1073.7968094551848,1123.4522063901572
506,718.1834839251493,1075.652360333465,1125.592318020832
507,719.1793840957135,1077.4642285023426,1127.6790956313466
508,720.2318863488902,1079.3208461862491,1129.7623833305397
509,721.264879932352,1081.1489144700588,1131.9216606728949
510,722.3663704272827,1082.9986322975853,1133.9403687282872
511,723.3902052568078,1084.8123493720816,1135.9705378452047
512,724.4421518335489,1086.6936948631294,1138.1641452083454
513,725.7851435085566,1088.5796026960513,1140.277639885029
514,726.8536605402202,1090.415089898961,1142.3370337058518
515,728.3942930165817,1092.3163210614944,1144.428777600632
516,729.4288947625872,1094.1682737567148,1146.4586135032648
517,730.5682143017216,1096.0048663058963,1148.6008810667106
518,731.6882688257647,1097.864274215159,1150.6726982219284
519,732.6777178148353,1099.7257278399882,1152.7337425281014
520,733.8638749678535,1101.5690766653797,1154.9003863057817
521,735.1071495655601,1103.404843447907,1156.9986109520376
522,736.3214924081248,1105.249664839772,1159.041138435668
523,737.4587972727394,1107.1466312212603,1161.2398832970587
524,738.4044988029647,1108.9224356631025,1163.2145034287203
525,739.5609070923616,1110.7502474274131,1165.3407828775473
526,740.8137051208993,1112.686232849118,1167.5772019924948
527,742.0777995225318,1114.5259450186672,1169.664363503362
528,743.2296437466805,1116.3384515461648,1171.7337875001394
529,744.7859365520441,1118.2639167430336,1173.8223773877344
530,746.1336920184465,1120.1411247200474,1175.9910294582114
531,747.4653115725355,1121.9951799263888,1178.0382728479997
532,748.9875872232908,1123.8758431105875,1180.2158423032818
533,750.3694773666351,1125.7453993033573,1182.2719801401802
534,751.6749678647647,1127.5978631199087,1184.2580765764844
535,752.9184926614378,1129.4283871151176,1186.5140539687584
536,754.0450412944652,1131.2246580477115,1188.5276387513231
537,755.3923534610498,1133.0882682454444,1190.6264674864997
538,756.6067077286763,1134.9388636490492,1192.7228295317777
539,757.8793542471896,1136.7441851481171,1194.7600117905572
540,759.0518390979228,1138.5639994235437,1196.6939455611848
541,760.2682193428938,1140.4275093926453,1198.7782047092705
542,761.4428473189324,1142.2231578356989,1200.8715601637452
543,762.7701703241609,1144.0460458524021,1202.9453602602102
544,764.0020375444733,1145.8936527986878,1205.0203542601118
545,765.0877849699363,1147.731504888203,1207.0704589807276
546,766.4333640570469,1149.5740259709034,1209.2028349530012
547,767.7887605885,1151.39035597504,1211.1983258169732
548,769.174538937181,1153.2615290465092,1213.328431285914
549,770.3311457128638,1155.1026042696062,1215.4614807818662
550,771.6798835764673,1156.958596363596,1217.5428708811573
551,772.6397186728638,1158.7557580138089,1219.5739829940678
552,774.1752137615871,1160.6263748115819,1221.7222698474407
553,775.2599610468753,1162.4746921018054,1223.7675725740532
554,776.4698949494399,1164.3176946315689,1225.9060985676722
555,777.6401564926355,1166.150604632541,1228.0552653883037
556,778.7871313677665,1167.945369632848,1230.084999092569
557,779.9254323802653,1169.7582145600106,1232.134640452319
558,781.093022835134,1171.5705972037506,1234.189136884956
559,782.2374445067718,1173.41150557849,1236.2307925876348
560,783.2947192687495,1175.2199117561759,1238.2531133990658
561,784.4761626370961,1177.0269912801725,1240.3238505380968
562,785.4509592931428,1178.841882367459,1242.4592675504268
563,786.4875335046373,1180.6424104943367,1244.525745779065
564,787.6196962609727,1182.4432053138396,1246.6650605083644
565,788.7618165601224,1184.2818890807746,1248.7333534431168
566,789.9506688458591,1186.0754713654167,1250.70317544896
567,791.3375453082232,1187.8653629645773,1252.8554691223283
568,792.4359831541584,1189.6646505385995,1254.8296977741245
569,793.6539418843323,1191.5386481241762,1257.108003682382
570,794.7252062741528,1193.3628879065789,1259.3257275170529
571,795.7239462604161,1195.1579450460554,1261.3826893648718
572,796.7491570110353,1196.9260913230175,1263.3890079479027
573,797.8694746959314,1198.7077192961103,1265.2906561009931
574,799.1213211980291,1200.5155152228815,1267.382522805226
575,800.0851957234355,1202.2676889010347,1269.45128466174
576,801.2927542920365,1204.0703721136179,1271.3990780561805
577,802.6099438999374,1205.856184207701,1273.3847270653735
578,804.0028033336139,1207.6560954170554,1275.4921818698372
579,805.0671158028554,1209.4182633269218,1277.5691225334133
580,806.2199181174841,1211.247477962625,1279.5857396012957
581,807.1494282917832,1213.0106069670094,1281.629402962736
582,808.4487434232019,1214.8379507202835,1283.8092621540118
583,809.4774724718493,1216.6226929894003,1285.882452536852
584,810.559509590257,1218.3909939497728,1288.007945562174
585,811.6281272793063,1220.148752862956,1290.0278404181356
586,812.842648442607,1221.9493950476735,1292.0067454886162
587,814.0163525653338,1223.6715405694688,1294.0697159422878
588,815.1817169398846,1225.4993609659764,1296.1250579372554
589,816.3497800797529,1227.2917421897116,1298.0846559970435
590,817.3278890436422,1229.0638575403675,1300.236263163284
591,818.5472302968324,1230.9010024350341,1302.3528622129284
592,819.9338046135391,1232.677777649641,1304.3132970480788
593,821.0920294378845,1234.4634990044335,1306.483627387949
594,822.2059491373558,1236.2243458770624,1308.5175741565713
595,823.4252473137861,1238.0320875992427,1310.5854289572076
596,824.4982458398816,1239.788377510861,1312.5639662942851
597,825.577173517838,1241.5434389984382,1314.5741929884307
598,826.8930629486699,1243.3707066860538,1316.6198651889226
599,828.0986627570461,1245.1279239098344,1318.7531788083315
600,829.1925769948219,1246.9014308465419,1320.9198963399047
601,830.1790891564327,1248.6587902128376,1323.0801490775218
602,831.2267289920693,1250.4493620437788,1325.1524672664802
603,832.5297308063637,1252.2432604461333,1327.3151816304223
604,833.7383206073001,1254.0728677155023,1329.446773375984
605,834.7386190221735,1255.8502783491417,1331.8020853495425
606,835.8034179118923,1257.6207143417375,1333.9175450451487
607,837.0226294101723,1259.4080785388273,1336.0161145861503
608,838.1219245736822,1261.1682294440657,1338.0015793971652
609,839.3588489020524,1262.9609432110997,1340.0999648314328
610,840.5040962397143,1264.715086945184,1342.1764861819054
611,841.7063371079286,1266.449393742353,1344.2142816353282
612,842.8607295371796,1268.1898647321043,1346.2390669439023
613,844.0251040513773,1269.9174069697117,1348.1927480682957
614,845.3192236662657,1271.7755950895014,1350.2634340747593
615,846.5542420419279,1273.5383707216029,1352.3286849553733
616,847.8470041123877,1275.3068804497932,1354.2265741418348
617,848.8627601632626,1277.0667161078422,1356.2071308788416
618,849.9750249208362,1278.8463805507754,1358.2849666408972
619,850.9356026744773,1280.611935282192,1360.2925499970222
620,852.1835932330614,1282.3901743549104,1362.2591007163162
621,853.576388837376,1284.1531345549397,1364.3192416026066
622,854.5798834763231,1285.8894405698027,1366.3529963336066
623,855.570869551733,1287.6671250651805,1368.3911121028736
624,856.7517868574964,1289.480823875453,1370.4913370268025
625,857.8550545543136,1291.2253621225534,1372.5800995397776
626,858.9644305677876,1292.9901481832749,1374.5739964972906
627,860.0853443051907,1294.7290202203174,1376.5493957551882
628,861.2971177447923,1296.5418074364727,1378.5422800966448
629,862.4725707847659,1298.330516307403,1380.565112367539
630,863.8730806515614,1300.1711269687007,1382.6242037277516
631,865.0725102406302,1301.9464039968543,1384.7107475718565
632,866.0708442881734,1303.6819310584729,1386.7708048949137
633,867.1034316026656,1305.4086521240051,1388.9617928890946
634,868.236929018211,1307.1397669567343,1390.9999464115256
635,869.4773841878738,1308.9565811507775,1393.0670716590146
636,870.4356009802406,1310.6429007897564,1395.151058714592
637,871.4094985171879,1312.3794442944259,1397.1409922500327
638,872.6861672807981,1314.1621811448501,1399.281260716454
639,873.6931552675414,1315.8493175267724,1401.2988924874073
640,874.7661342976522,1317.5691431581868,1403.2082699920609
641,875.8889625665466,1319.3311774431363,1405.291696959449
642,877.1484635247597,1321.0718881114706,1407.3196888251803
643,878.1261423039537,1322.7924197605214,1409.3689737469956
644,879.3813541925288,1324.592898094007,1411.4781380028173
645,880.6072849712808,1326.4022654195392,1413.6062197675517
646,881.8486670913726,1328.2134789689844,1415.619893369613
647,882.910616277942,1329.926187706559,1417.4780241592232
648,884.0137099936716,1331.6624514516493,1419.378514527503
649,885.2021226446611,1333.4659591385994,1421.530183512284
650,886.1313828368399,1335.1584108446777,1423.7218415867774
651,887.215443553125,1336.9068517407768,1425.6332216484136
652,888.3534790265878,1338.6819850708375,1427.638488663055
653,889.5877262610072,1340.479664115002,1429.7206940699123
654,890.9858099574301,1342.265495144368,1431.8188467712403
655,892.2428004652973,1344.0663647975696,1433.86044084929
656,893.4052094834095,1345.8470902025042,1436.0135523184297
657,894.4940752462837,1347.6548726409922,1438.2669270754066
658,895.662673673515,1349.389925485194,1440.242546398207
659,896.7874595782944,1351.1594995065734,1442.3774511493432
660,897.979045174389,1352.8972905053029,1444.437254910552
661,899.0300913219864,1354.602163844261,1446.4219021132167
662,900.2731102625318,1356.3774144332558,1448.502338635801
663,901.299882103917,1358.0643538951422,1450.4547509800664
664,902.4351206444578,1359.8535083847237,1452.452868417593
665,903.4073260625047,1361.571409722738,1454.488049664135
666,904.5724116618442,1363.2866587152464,1456.5072363190252
667,905.5201373345681,1364.9614646899333,1458.551364481271
668,906.6297162689079,1366.7163984286276,1460.5870634922192
669,907.8233003905654,1368.4590987124197,1462.562401027405
670,908.7672062758529,1370.1339058892943,1464.405083976896
671,909.7110032302074,1371.7879077637979,1466.4564815439328
672,910.7889697525699,1373.5630837963206,1468.4815846771382
673,911.9557843647326,1375.2992422724885,1470.5442282787913
674,913.0203458884732,1377.086312367904,1472.6560233841587
675,914.0705562019882,1378.7740801300818,1474.621069618431
676,915.3106612754456,1380.5580431378553,1476.6184899156397
677,916.2011342793711,1382.2320787787498,1478.6458290923156
678,917.1902279325291,1383.9459530203071,1480.7046940288158
679,918.2111896331897,1385.665176252946,1482.6951297959533
680,919.1940233930354,1387.3564143387623,1484.7676183082608
681,920.3064291296416,1389.0755229781446,1486.715820286649
682,921.4245696981235,1390.817926947108,1488.6953122025527
683,922.3069899349109,1392.4781073586535,1490.5460298174316
684,923.2949995546509,1394.1507960760932,1492.5128218515883
685,924.313270345625,1395.86384113504,1494.4692403197948
686,925.3153530179027,1397.5535402622627,1496.4985701126275
687,926.4908878188052,1399.29241503466,1498.45486366095
688,927.5186660840207,1401.039134565289,1500.583079018991
689,928.4794612675621,1402.7192079557935,1502.6400631362953
690,929.5362870739674,1404.4401794027829,1504.6791482610352
691,930.6376635135626,1406.167884125473,1506.704534440599
692,931.6114641541915,1407.8519731207725,1508.5983831086241
693,932.7154512955367,1409.6118091067642,1510.7364629005615
694,933.9107778790068,1411.373151726775,1512.8512324766746
695,935.0246762843144,1413.058952292983,1514.8775474769789
696,936.0653234455251,1414.7916784967156,1517.076014853426
697,937.1130882866586,1416.5422849356687,1519.1329887370516
698,938.0239686728145,1418.1887926473053,1521.1835733177222
699,939.0397473200891,1419.9593795702274,1523.3704121167298
700,940.2613245475567,1421.7397114708986,1525.4017382401157
701,941.3947982336488,1423.551434810141,1527.6171638407952
702,942.3620999431057,1425.236384555972,1529.7010053326428
703,943.3505234463383,1426.8952507368629,1531.7123924716138
704,944.496793933246,1428.6142045834515,1533.7186112968695
705,945.5320961282874,1430.3354861973949,1535.7629724438677
706,946.5828910148657,1432.054837403889,1537.751280912453
707,947.6416652170137,1433.7582984709325,1539.762191173129
708,948.7717346411405,1435.4574946544838,1541.7330055317543
709,949.802565651486,1437.1657399456049,1543.7765890519254
710,950.6944504220688,1438.8095641249074,1545.7393130555286
711,951.7936985434857,1440.5403243822477,1547.702117653769
712,952.9168417599561,1442.214967548338,1549.6879884103446
713,953.9626675022722,1443.8917775995953,1551.5890711643392
714,954.9823878887773,1445.5893590461976,1553.6486863745704
715,955.9004062685393,1447.215795044553,1555.600361482819
716,956.9594089445706,1448.8839270729839,1557.5871730837796
717,958.2719429177902,1450.5969243996994,1559.7656254428514
718,959.3879678692003,1452.3035043389891,1561.8417825269128
719,960.6256435631923,1454.0446163101954,1563.8419417595585
720,961.7182977609632,1455.7208392716514,1565.853197451067
721,962.5775545593234,1457.3724675776605,1567.7613514423842
722,963.4914941242204,1459.0259309165624,1569.851684826645
723,964.4150516503879,1460.6644862815908,1571.799224307135
724,965.4746220790552,1462.333537202228,1573.762485831641
725,966.4280499177997,1463.9522724702656,1575.7461528455835
726,967.3423653078333,1465.5937939534151,1577.7334282615113
727,968.5583061701002,1467.2889558195388,1579.7083660180099
728,969.6216116064204,1468.971396478082,1581.7293754474026
729,970.7596819665692,1470.6159685823686,1583.7164225432437
730,971.8034912787365,1472.3092038496404,1585.8508755626958
731,972.8608985948752,1474.0235306612833,1587.91409890099
732,974.0375466946435,1475.7292527645413,1589.9424474078191
733,975.1113606158661,1477.3722528162696,1591.897757475935
734,976.038420131254,1478.9787594175896,1593.799147558386
735,977.0492709265245,1480.6343836007707,1595.6886368763458
736,978.0979328316283,1482.3478417879091,1597.5957861421643
737,979.0274296059756,1483.9723714550773,1599.4773825755967
738,980.0498989080476,1485.628435436912,1601.499197370396
739,981.0520928725318,1487.2658847276086,1603.4247012938897
740,982.1170991199176,1488.89973445714,1605.3503011614366
741,983.0285513414265,1490.477543883216,1607.3738197691644
742,984.1814075293615,1492.168888938006,1609.5106679475978
743,985.4079934898757,1493.8693220287764,1611.5888713546262
744,986.465985033901,1495.512514530547,1613.5958099124591
745,987.5455995260846,1497.2156787503266,1615.5906260346983
746,988.6618111211068,1498.8950172400032,1617.5145061626754
747,989.6749559622964,1500.5667062360883,1619.434689345051
748,990.8242238126974,1502.2423165530909,1621.4507647922565
749,991.8045906589984,1503.8450196055087,1623.417721255097
750,993.1868143344713,1505.595698014018,1625.5058939655744
751,994.1487887683004,1507.1712783255032,1627.4449422331913
752,995.1700918097252,1508.8190897205418,1629.4057117231084
753,996.1794452028082,1510.4545604593188,1631.36915591312
754,997.3348386346737,1512.091846767157,1633.3414733150216
755,998.4922595057708,1513.8079857347964,1635.3246457928942
756,999.4778098673897,1515.4613777960878,1637.318173870781
757,1000.624392708674,1517.1154199787188,1639.3003120456963
758,1001.8778511407107,1518.784108773736,1641.3173352811427
759,1002.8511174055733,1520.3674463678617,1643.3422267284766
760,1003.8978089368892,1521.981795772214,1645.2645942323504
761,1005.0059271837516,1523.6309291789323,1647.3357235286098
762,1005.9839664092256,1525.2624342378074,1649.3614953513743
763,1007.2389525474493,1526.942452817282,1651.3999534395207
764,1008.4791491598684,1528.6254803052746,1653.3972815469972
765,1009.4737880335696,1530.2698758658037,1655.352821089226
766,1010.4230343963878,1531.8490788422257,1657.3618416673569
767,1011.371539842404,1533.4297209513745,1659.503509399877
768,1012.6100366187504,1535.1777590782256,1661.6677095792936
769,1013.5845041202631,1536.7634518455584,1663.608432941242
770,1014.7356371398678,1538.452337999817,1665.80624292293
771,1016.0472314173279,1540.1730053205554,1667.8876375767702
772,1017.1693863599635,1541.8493335308146,1669.856482567753
773,1018.3665376948891,1543.4805934279516,1671.8469399608118
774,1019.3867543434247,1545.1486252171255,1673.8128439202915
775,1020.3492428924693,1546.7615685555718,1675.7849736502271
776,1021.3869555694511,1548.3984448834906,1677.8305030992128
777,1022.418545846916,1550.0313477765915,1680.0152566499423
778,1023.5535197814147,1551.6890070238908,1681.95825631733
779,1024.7178775773396,1553.4018534492848,1684.1326253460363
780,1025.808556482496,1554.9900813219338,1686.2734208979714
781,1026.8310098800382,1556.6389999653557,1688.3655799073936
782,1027.9541798712203,1558.2150094875701,1690.2100156795104
783,1029.0488299831131,1559.8720049244098,1692.1755021685865
784,1030.2042083605786,1561.5297592590255,1694.3776046688074
785,1031.2901756040599,1563.1742752340533,1696.4854439323483
786,1032.389312032029,1564.8919306614548,1698.4755630140085
787,1033.550889250875,1566.589663594783,1700.5812068875198
788,1034.7803591435156,1568.3236311048456,1702.5809623504863
789,1035.9982104112323,1570.0203574667953,1704.530810894771
790,1037.1201687277012,1571.6856739065502,1706.5114120930778
791,1038.1668623226647,1573.3681834514143,1708.5396104535487
792,1039.4058279406,1575.091012849018,1710.4742000628275
793,1040.4794445679001,1576.742702477015,1712.4461707891996
794,1041.5758770312118,1578.4133548468262,1714.4916864028621
795,1042.6727758090753,1580.0022583660868,1716.3393466820826
796,1043.8097985481322,1581.6659394019982,1718.317995257996
797,1044.8146402309217,1583.2569690919693,1720.2811267064383
798,1045.7671970123783,1584.8788968421889,1722.3193754556667
799,1046.8223701566296,1586.5349527031785,1724.5365021578289
800,1048.0311560837017,1588.2023286350477,1726.6900988038951
801,1049.3239967799607,1589.8655955551392,1728.6893597025362
802,1050.2928608548555,1591.4951149066608,1730.6148932797344
803,1051.3526022607712,1593.1548737491432,1732.5421809202408
804,1052.4350167756952,1594.7368271380128,1734.626200757775
805,1053.4066861185636,1596.3204098534175,1736.7856320416815
806,1054.3964949873748,1597.9459742689169,1738.9207388281134
807,1055.6118621673638,1599.6459119565754,1740.9038738243535
808,1056.8350138421465,1601.287111984386,1742.8239737104373
809,1057.926773100142,1602.9320600219612,1744.6437650437565
810,1058.9887175448805,1604.5343503753045,1746.4465804591284
811,1060.0503234276466,1606.205596772165,1748.4306837926406
812,1061.1775384180548,1607.9168593416882,1750.4826075006165
813,1062.0939898720537,1609.4977456515803,1752.2816751628447
814,1063.0527881960331,1611.1049734514343,1754.2536500238027
815,1064.1121025915274,1612.7218208278296,1756.2111471603848
816,1065.0852199139074,1614.28854378733,1758.2292137860647
817,1066.1909391542279,1615.8969213576574,1760.247423909518
818,1067.1468055166692,1617.4242276157156,1762.168729749225
819,1068.1675718980177,1619.0245000948214,1764.1736126910782
820,1069.2380132068247,1620.663360473085,1766.2439934795914
821,1070.180756729008,1622.22144817752,1768.235652544158
822,1071.1700456740834,1623.8143482524072,1770.1547938290564
823,1072.338915762667,1625.4100732355948,1772.0454206502038
824,1073.3182418685099,1626.9199110561103,1773.921276144591
825,1074.5534138261592,1628.568162210106,1775.947313944968
826,1075.7083885816808,1630.1913742008176,1778.0646182494745
827,1076.5621233730444,1631.7743531971228,1780.010849908797
828,1077.6407959166118,1633.3719903949002,1782.1757056072247
829,1078.7759791545593,1634.9886338949966,1784.3456205099
830,1079.9342520551913,1636.6379350087743,1786.323987378951
831,1081.3347541865298,1638.2722109620963,1788.3455062175553
832,1082.3270133497194,1639.8615018934777,1790.2946798416924
833,1083.499081709296,1641.4668570013405,1792.2240264590464
834,1084.5488333109176,1643.0834151394963,1794.1116666235416
835,1085.593300252831,1644.6855368960025,1796.0488855089266
836,1086.559886131924,1646.2379747701327,1797.9311814342075
837,1087.474762445964,1647.8046665764175,1799.8207002069253
838,1088.5451429455895,1649.4046928665323,1801.674027992625
839,1089.7976127893523,1651.0989806020982,1803.6826861542236
840,1090.7924308967251,1652.7195173221003,1805.611929112858
841,1091.9724439764152,1654.3615911936438,1807.6799932468125
842,1093.1132949981604,1656.0165085195122,1809.7000088262753
843,1094.192235266365,1657.621933545222,1811.6158433513824
844,1095.0315778372765,1659.160949422312,1813.4292633934638
845,1096.0579278219893,1660.7685542427632,1815.3925781333887
846,1097.1316291040284,1662.3401751806196,1817.317644911486
847,1098.1577109525042,1663.9365572441059,1819.3455785341127
848,1099.1636520028421,1665.5297194904501,1821.3887093784592
849,1100.2121006594589,1667.1356681216243,1823.4296363158212
850,1101.1932560602716,1668.7401739956279,1825.580245042992
851,1102.089926380275,1670.2477185329171,1827.483880313946
852,1102.966301437452,1671.7524145126642,1829.3809266212882
853,1103.9811972577922,1673.3347218097103,1831.3177945542343
854,1105.0489408069443,1674.9528956174452,1833.3107132681848
855,1106.3257613169635,1676.5141593958729,1835.1784876512284
856,1107.460958043615,1678.1283180259852,1837.110883208558
857,1108.534617100794,1679.7288834173876,1839.093937439173
858,1109.5480123062744,1681.261789170436,1841.025457436761
859,1110.7080599959552,1682.8759765120822,1842.9659018831749
860,1111.695870350077,1684.4603947933933,1845.0813689736012
861,1112.7481963618025,1686.0577202013544,1846.973985279363
862,1113.8934961015984,1687.6485488439778,1848.7959366787702
863,1115.0294840109857,1689.2167689333287,1850.6654209397016
864,1116.0456546464118,1690.7862572637632,1852.6310445213742
865,1116.942122540206,1692.3050878690692,1854.4734271191066
866,1117.9221483949814,1693.8683998984632,1856.3723279512596
867,1118.9923451489087,1695.4577103962743,1858.4022052656835
868,1120.0736800956822,1697.0954121847137,1860.5558119009117
869,1121.1724053826217,1698.6646613137025,1862.601124207904
870,1122.416634896261,1700.3115153995154,1864.6185665848993
871,1123.34419214949,1701.8630957744022,1866.4811253156424
872,1124.3730335217429,1703.4242717793825,1868.4607121524389
873,1125.5073563401245,1705.0630021228642,1870.5553874225877
874,1126.5549576429098,1706.6344495910591,1872.4460742891372
875,1127.5505879877521,1708.1865609214133,1874.5915741381518
876,1128.5338819865738,1709.7615658391303,1876.6279494819407
877,1129.471566334504,1711.273984868415,1878.7596214478638
878,1130.614983636948,1712.8610518936794,1880.8592553559156
879,1131.587876814238,1714.4110050416102,1883.2319845898182
880,1132.5610405560458,1715.8921444375326,1885.0302184008815
881,1133.599202280718,1717.5026947144543,1887.113110409512
882,1134.6963804899387,1719.0537157325018,1889.047804078158
883,1135.664393224039,1720.6187307067623,1890.9681093903519
884,1136.7967299632774,1722.2469856513662,1892.9408897905403
885,1137.885329234356,1723.7831327572558,1894.94098112745
886,1139.067810444586,1725.4394315723155,1897.032188587979
887,1140.4048034848477,1727.0927329638362,1899.0988263196975
888,1141.4240603303333,1728.6260795201692,1900.8825168289002
889,1142.4163354187915,1730.1877474539594,1902.899778765352
890,1143.2944960615614,1731.6856447742755,1904.7444851679093
891,1144.4897276656275,1733.3309055277682,1906.720846613985
892,1145.5121637788407,1734.896005048119,1908.6142765691875
893,1146.6524771522068,1736.5088960838539,1910.6313795051626
894,1147.685483493146,1738.0357146780566,1912.5662753877318
895,1148.9462123457415,1739.6311201204048,1914.535809979729
896,1149.973568901717,1741.2143636370286,1916.5152145784364
897,1151.0336364828336,1742.7647725435038,1918.4289768113524
898,1152.0866683871661,1744.348393187454,1920.4184297926045
899,1153.137195550408,1745.8965815373135,1922.3746881149414
900,1154.2203998244743,1747.481215918944,1924.480501339896
901,1155.19076026365,1749.0113768840324,1926.5458799060868
902,1156.143490614039,1750.5317073985925,1928.4880177811124
903,1157.322981401554,1752.1042118640426,1930.4275467275988
904,1158.377553499996,1753.6628794674616,1932.5084918144753
905,1159.4177572970568,1755.2036475657096,1934.8382805847248
906,1160.5826352313131,1756.7970409611164,1936.9135808800459
907,1161.7273340777779,1758.400061854193,1938.926689642579
908,1162.8723565706182,1759.9989784353747,1941.1590730354014
909,1163.9487704177845,1761.5748892962938,1943.5292305532107
910,1165.2349375953186,1763.2206742742947,1945.8600510067508
911,1166.150697566948,1764.7674165515805,1948.244363816218
912,1167.1868215169652,1766.3250469016102,1950.6510823929686
913,1168.293780897741,1767.915629036339,1953.0017503808565
914,1169.4497577906318,1769.4964765771824,1955.025379824272
915,1170.517809394976,1771.04767025814,1956.9234583965724
916,1171.5145778058195,1772.5744966246032,1958.875298518805
917,1172.6617407539818,1774.1450915891892,1960.7894313493484
918,1173.6652878366392,1775.6873542542346,1962.6158905316122
919,1174.651697555656,1777.244153754783,1964.5571233172286
920,1175.6844634794545,1778.7940605932442,1966.4969692782042
921,1176.7929182969226,1780.3538839207179,1968.3634238552247
922,1177.8655389108444,1781.8878616325576,1970.3774708929586
923,1179.0228946135453,1783.4464074962125,1972.3300511814348
924,1180.1347984656031,1785.0193921562307,1974.2238523339665
925,1181.3097733871164,1786.5788990682918,1976.1102503795016
926,1182.3577163136392,1788.1082784542173,1978.0395890727593
927,1183.4145034154449,1789.6481428759544,1980.0210049509683
928,1184.4898923441572,1791.1898405228887,1981.8514032308553
929,1185.646287981644,1792.72668641556,1983.780737497085
930,1186.7713245569328,1794.2822107980833,1985.776424768786
931,1187.775288669155,1795.8011237880075,1987.683187596147
932,1188.8916252791662,1797.3869118924479,1989.6045184373663
933,1189.8822427565285,1798.8963117795336,1991.5084670671677
934,1191.055567887801,1800.4808373225417,1993.4771611543688
935,1192.1182945057635,1802.0459658751486,1995.3506223063403
936,1193.210381009525,1803.5444306242632,1997.275107123131
937,1194.109326771409,1805.0428731436757,1999.208121121066
938,1195.144050687966,1806.5355645404504,2001.0905343840716
939,1196.144856157364,1808.0430527630074,2003.1431138532
940,1197.0815448919302,1809.577582541974,2005.0586077199482
941,1197.9726493310932,1811.0269510984751,2006.9879791135395
942,1199.0210708219079,1812.5368435360922,2008.7737729413625
943,1200.1104488723886,1814.077215781639,2010.6942926298154
944,1201.0963854501658,1815.602372592024,2012.6702589521694
945,1202.1444577005302,1817.1248921392632,2014.7282426558957
946,1203.6239968786308,1818.8210788425245,2016.726673965702
947,1204.716628905261,1820.4163354182142,2018.75161553665
948,1205.572420158595,1821.8741083635107,2020.6255467048607
949,1206.5129935939055,1823.390713719227,2022.6997414261218
950,1207.28755401862,1824.7856476992933,2024.5559918153551
951,1208.5175362355894,1826.360264597653,2026.5564284679733
952,1209.6436985912771,1827.9270130455236,2028.5959115883757
953,1210.627117371668,1829.4280265027237,2030.6530756690238
954,1211.6487545196085,1830.9160063577517,2032.4242416816448
955,1212.5469112220724,1832.3673059507094,2034.309873294705
956,1213.6695962576584,1833.9032238459517,2036.2503975942302
957,1214.733943067792,1835.3610831862295,2038.0254326388613
958,1215.7851201177823,1836.9131763267371,2039.9170888429132
959,1216.849168290285,1838.4593766931953,2041.7967135367114
960,1217.7319511078838,1839.9493902346783,2043.6841381298102
961,1218.6408304131896,1841.4041433898421,2045.533168402418
962,1219.6808633226765,1842.924842199489,2047.4217419605
963,1220.6350375276743,1844.4052181756763,2049.432571315619
964,1221.555614627201,1845.855896981652,2051.4245370502485
965,1222.5803343855418,1847.4161242425491,2053.343618380109
966,1223.5810322212078,1848.9318842371924,2055.295579113764
967,1224.5864042920825,1850.4848591868167,2057.2885616535928
968,1225.4251787741816,1851.9289699988763,2059.0772818144537
969,1226.3432536894145,1853.4026093860944,2060.9766520021453
970,1227.3168599054243,1854.8632756837985,2062.868922267923
971,1228.4923174236953,1856.4379609965315,2064.8935278716986
972,1229.5500823531047,1857.9748805856577,2066.840808731335
973,1230.5642612218412,1859.4010467810422,2069.0333115263725
974,1231.5591261603995,1860.8939998273465,2070.96617166512
975,1232.3807212508339,1862.3368595620163,2072.9805859802873
976,1233.3938861064898,1863.8226576097256,2075.038865829063
977,1234.3623507142406,1865.234960743955,2076.882469663076
978,1235.467486166332,1866.7557523395326,2078.869091353682
979,1236.4941789228567,1868.2992875681423,2080.8351739512814
980,1237.4228598575974,1869.7826070080826,2082.724798283907
981,1238.450385081768,1871.270511051358,2084.6350967739186
982,1239.4373244630526,1872.8414216616204,2086.715117172215
983,1240.4977340874386,1874.3555118521303,2088.6085335954963
984,1241.4991157875515,1875.8907474299285,2090.5387301436294
985,1242.5135811571474,1877.4097260165292,2092.5795432898203
986,1243.7435122079041,1878.9462458377748,2094.5616933130773
987,1244.7957676632252,1880.4728244063244,2096.4857349374383
988,1245.7063686429633,1881.956081860166,2098.394188470756
989,1246.6034760397436,1883.4461267927989,2100.3204620748356
990,1247.6761309310766,1885.0091585593204,2102.3990994707347
991,1248.6001301582794,1886.4151430598488,2104.351164455571
992,1249.554033681822,1887.8608628080146,2106.3766529423256
993,1250.6623652293613,1889.4073518319965,2108.434259600329
994,1251.7038602592643,1890.9623386842586,2110.4298933513473
995,1252.9602585725709,1892.5163142855763,2112.349004300422
996,1254.0351530900468,1894.0664768275485,2114.430733631686
997,1255.0695070645552,1895.5484659240678,2116.294978166003
998,1256.1645250691367,1897.0845974516476,2118.232919119661
999,1257.235761603714,1898.5697403168078,2120.2285568223638
1000,1258.352525326396,1900.084845170051,2122.1216436261125


==> data/centralized/11-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.327321557649375,2.302585092994043,2.381641629375572
2,4.665374187245578,4.605170185988086,4.701597382002095
3,6.8734458004049275,6.9076453525530255,6.892379411607317
4,9.136380077411527,9.210132326352635,9.2802052162187
5,11.427674356082342,11.512603780324199,11.676734768037043
6,13.576151478670862,13.814708851622804,13.82629534324094
7,15.675955080084016,16.11685467240095,15.974371291565172
8,17.716816086169136,18.418972275875703,18.347961061534864
9,19.838795100425838,20.721002541281337,20.626397129975953
10,21.86888973954149,23.02290066588563,22.83518411498831
11,23.6712416482811,25.32385663805767,24.905683025231745
12,25.63585022705218,27.624822954432776,27.176237648581157
13,27.5902065652679,29.92512252506783,29.406331786947867
14,29.537469814602687,32.225100679452005,31.43839937590082
15,31.50850643328311,34.52412603172261,33.414859756754495
16,33.284590894174386,36.82147551774148,35.531505846882844
17,35.110096029389666,39.119492615736675,37.7486279383331
18,36.99116349713884,41.41633992837836,40.17544611046175
19,38.77568405859185,43.71362810778742,42.32745792112095
20,40.484452424113144,46.00971235571604,44.676429370267314
21,42.21220680522791,48.30531084075809,46.83218813673398
22,43.913438836793226,50.59981890009247,48.97978694340121
23,45.65546511725477,52.89623082979162,51.12753802294224
24,47.316409954942735,55.18964412489408,53.26659384569604
25,49.0699434048769,57.484773864175246,55.49812168281787
26,50.69287563969415,59.775173349852686,57.65302773458087
27,52.492480965705866,62.065819177359465,60.10826657512578
28,54.11658643778586,64.35431384286986,62.122363333624236
29,55.76005484337722,66.64070200078935,64.13776056584047
30,57.21715713968741,68.92373800926096,66.22855444028897
31,58.893746012244,71.20535811728998,68.2261648796052
32,60.62343554431192,73.49096328132802,70.4805814634842
33,62.041524731136306,75.7716652022358,72.37730719566545
34,63.648691932810515,78.05450010800928,74.58600599976381
35,65.24958412095513,80.3343100127646,76.62346549581594
36,66.6398087516955,82.61308984722432,78.56170296065105
37,68.16064778622209,84.88892848227144,80.516738633716
38,69.74720938988266,87.16974027259145,82.73839607716468
39,71.10486217987813,89.43908609633505,84.74217660459132
40,72.44537125332255,91.71122311115263,86.85899127313539
41,73.83005600798731,93.97981301533622,88.90365568142317
42,75.22287599619041,96.25014115869523,91.23337721459897
43,76.65820257628523,98.51929926996978,93.21490047946105
44,78.1362438259871,100.78656143711689,95.24301016444034
45,79.48996492834617,103.05420655514357,97.19806748801057
46,80.75902508536217,105.30797029240746,99.08665477537777
47,82.34967805737773,107.56750907072026,100.9321648155437
48,83.71619805539616,109.81488521191088,102.87427730895057
49,85.06201749616736,112.06936617772419,104.74103133320043
50,86.40688462010493,114.31525945804766,106.48361339395225
51,87.61741959425385,116.56675621326873,108.38279601169687
52,89.11171494954178,118.81154278557578,110.33548375461973
53,90.3498040878823,121.07509928754465,112.41034588671937
54,91.57774022754073,123.31662872449911,114.2458787463364
55,92.72541224425639,125.55467860387927,116.26615224474719
56,93.92690004743585,127.79395952770524,118.02036081993617
57,95.06386237985173,130.03225427274683,119.71142634116711
58,96.47848220126961,132.27765874459996,121.64305111356903
59,97.81231589270872,134.51951391492668,123.49864486691943
60,99.07631688726431,136.75561435781594,125.63910896587029
61,100.27023810460248,138.98909859992307,127.45409445667592
62,101.43029361867856,141.21587445776663,129.25295626202194
63,102.77466875322054,143.44576403439035,131.24505521766065
64,104.12415381346318,145.6744065420466,132.97814564529426
65,105.37311776466177,147.8993361217858,134.83803523949376
66,106.78758732391316,150.11984014888642,136.7760123277559
67,108.16475527817694,152.34216717499768,138.6769912469147
68,109.487366209608,154.5433164921113,140.46940789581308
69,110.85400464869177,156.76435377240625,142.27658822132307
70,112.12469220019196,158.9749763598036,144.39860238310462
71,113.24682231810333,161.17034674287723,146.224543983897
72,114.5191859712704,163.37976605501828,147.92764334885211
73,115.76736609884153,165.58866840881623,149.71971819519072
74,116.9882579560666,167.78652320247744,151.44442398045544
75,118.3539772187072,169.98528152537716,153.3095836798066
76,119.47284446237197,172.17062854971604,155.09251225956743
77,120.55695976719389,174.36700731299715,156.85299640513182
78,121.70951641941868,176.56141269256904,158.8675554884002
79,122.82318581775513,178.75827482066208,160.90153173834454
80,124.08002857673385,180.94090842319406,162.65577029672954
81,125.19900483941346,183.12487011775912,164.64179559668207
82,126.45947499143706,185.32106035059581,166.4468434959747
83,127.88880778661542,187.50507900838022,168.22243516739888
84,129.06674232982593,189.6876468686177,169.99076911954745
85,130.3085434218485,191.88283110666376,171.68986879004942
86,131.69079616349907,194.07292168806558,173.50404307140244
87,132.87243406463043,196.2469777586717,175.40637519412252
88,133.99541274720255,198.40591769092845,177.08783088406915
89,135.15479245170974,200.5713082818885,178.8090306481873
90,136.36933370599047,202.74793131983625,180.50849412386296
91,137.4348488562469,204.90645341723763,182.13116435047806
92,138.550294488751,207.06104414995167,183.8067623982562
93,139.86580590815805,209.23522249482585,185.85505055087438
94,141.20631586721709,211.4021834742877,187.99210057142244
95,142.4758035285087,213.59192861874152,190.09037741412132
96,143.5737296915514,215.71589912703251,191.7996303542305
97,144.71310723136085,217.84821554477332,193.57392293565584
98,145.9856634135578,219.99590214087772,195.30752489777336
99,147.06676691967309,222.12484876942395,196.85216571007362
100,148.17227493947277,224.27896814190407,198.6961950230551
101,149.39986651142098,226.43350470080537,200.46861702420065
102,150.4373014201853,228.57652826449888,202.06289505357503
103,151.7394502449605,230.72747388450728,203.88984282237664
104,152.86218388819387,232.86236167460586,205.65118175712195
105,153.92438787525393,234.99813018349434,207.40109110639955
106,155.04586511555215,237.11160114562833,209.05716070150294
107,156.22082064617433,239.2424965047761,210.67867300358384
108,157.28775179640144,241.34446328110116,212.35371742839823
109,158.42835690452753,243.48494449463553,214.32832930236208
110,159.57595152047523,245.57469036246775,216.25263017305764
111,160.75556793633012,247.69719323741572,217.82215234581773
112,161.87965075268735,249.80580221512827,219.49185419933116
113,162.8251045921842,251.91155773850028,221.0809541888447
114,163.96222589419028,254.01021757016525,222.550706738096
115,165.09569682068124,256.11904591347906,224.10035261118165
116,166.2056377012715,258.2426918500563,225.78564239245213
117,167.40313005776343,260.32188745680014,227.3509982505609
118,168.65383189775494,262.4238599957923,229.1370958731154
119,169.81267255576694,264.52855882975325,230.8790605896237
120,170.75041976004678,266.60156362694977,232.4418487862241
121,171.78269737148523,268.6718180523771,234.07076645809911
122,172.97454253735108,270.76223672765104,235.5971280588398
123,174.11921976720282,272.8278957304323,237.31876179910464
124,175.07451468927775,274.8956152966208,238.7896936917301
125,176.16638900482542,276.9806478706456,240.4451730574489
126,177.12684939987912,279.04255657823467,242.0403618029244
127,178.3444879928183,281.12958323837137,243.68754538116337
128,179.5465084464472,283.2136174238617,245.31953911696363
129,180.5809977442433,285.27197496838164,246.84653457297378
130,181.78519585826658,287.346374633877,248.44788234681704
131,182.76855700775857,289.43633997992634,250.03474430231833
132,183.96335653788765,291.50922807023255,251.68251211704222
133,185.12515972534842,293.5659840223219,253.29157619701417
134,186.33101558344788,295.6397710454775,254.8287236491781
135,187.4649171898357,297.6814500753057,256.3592967667208
136,188.4753336263653,299.71830195452793,257.935596547416
137,189.50853723948333,301.75320930618034,259.4931135468826
138,190.52232676198736,303.82559267507514,261.09049891847053
139,191.5318490023546,305.85940402755324,262.60905619739856
140,192.4968227118919,307.88737113274834,264.1156803161858
141,193.57878492606233,309.93004895454175,265.7158170048809
142,194.59193225865772,311.9497206636176,267.19779448466164
143,195.6831571121659,313.9677021505489,268.7775308547816
144,196.76915930545675,315.9882715686089,270.2626101393196
145,198.0346161879449,318.04636135578096,271.90804864863395
146,199.0926514286443,320.0715557563289,273.42756492732735
147,200.2463498267485,322.09241535940413,275.03338266163246
148,201.27692658159944,324.0882634991399,276.6981122523672
149,202.47865744678742,326.14046680041815,278.23417036879243
150,203.47780351102506,328.15469492957425,280.09290069258304
151,204.63419760359108,330.18817396830696,281.76021276347814
152,205.55253213158377,332.1791847285959,283.1418531453345
153,206.58497251066996,334.2160394058942,284.7078961988059
154,207.50115474602785,336.18374715809506,286.12589938229564
155,208.71273060866775,338.192457468695,287.5614418983602
156,209.90855001457587,340.23190204033654,289.15297148287414
157,210.9874498533402,342.2517105057232,290.7677840259885
158,212.1637737975438,344.2493551910091,292.83654761180276
159,213.2074206031885,346.2610013612443,294.6072526786245
160,214.27669808326866,348.2796742307006,296.9489947446721
161,215.23094080349316,350.2539493941115,298.727555625774
162,216.23703396183444,352.2258211340984,301.14648898313084
163,217.36255265948748,354.24925579884626,302.7393864390331
164,218.39853119165534,356.2259054527941,304.2375833807734
165,219.34767556346563,358.17106606742084,305.70289128438526
166,220.6235736704965,360.1936473942897,307.3873240624921
167,221.7092376730018,362.1896252293851,308.9288152917144
168,222.84345789555027,364.1637231665424,310.5144538639154
169,224.07246929181707,366.13508979463467,312.039282587677
170,225.01561775199613,368.04524828393204,313.50671020490773
171,226.03007867966392,369.99775313884925,314.96064466649466
172,227.08831589322818,371.95693108077944,316.4060950544604
173,228.21327187618112,373.92709357246684,317.9096433633709
174,229.3230767205063,375.90403397536977,319.688019817061
175,230.4222389575708,377.8245038668742,321.15078900387147
176,231.69474366047925,379.79451892149467,322.70232714252654
177,232.70746367762345,381.7349002849778,324.16824427935865
178,233.8580766616669,383.6815518778179,325.95345490938587
179,234.95841213877722,385.62498913497046,327.78653475172325
180,236.12820249776343,387.60883405970566,329.88154363347684
181,237.0706078600927,389.54064038648283,331.37907030677667
182,238.1145527185106,391.45381503876905,332.91473276767823
183,239.2351094004074,393.39840618539233,334.3184572055001
184,240.36199235489119,395.35543741121876,335.9324682385988
185,241.57428012078236,397.34479701984606,337.51175839899656
186,242.66833890918122,399.2702217692884,338.9762464256259
187,243.68543720015765,401.2049543647425,340.64255389039135
188,244.57496255294262,403.1291992077567,342.12920100211664
189,245.59031942491708,405.05257501388564,343.56796404958976
190,246.55286716531987,406.95119355122404,345.03587862853146
191,247.45199090921324,408.8374533848841,346.6619542533151
192,248.4185136590236,410.7404934944409,348.3773247800288
193,249.46134223244954,412.6572969970646,349.79513727633844
194,250.52257820504312,414.5472912192425,351.2124774806485
195,251.4942008778022,416.4334606150303,352.5077464388932
196,252.55562612954944,418.33673369534097,354.0029926470684
197,253.79222301456596,420.2519160908502,355.4839990246678
198,254.75250260207557,422.1356189442203,356.94837431815904
199,255.86502974159842,424.0533849085673,358.5729447610598
200,257.01255919118074,425.96021288394513,360.00056908960346
201,257.8719896851494,427.8006251189552,361.31995437324457
202,259.01191940342954,429.7334613339736,362.8137212389414
203,259.9290263214941,431.5981153250255,364.1813938106772
204,261.20623079333205,433.5247369282402,365.8222372534979
205,262.2358721038843,435.4051988539953,367.4741154381815
206,263.360724562618,437.31764527221065,369.205888454501
207,264.4666994909868,439.2123960146191,371.04645934226136
208,265.4870589273203,441.0592984796518,372.41506360884176
209,266.543275202234,442.93424907240654,373.78612625311064
210,267.52042237057753,444.782500515302,375.26565960075186
211,268.4321678258478,446.63971806204086,376.731290926442
212,269.5733345944805,448.5128484052364,378.319256986462
213,270.5963351310212,450.3941998727839,380.2729775065441
214,271.7732043639604,452.2830773281297,381.755961810227
215,272.722142846058,454.12110775174455,383.1886898859777
216,273.6533523975203,455.97534488239427,384.47254254885894
217,274.58426560160785,457.80888822750984,385.8798034559267
218,275.63869674879084,459.6796609959308,387.44263937608525
219,276.55563093346393,461.47728160812056,388.7807737782599
220,277.5840026865931,463.3295498938858,390.26299874179944
221,278.6656171108134,465.1713954349655,391.6867769532298
222,279.7079742832988,467.0050577421136,393.0763871170194
223,280.6524160159515,468.80911347564887,394.38528513969715
224,281.61431457614844,470.6480936623919,396.0642907433359
225,282.6086781769103,472.48471737253914,397.4395071368561
226,283.45518048657425,474.24815115499234,398.9995156441182
227,284.38310838015275,476.0479166000204,400.7927081646215
228,285.2935442591127,477.8691789889162,403.0456514820316
229,286.37137903471125,479.6980390682419,404.5896065212461
230,287.51983378130495,481.52191662810264,405.9695234585227
231,288.38996334790556,483.3543435923156,407.4154338485235
232,289.41870848712136,485.1676773274255,408.7165867932631
233,290.4927115965436,487.02612398319735,410.1924045652569
234,291.40881683116913,488.81605400751914,411.5081875741014
235,292.4698448642581,490.6132375516202,412.9166931252037
236,293.63464875078876,492.4341872895833,414.3473914384191
237,294.5526545681098,494.19153474997086,415.8280079946162
238,295.71881980915254,496.0278235367487,417.50596312645035
239,296.87229295441136,497.88921833180507,419.25832251489555
240,297.86843662284656,499.64848782547216,420.64588452335926
241,298.9083849167065,501.454594298133,422.13924359153873
242,299.930983855623,503.21270924264087,423.4441481879901
243,301.06210143156216,505.02067711810423,424.76177128730376
244,302.11022017571605,506.8148389268716,426.1735664059997
245,303.1051600831968,508.55565395566396,427.4405900274654
246,304.1223778653992,510.3138308446952,428.7860051401526
247,305.1935650577112,512.107875836571,430.21717456935573
248,306.4088985683715,513.9494180856809,431.6790594151044
249,307.44089692449006,515.6993379397586,433.13984335076003
250,308.43799246309703,517.4283233808303,434.4097856123902
251,309.4219757854701,519.153033899415,435.6782092807115
252,310.5850095964755,520.9389906730255,437.03294598645715
253,311.6122362027198,522.7224113941337,438.37187076980666
254,312.65095737057453,524.4657601596324,439.8661016538362
255,313.74991869607396,526.2682070899333,441.52358141299146
256,314.8375828773019,528.0927012440467,442.8519513017274
257,315.8225788025438,529.87786024787,444.20462287596007
258,317.031824273502,531.6722709605177,445.6489278743506
259,318.30403355930144,533.4143223906498,447.1721319298665
260,319.50272926099217,535.2243885596038,448.6012638841177
261,320.5192209541377,537.0080517671444,450.0314735323338
262,321.7072427053413,538.8143208648587,451.52655324802146
263,322.7006944149427,540.5672944735413,452.8614647777331
264,323.69101439572313,542.2917549155495,454.2069347462904
265,324.6602579242678,544.0423394405528,455.5898250686458
266,325.6470946564003,545.7523415481122,456.8861097772955
267,326.69793649889226,547.4600371454341,458.1608906135702
268,327.6985765582732,549.1704254307115,459.44132797990005
269,328.6712767632865,550.906010659094,460.8170125925734
270,329.63595345969014,552.6679025430724,462.1710466791405
271,330.6622294142037,554.377466446779,463.5937942475291
272,331.78683842925784,556.1387605891729,465.0744828449213
273,332.99219407819004,557.9075704284155,466.43048271777906
274,333.9070117916657,559.6005478392301,467.8001323607832
275,335.1449018456482,561.4031256858062,469.5282868666422
276,336.17331096563396,563.1469030460345,471.00045531060914
277,337.16738817556933,564.8793361719848,472.59424441148724
278,338.1470760583965,566.5733122551738,473.91531313996353
279,339.3298423551329,568.3676346249096,475.37409828182797
280,340.3559851603113,570.0829997584301,476.7165435562739
281,341.4460266375096,571.8468957496457,478.2159675567204
282,342.46896605856455,573.5776146217293,479.49725688820354
283,343.4764168889761,575.2769104187169,480.8656913287962
284,344.4774501554793,576.9953559673907,482.25548075644565
285,345.4612836197205,578.6975480257105,483.66415876045346
286,346.5557248231687,580.3960589050675,485.3083416852567
287,347.4905160594853,582.0900750329039,486.75303536194554
288,348.3740451909867,583.745373724022,488.0584467913964
289,349.43785274186257,585.4398438033405,489.54271751802463
290,350.3836163705914,587.0790905869962,490.7949584281946
291,351.476321566584,588.8047412562337,492.1233658129253
292,352.5119434080372,590.4813693444754,493.3929352952532
293,353.53130719155786,592.1866529018323,494.7501137250114
294,354.52996415577485,593.8445404336229,496.15794891883775
295,355.43677468909374,595.4966787799541,497.5808504432952
296,356.4186245368699,597.1412439986984,499.10249044412245
297,357.4010562291219,598.8369044338798,500.38355030948424
298,358.5268538408328,600.504990542474,501.98776078111865
299,359.478636638311,602.1263751267621,503.2256376375377
300,360.51263410779416,603.8421456195978,504.50455723047406
301,361.68095932740107,605.5999613310075,506.09409752366196
302,362.5899853238804,607.2358450433857,507.37046528871963
303,363.67953591958087,608.9238415094827,508.7607411669711
304,364.5195208800079,610.5067876162782,509.98386253314567
305,365.5441337884505,612.1862066217504,511.3908225474262
306,366.48915452380976,613.8104007811914,512.8102281156946
307,367.5616994362487,615.5225834366588,514.6359421447966
308,368.5324670144821,617.2122270263275,516.2432434537909
309,369.5526054354946,618.8601359031819,517.6283174400055
310,370.69842476348094,620.5071750592416,518.9555400841889
311,371.82223141484565,622.1430396643937,520.1563846984711
312,373.0136159487395,623.8441041602464,521.5356202813504
313,374.0851871968574,625.5168003751456,522.8990224718938
314,375.2642628439678,627.2346851270022,524.5153220348755
315,376.13517722423813,628.8470209192392,525.7502551213504
316,376.9780052516763,630.4435637710448,527.1317381251607
317,378.01504806344275,632.109524657172,528.5611607112817
318,379.0518470203526,633.7922078968711,530.2182121860345
319,380.06040209664405,635.4570032158807,531.5843594192887
320,381.04613191142676,637.0861658930545,532.8052779200702
321,382.03723871460943,638.6967545454755,534.0383103637673
322,383.21536331055376,640.3375725341339,535.4030740785223
323,384.3931004391576,642.0408077380496,536.856742149023
324,385.41194590531126,643.6494757779474,538.2189734869019
325,386.34885004209593,645.2541675200979,539.6211966022998
326,387.3345728392387,646.9144740409495,541.0129089999677
327,388.3665797177684,648.5523912053523,542.2436135768032
328,389.3301345294233,650.131172378117,543.5358701348591
329,390.2585354689687,651.7297212688303,544.7866498366819
330,391.2265344931768,653.3601647974014,546.1296964196234
331,392.2270572523123,654.9689333606437,547.3339853420886
332,393.31630737377185,656.5915314973987,548.6141794463471
333,394.42355334825373,658.3026601309671,550.3446520114577
334,395.411197750728,659.908871972108,551.6749437699308
335,396.2507252414768,661.4667860654802,553.0205941063533
336,397.4366521811025,663.1149280651778,554.3182165395134
337,398.527570650534,664.7648507865134,555.7311768928603
338,399.523737419478,666.4000856914745,556.9911938630078
339,400.63965840979307,668.0194380058948,558.3497787937271
340,401.67814410666915,669.636452446954,559.62584947958
341,402.67344055808155,671.2569683192745,560.9814597013903
342,403.6603267490066,672.8782221632334,562.2341774586281
343,404.88707014727555,674.5111154136475,563.5241581782788
344,405.8896029366741,676.104181683004,565.0223549165333
345,407.0167770647233,677.7469108066269,566.3616565129417
346,408.02467180377636,679.3431321506525,567.7099060768402
347,409.0027666087352,680.9387917543669,569.1117745197183
348,410.05854737602215,682.4917852033519,570.6927493978849
349,411.16005112208467,684.0864268080118,571.8871697574598
350,412.1916473835176,685.6844258498775,573.2011059433983
351,413.25521422071046,687.296185872059,574.5438849844984
352,414.402898141797,688.9278112932618,575.9449120448234
353,415.47424995377236,690.5338244826573,577.2714426925149
354,416.3435201924197,692.053023794027,578.4776454305123
355,417.5325617497488,693.6908914761458,579.858162301976
356,418.4117449220374,695.1465705639197,581.1055092904637
357,419.5596140520957,696.8093287760653,582.3648070652606
358,420.6569265802276,698.4061793189086,583.6277184383302
359,421.6139403247075,699.9663427023253,584.9094107600475
360,422.56030752830617,701.5552158270214,586.147621052672
361,423.47581312726106,703.0642435648763,587.4398779210167
362,424.4723404814198,704.6162443928847,588.8124874271839
363,425.3593919286529,706.2142201255144,590.0754117911919
364,426.2604615038734,707.7748603101205,591.3665640915042
365,427.19109218820205,709.3092733546026,592.7687513865808
366,428.0990759886723,710.7992685981662,594.1861755988024
367,429.0033407733592,712.2977748993629,595.4300210707956
368,430.0073940157524,713.9138009616265,596.8075688808532
369,431.09336359170436,715.495163751299,598.1011920743002
370,432.1349917730797,717.0228359091819,599.3395651885885
371,433.07297221466155,718.5398701545241,600.9460306233938
372,433.87511398473407,720.0205079904521,602.6308393779357
373,434.9301871217688,721.5852353391194,604.7492177010758
374,435.97796562535416,723.1296585355298,606.0454281139246
375,437.0983344823033,724.7136687453946,607.6523247904363
376,437.93307849242365,726.1789658416757,608.8154235468056
377,438.9316629100614,727.7097966109212,610.123994789639
378,439.9984525037349,729.1774896774405,611.341685366614
379,440.96290178387676,730.7249116116575,612.5629187036374
380,441.9512501348933,732.2853224451258,614.0121405738057
381,443.10068788694787,733.8039045314914,615.2917942141765
382,444.1853409702825,735.3691696774839,616.6709828989948
383,445.25440658816353,736.9293918108065,618.0772240941689
384,446.36608954481824,738.4571942129706,619.4219657872561
385,447.5272637392916,740.0525140895598,620.690700837524
386,448.371778360673,741.5509655199903,621.9531824886449
387,449.4697786044164,743.1108085423749,623.2040802904753
388,450.49077761253716,744.6535639342211,624.5506362949793
389,451.73882033048574,746.3078242333125,625.9945594211586
390,452.844408904884,747.8481512021351,627.5579408937432
391,453.79412811936265,749.3101755597038,628.7530295698699
392,454.87466265554167,750.8025504125716,630.0600264427097
393,455.73735436924017,752.2496928524118,631.1819696833045
394,456.69260032567405,753.7368752872057,632.405099815753
395,457.54603948983697,755.1755134797756,633.5574834361114
396,458.5374997509114,756.677731803742,634.8132321287923
397,459.6004679614465,758.2872512337449,636.1981080005568
398,460.46609009164587,759.7289820157425,637.354897083971
399,461.5978820185919,761.2251236349404,638.7638958591818
400,462.54000599878566,762.6852516295846,640.05502269535
401,463.6029098214535,764.2484145202862,641.3821635553501
402,464.6682312546139,765.8235423404785,642.674178389337
403,465.58866295408836,767.325255267463,643.9365957932023
404,466.5947889973853,768.8020695080617,645.2575006572483
405,467.6423836762541,770.3417152625796,646.9667094938136
406,468.78652031486035,771.8437058679746,648.2746103228956
407,469.702632584657,773.3051030901858,649.5522780993658
408,470.6453387539376,774.7477180333298,651.2903014045869
409,471.6770151199013,776.250582826578,652.6323216251453
410,472.67108758191563,777.7298518819538,653.9030209246849
411,473.7311851935811,779.2537314269431,655.083419498548
412,474.89037639941796,780.8157774217749,656.5951073270844
413,475.9816765062596,782.3548997384738,658.0010957401819
414,476.96160422041993,783.8565178061227,659.2503944437012
415,477.88018251109725,785.3214801144169,660.3656473754654
416,478.8817322922241,786.8045105417351,661.5578425704686
417,479.8794171577763,788.3318463389602,663.121778867231
418,480.8505124904144,789.804444177272,664.6081856641405
419,482.15289101604094,791.4397995993578,666.316159710561
420,483.0274016006888,792.8467232658594,667.4542648924211
421,484.1155704157682,794.373905475509,669.2833086495763
422,485.08069640320736,795.8246834080383,670.6065319234558
423,486.12972822198094,797.2663324165676,671.8247139737233
424,486.97636838321847,798.6313887121619,673.1105073232397
425,487.9100722764592,800.0951455008354,674.4272764703412
426,488.8867549187157,801.5589845369599,675.7666991765632
427,489.93019148090605,803.0482124234991,676.9478822678968
428,490.79577149085424,804.5096873589316,677.9720838292432
429,491.89317377908304,805.979091916193,679.3627538514505
430,492.836467205707,807.4257988834987,680.6058326670629
431,493.78973542640193,808.862214851201,682.2247597994051
432,494.6800619375188,810.3380626883636,683.4051359136522
433,495.8275037359198,811.8108467258917,684.6988057693609
434,496.8889964220206,813.2595084358553,685.8472137787561
435,498.05967294954434,814.7008605524716,687.0912942913948
436,498.82968915342735,816.0501063342455,688.1328794818666
437,499.79515699513973,817.5330827900576,689.5144786387588
438,500.73107361598056,818.9585528501565,690.8067296505483
439,501.5964667199724,820.3827557378985,691.9980299402689
440,502.53917398518195,821.806392427989,693.3374456384499
441,503.439086283429,823.2765253936298,694.8388705094287
442,504.34988260209207,824.6678108517401,696.0283805247116
443,505.21429953393294,826.0465669042584,697.321294744492
444,506.11504624557216,827.4244527047395,698.4600673490397
445,507.256516872138,828.9872444780253,699.8842208170392
446,508.2741578683671,830.4993889144502,701.3391920031369
447,509.2835300240815,831.9290822662812,703.0808024196893
448,510.1958606170496,833.3379648571065,704.2225018546502
449,511.1136638554964,834.6806913065375,705.4199697424107
450,512.2000145640236,836.18342315763,706.6858924172303
451,513.1302275516061,837.5572602459468,707.803253552045
452,514.133605197589,839.0396476771554,709.3838519856865
453,515.109410868593,840.4968295797008,711.0831783570152
454,515.9642361743518,841.8862847503194,712.239255798338
455,516.9513180777104,843.3084479221612,713.3834979459149
456,517.8862553849682,844.7238127387496,714.6294998365815
457,518.7534740137547,846.0888225656491,715.793394903537
458,519.896278471278,847.5497278032757,717.0744370933583
459,520.859675480745,848.982358850741,718.2836728000327
460,521.7221630088178,850.3428257246255,719.3287364222662
461,522.6450887085575,851.717383760024,720.4972797684886
462,523.5964318765102,853.1333945922817,721.8004015141312
463,524.4668293598285,854.5330168537481,722.9146947042954
464,525.5106559792159,855.9318593901179,724.2311456718224
465,526.4900371238217,857.3921244180134,725.508425707297
466,527.3765959785684,858.7411811680048,726.6643497082233
467,528.3246170049523,860.1119528180784,727.8120135111413
468,529.137838529051,861.4618569114957,728.945769206424
469,530.0458904214432,862.8465692176463,730.2798859269503
470,531.0237262718545,864.2256685183924,731.3420103507331
471,531.9136940407542,865.6317941689397,732.8014297232443
472,533.0662858021889,867.0848512193338,734.0723248243244
473,534.1027320848972,868.5557267520352,735.8511717288719
474,535.0907568739495,869.9932291450565,737.0914935140286
475,536.1027491351086,871.4265940769787,738.4089470344348
476,537.3022091519575,872.8811608856198,739.7422428560219
477,538.4592898384457,874.3587242205629,741.0096348680581
478,539.3169730065501,875.7199082524953,742.237874554403
479,540.1882842489637,877.0884472691778,743.4890444832217
480,541.0309837609631,878.4064929786036,744.575473983132
481,542.0966563673632,879.8276876231083,745.8361313701031
482,543.1668330338226,881.2856263263733,747.0212519675488
483,544.1909006509078,882.673569729119,748.2365560960303
484,545.154874216454,884.0682035009963,749.408883428988
485,546.1977217858854,885.5132110625094,750.6575969416963
486,547.1606418071882,886.8976405561754,751.851159445337
487,548.3410103667476,888.383314031287,753.2392517823326
488,549.2520301950136,889.7311842410894,754.3810784056521
489,550.2870435943712,891.0848507552026,755.6354347721467
490,551.2620556395119,892.4396456899078,756.7860532394022
491,552.2615021532162,893.8569236779034,758.1702251716247
492,553.4301500071439,895.287443969286,759.6103142409726
493,554.5495230309742,896.7871589258901,760.9486832763663
494,555.6521935449306,898.2290329864741,762.2247300648902
495,556.5198609959837,899.5516981719918,763.3943183494782
496,557.3436748762875,900.8713228008822,764.633515646245
497,558.2429438549876,902.2341808193596,765.7460388167656
498,559.3623935094573,903.6882355392702,767.248415390484
499,560.2944302208957,905.0475599872482,768.3299756024785
500,561.2135693214962,906.4058872518875,769.5646758737208
501,562.1856028946291,907.7445878084382,770.6916306070458
502,563.3523240543338,909.2479334349562,771.9047461870953
503,564.1616818679673,910.5130226845239,773.1294075097089
504,565.0926988887961,911.8891514486859,774.4936809298983
505,565.9374089641989,913.2052472492105,775.6506524752205
506,566.9362959466465,914.5673805104877,776.8171282205194
507,567.7549577580182,915.8193139426079,778.0006836314802
508,568.6216643295319,917.1723482750721,779.407538769894
509,569.5279389569689,918.4590619871614,780.9157543659197
510,570.3972408439539,919.7885925175714,782.1156288477871
511,571.2386445255104,921.055082852446,783.2366630681656
512,572.1580691542875,922.4313570631075,784.4999365813335
513,573.0131794550066,923.8203890092916,785.7427730939249
514,573.8186303395893,925.1400665913009,786.8531301980292
515,574.988285654823,926.6045792326745,788.3032342057093
516,575.8284847564083,927.9279591387957,789.4418439900282
517,576.6640536247243,929.2491420041345,790.583038594903
518,577.532019472949,930.5903237011802,791.9092150782463
519,578.4695522903883,931.9262167733249,793.0612885577672
520,579.4653828517091,933.2613814905149,794.3780353287679
521,580.5818588094183,934.5810696667069,795.5497176384622
522,581.4400179760659,935.9021157164005,796.6728251365716
523,582.4380029725774,937.3084366108561,797.8725281585567
524,583.1574384077637,938.4946558161678,799.1268224856132
525,584.1137747783287,939.8223079829193,800.2834206079833
526,585.2886164036129,941.3281791993463,801.6589578200501
527,586.2954188793099,942.681441242563,802.8347535914547
528,587.2231536310693,943.9832606235192,803.9218093287634
529,588.5222851442069,945.4907057411816,805.270814964212
530,589.4932676314378,946.8990958293384,806.5171230246261
531,590.5342462875074,948.285264767447,807.7562760304654
532,591.6267553752646,949.7130256716188,809.101486627182
533,592.5750743558322,951.0979606969136,810.4479760255095
534,593.661148670888,952.4914807818706,811.9599321621862
535,594.6428952016123,953.8319592474688,813.045088696067
536,595.5372043828638,955.1231307434567,814.14703720909
537,596.6830008082127,956.523731936851,815.3566136174716
538,597.6999237399043,957.913450540744,816.5438806992022
539,598.5718995177675,959.1978053707036,817.5963500345491
540,599.632355541828,960.5322107656026,818.7916636863449
541,600.6167533312295,961.9069370516273,820.0248404764864
542,601.5507193958979,963.1708408247488,821.148354300303
543,602.5813372433247,964.5152975994409,822.3767319695999
544,603.6323477766764,965.8836886888553,823.7059169041445
545,604.5616944744148,967.2112323461835,825.0642622207023
546,605.589276625939,968.5937106754864,826.667893489879
547,606.4463883132288,969.9107700481368,827.9536782669401
548,607.5442980474314,971.3602313012011,829.259088669851
549,608.5780690379563,972.7064248079903,830.4393777044414
550,609.6344686887193,974.1022587698889,831.7303330284955
551,610.3553839449465,975.3418598607819,832.7212370943754
552,611.5558606817817,976.7868176823164,834.0628845463943
553,612.6252532272964,978.1592091626236,835.3072260345309
554,613.6560247691634,979.5405766732603,836.4589083847502
555,614.6903229706896,980.8998045194893,837.7162756081783
556,615.6286165986086,982.1717839505382,838.8924194114041
557,616.6354827766497,983.5019013254596,840.0539949591755
558,617.6048836370916,984.8288063966085,841.1942238304931
559,618.5928525576843,986.185629244859,842.3443166850503
560,619.5790769067288,987.4940456456611,843.5668777337282
561,620.5861861640786,988.8119430494344,844.6748535844639
562,621.4909228017898,990.1370484699567,845.8985459874552
563,622.3571277322105,991.4262733652995,847.0448784626801
564,623.2534911818447,992.7097281654922,848.2534389988831
565,624.3317775333344,994.0868898880414,849.5705215948624
566,625.3964598912908,995.3917576273811,850.8541548934932
567,626.410914686803,996.7031772608011,852.0602628106808
568,627.3468458245779,997.9769086145764,853.338621693045
569,628.5226437492701,999.4160803060479,854.8146203052218
570,629.5781717334517,1000.7289214701858,856.1923293634244
571,630.5419633186924,1002.0129922117778,857.3903442463114
572,631.3641730177425,1003.232484589278,858.4829677419694
573,632.3192064957947,1004.5175677113203,859.68377834766
574,633.1676038966489,1005.8112440659307,860.7526850279361
575,633.9919285778524,1007.0043854044175,861.8160869511061
576,634.958372931682,1008.3234209180608,863.0836346547202
577,635.8781712462129,1009.606749934495,864.1637566414433
578,637.0522278690559,1010.9259327300282,865.4086671879038
579,637.995885577236,1012.1791213904414,866.600372049454
580,639.0921434398491,1013.5275633502478,867.8371444070809
581,640.0758116834924,1014.758997495622,868.8342914223258
582,641.2451872920471,1016.1361705536153,870.1017298689871
583,642.0545096477443,1017.3866791326723,871.3869481005675
584,642.8199121550693,1018.6181020397117,872.4558654109645
585,643.5742249370663,1019.8167588769475,873.5502294767731
586,644.6082044557174,1021.1195313836598,874.6838111745558
587,645.5555491586721,1022.3033773085044,875.7654067692803
588,646.5977046429166,1023.6510375343508,876.9473831974777
589,647.5816220884858,1024.9448097709555,878.079778665564
590,648.4360618745098,1026.1705565363632,879.1056620905816
591,649.5245629603102,1027.542940720068,880.415002588665
592,650.5452743443104,1028.8565455904256,881.6341501964173
593,651.4446645205284,1030.1328857631852,882.8421190228387
594,652.3627932967535,1031.365788921921,883.9877467942431
595,653.4343458177887,1032.7142362844975,885.2407378312197
596,654.350388213589,1033.969674530801,886.3068172771702
597,655.2509722081215,1035.2149229677175,887.5707810833145
598,656.2764512627145,1036.5824975761734,888.8899934176064
599,657.2704986569603,1037.8361562428731,890.1996652308553
600,658.3396701513407,1039.1078824225438,891.2766530695587
601,659.1981927683377,1040.3517972609345,892.4221656288756
602,660.1139285184568,1041.6458593126872,893.5921216814764
603,661.2330315635271,1042.9592621590396,894.7816013305234
604,662.2387300014383,1044.328720031934,896.0196702411769
605,663.1300621858445,1045.5743145754757,897.1985877188898
606,664.1774280289494,1046.8470547868776,898.339278580534
607,665.1987133241836,1048.1487006555415,899.6243234433275
608,666.1551639936446,1049.4056407218948,900.7162155381699
609,667.0583160616743,1050.7043835868753,901.9980445060185
610,668.0627109361172,1051.9658448254177,903.3804444280607
611,668.960411303903,1053.1859542814032,904.5359477405882
612,669.8956368313279,1054.428232535176,905.7081951420056
613,670.8189492343023,1055.6326535955338,906.8666001233729
614,672.0089262775125,1057.054484632167,908.2526646249627
615,673.0259302589436,1058.3549617950225,909.3533069383432
616,674.0586159769358,1059.6862950029667,910.6598349281554
617,675.0044236989331,1060.9201868230846,911.7454941428418
618,675.9885637373233,1062.2285727330527,912.994991901542
619,676.9108030733255,1063.4688238896363,914.1222359304946
620,677.9632891938393,1064.7809306039967,915.4973416683396
621,678.9565412376054,1066.046145212373,916.8946393751526
622,679.8694027782719,1067.2500091676297,918.2199767119366
623,680.8613733448357,1068.518476046934,919.566503337981
624,681.9479318966586,1069.8349519629771,920.8524864848873
625,682.8977133006475,1071.1003421272942,922.078879847075
626,683.977051492836,1072.3813366160389,923.2858056060245
627,684.8846492455845,1073.6235044007142,924.7773554605905
628,685.8999613235654,1074.9736095476112,925.979699202875
629,687.0068522635822,1076.289226864712,927.1951939180036
630,688.194424065441,1077.6999357940779,928.5633247250084
631,689.1760271408666,1078.985707500944,929.8480920986026
632,690.039876958696,1080.2034624737896,931.0142914835261
633,690.8707203739555,1081.4003597732012,932.1578815282146
634,691.7464115537824,1082.6048942999942,933.2690524928337
635,692.9673750571034,1083.966716089531,934.4726107775107
636,693.7252144298993,1085.0928664992011,935.4428511281855
637,694.6311896868273,1086.3059050494476,936.7976233512434
638,695.5649929148968,1087.6087296553878,938.0662634399226
639,696.402058248635,1088.7612579195513,939.4275852759387
640,697.3412669722727,1089.964616254686,940.5607582520162
641,698.2631428180287,1091.2300269323584,941.7414589845592
642,699.2759391131467,1092.505477827332,942.8609496378419
643,700.2002130601412,1093.6938284792377,943.9908712681317
644,701.2971205344691,1095.0402940580207,945.263433831984
645,702.392487684057,1096.39312549888,946.5658460066321
646,703.579761954345,1097.771787276507,947.7886821651464
647,704.4870812271756,1098.994236842148,948.8133899744772
648,705.4221703997928,1100.200927443526,950.0003872026338
649,706.5326998355781,1101.5786614360422,951.2982076725023
650,707.451912454557,1102.738505223845,952.3785428255464
651,708.349033394003,1103.9815692353727,953.4616395809239
652,709.4965898126961,1105.301971364056,954.6738193808621
653,710.7016580611732,1106.6595301622517,956.1444546372297
654,711.728895275659,1107.9866525710804,957.6452974249659
655,712.7993378496449,1109.349108854123,959.433226311264
656,713.7997496916151,1110.6499395816081,960.6625045493682
657,714.8188446258547,1111.9854444050736,961.9417117502571
658,715.8048939105131,1113.2213361667316,963.0765449602525
659,716.7693953883137,1114.489838988096,964.2308483310306
660,717.8627288371506,1115.7392647585907,965.4186803877234
661,718.6581720551067,1116.923844249695,966.90475848921
662,719.7105848377321,1118.2379352682472,968.1533680618513
663,720.532468442419,1119.4182265852846,969.1969741486358
664,721.7399228739833,1120.766600602944,970.4691891425883
665,722.5983857797029,1121.9623787065314,971.6092925767805
666,723.6392513903573,1123.1939777635873,972.8827189212651
667,724.4994483368846,1124.3415929401774,973.9208084664208
668,725.5759259690716,1125.6241545955036,975.0966766893482
669,726.6327811600473,1126.91653885554,976.1937588155205
670,727.4764953518663,1128.077677699005,977.2281316131322
671,728.350835490086,1129.2109473139706,978.2723068251829
672,729.4130671832959,1130.514762329442,979.5198538106018
673,730.4654245355255,1131.755346824921,980.7100898468968
674,731.5172107717133,1133.0914027130252,981.957053697882
675,732.492870088587,1134.2882083785032,983.036858590032
676,733.5655715261744,1135.5949015314468,984.2759702903923
677,734.383734341441,1136.7304637871719,985.3041210109353
678,735.2192693573771,1137.9275022482238,986.4303416996364
679,736.147603509653,1139.150440696657,987.5528735036911
680,737.1062675801936,1140.3466290928918,988.6563286892518
681,738.1153243286998,1141.5813346460022,989.730939454877
682,739.0713756183437,1142.8384463819282,990.8676964858535
683,739.8847328343445,1143.9452228770656,991.938613995425
684,740.7493411575447,1145.1148507490218,993.0270030800674
685,741.7017058687086,1146.3462720239233,994.1910795381259
686,742.5735888711197,1147.5271121376695,995.2036614746411
687,743.558990088765,1148.799356282644,996.3861434298381
688,744.5316965887741,1150.088927302112,997.5368963437767
689,745.2492706576351,1151.224519640813,998.6624575796068
690,746.2128039472464,1152.4517991108405,999.9597013375151
691,747.3291607170569,1153.7094351446092,1001.3639643755337
692,748.2066354853757,1154.885939090893,1002.3602933522133
693,749.2182522316012,1156.161313705849,1003.5532300968499
694,750.2464787992707,1157.490616839393,1004.7945467004204
695,751.2726132179239,1158.6888920744059,1005.974246643508
696,752.2199618580497,1159.9340514423104,1007.1417245276995
697,753.0822373835368,1161.2124849255417,1008.3356310005115
698,753.8429312482701,1162.3278779359482,1009.3608679283553
699,754.8693622172781,1163.6459671007326,1010.5653866544532
700,756.0147553575524,1165.0171488693004,1011.896923791143
701,757.1363109198197,1166.3868179684473,1013.1834721371312
702,758.0071034524842,1167.5367353351292,1014.2076845292434
703,758.9036319628083,1168.7009487096384,1015.2651168968513
704,759.9294146404011,1169.9632814767044,1016.5426007670351
705,760.8657640571406,1171.2108122388572,1017.6848988135506
706,761.8271514864059,1172.4585676137544,1018.8831175690228
707,762.9080086437956,1173.6725139245593,1019.9761502595416
708,763.8848090645592,1174.8977256249557,1021.127265311467
709,764.7476771331371,1176.0884737684219,1022.2203245295082
710,765.5804762943063,1177.189763467526,1023.328324966966
711,766.5087854238549,1178.4478418850508,1024.722891846304
712,767.4198042740046,1179.6327861889904,1026.0707850303615
713,768.4363732492394,1180.8291230572554,1027.5555487042056
714,769.4103363779989,1182.0478370337605,1028.7392261821358
715,770.2226007115239,1183.1637867452764,1029.744041643345
716,771.1907202453759,1184.358396825189,1030.8834285681253
717,772.1264151171293,1185.6105480036904,1032.0734394272072
718,773.0824562635557,1186.8658291210222,1033.227912162067
719,774.0838564950957,1188.157435248131,1034.533691602726
720,775.0394643503281,1189.3637457926231,1035.6707244827533
721,775.9195820393877,1190.5065349913625,1036.7214656289752
722,776.8578206381154,1191.6751928871904,1037.8798890096905
723,777.7270421075813,1192.823012094944,1039.0688774770929
724,778.6331903302528,1194.0136906063724,1040.270281406748
725,779.491369223628,1195.1509658240716,1041.4371672324517
726,780.3414707928066,1196.2827593806057,1042.46831311489
727,781.2399475387117,1197.513693699124,1043.643607064706
728,782.1464547575575,1198.707379080032,1044.7910790394135
729,783.0663579933329,1199.8605845734562,1045.8123948732868
730,784.0084843964885,1201.076337917464,1047.07202267839
731,785.0098003466085,1202.3377108495981,1048.2860575980458
732,786.2186518848728,1203.6105166750629,1049.4765248166768
733,787.1448956587084,1204.7797047312865,1050.6732326383533
734,788.0131643209019,1205.904629086187,1051.779633847843
735,788.9181308967901,1207.0739817601404,1052.8156553659442
736,790.0350893401165,1208.3344643952043,1054.0095799535993
737,790.8048180885012,1209.4379976702278,1055.073209504898
738,791.7381353656777,1210.618352120265,1056.2990523850585
739,792.5776662053913,1211.7617313175433,1057.5481070912924
740,793.4747649575016,1212.8771424451118,1058.58060807145
741,794.2599496347249,1213.9297781673472,1059.5696902054626
742,795.2138271803135,1215.137757014291,1060.7337605711566
743,796.2207608601586,1216.4007042040387,1061.8117414154144
744,797.1816375778942,1217.5806020287253,1062.9715278976278
745,798.238022057151,1218.8384261036604,1064.0670302960893
746,799.2120955241786,1220.0652765348345,1065.446026430998
747,800.0617405635325,1221.2691043101884,1066.9991468844778
748,801.146026935296,1222.484978841485,1068.2346139333683
749,801.8839128370843,1223.5699717937969,1069.27515915205
750,803.0178026726607,1224.901115646674,1070.5969433505861
751,803.8324050653932,1225.978599895179,1071.6214423481729
752,804.8394698688539,1227.1184214354778,1072.5810341698123
753,805.815781342629,1228.253348811942,1073.7254287382857
754,806.6915757609072,1229.4126528604734,1074.883686225887
755,807.7962199091128,1230.7196829887312,1076.2657909313727
756,808.7899436385519,1231.9048172045416,1077.256251111744
757,809.9507102939567,1233.1268827375939,1078.459131635594
758,810.9804549895748,1234.3228616725817,1079.6728239826011
759,811.7660498178001,1235.389365719691,1080.7003958086193
760,812.7059500907648,1236.5203860227537,1081.8562171939034
761,813.6149101238991,1237.6840682082293,1082.941991777561
762,814.3990499505887,1238.811063483624,1084.103490487813
763,815.2913376352134,1239.9924291829277,1085.147097589437
764,816.350914262166,1241.2433936103603,1086.4152158394327
765,817.2892596599694,1242.4124199612825,1087.4997232903424
766,818.1304795826628,1243.493738142861,1088.5514918387598
767,819.017402946027,1244.5833918669168,1089.556887041444
768,820.1524395177429,1245.9150378605186,1090.8858768046307
769,820.9947347488742,1247.0074824591163,1091.9949139814591
770,822.0302540458392,1248.2749960521867,1093.206721064844
771,823.1394926963251,1249.5520003717645,1094.4451771831643
772,824.2082641302934,1250.7816756688949,1095.676077904744
773,825.1323595972611,1251.912446268035,1096.7249771715547
774,826.0842499327168,1253.1144828183296,1097.8999748526116
775,827.0316882809681,1254.2309084857607,1098.8247083046786
776,827.9407288677191,1255.3967721106428,1099.8499738427095
777,828.869186911352,1256.5268837931053,1100.933085515387
778,829.8472910216407,1257.720748849898,1102.0679191175475
779,830.9580070373398,1259.020448708453,1103.390732697143
780,831.8546750748142,1260.1365484047801,1104.5226471525752
781,832.8235538192512,1261.3118267812533,1105.7698594727722
782,833.6253645235515,1262.3675746220085,1106.8044386474319
783,834.7125533364347,1263.5725643386777,1107.917428969438
784,835.7267004286598,1264.7704510031792,1109.131551554211
785,836.6736841636715,1265.9414334292612,1110.2240977655429
786,837.7302136338186,1267.23431694975,1111.6306908316726
787,838.7964670841068,1268.4808628931307,1112.7322112877089
788,839.9035625794186,1269.7999153730925,1114.0328894363174
789,841.077242303796,1271.0787312312268,1115.206656721321
790,842.1114512041248,1272.2791024080266,1116.3898377191022
791,843.069957813462,1273.5270678725226,1117.6856261082612
792,844.1282309126108,1274.8293143069172,1119.0480676635962
793,845.1600755656949,1276.0061658819736,1120.1356352731311
794,846.2298302169039,1277.2298442601818,1121.333877549368
795,846.9777145419105,1278.2978863460478,1122.409634319428
796,847.8920371728163,1279.4939888106708,1123.5263794436726
797,848.8468200866587,1280.6022913841118,1124.637758508378
798,849.7213858978521,1281.7321470280922,1125.7940535232167
799,850.6599278366004,1282.9307379442482,1127.0941210278418
800,851.774717820699,1284.183391925776,1128.45187432329
801,852.8472021755042,1285.4167277738009,1129.6147976101115
802,853.7282850951551,1286.599903247552,1130.7555350504006
803,854.6874784774443,1287.7787376350752,1131.9885843503857
804,855.5125484027666,1288.8611450897097,1133.1532382465289
805,856.2987572080677,1289.9547915353153,1134.2720136899882
806,857.1593538032328,1291.1092902452506,1135.6537999056386
807,858.2241362535951,1292.3809342419925,1136.971718441473
808,859.1454910753389,1293.5360064773952,1138.1433938399698
809,860.0772850558754,1294.7308718709744,1139.5249837113727
810,861.0497548412364,1295.898868705472,1140.5458443183375
811,862.0068375946332,1297.130294934711,1141.7446032825103
812,863.0324012336799,1298.3877980042873,1143.0971509365606
813,863.9775360668077,1299.4784641711249,1144.1198406273704
814,864.8670265213539,1300.6072230873285,1145.2513569371654
815,865.6891804277541,1301.723193747008,1146.2370903784492
816,866.5263156515097,1302.7911584644887,1147.3844508013647
817,867.4043003156249,1303.9273825684086,1148.6729088613286
818,868.3779522402954,1304.9787614615307,1149.6902522987746
819,869.2990150971547,1306.1178224728803,1150.902990442306
820,870.3123015887675,1307.3389947717144,1152.1006755645178
821,871.0981586703803,1308.3749420278311,1153.0838966488545
822,871.9749954903784,1309.4772227342428,1154.0844726562898
823,872.9528432219222,1310.6190821257999,1155.1727893158743
824,873.7712977299425,1311.6191016964972,1156.072257212988
825,874.8239061298129,1312.8544436671502,1157.225519262375
826,875.8168506233475,1314.0190910532467,1158.3888613873708
827,876.6571805890845,1315.128203984163,1159.431897234737
828,877.6899885229328,1316.249989431016,1160.5788699484558
829,878.6752766405256,1317.4354965782434,1161.7474923055686
830,879.7078539745048,1318.6377723716334,1162.8634230634218
831,880.7428788908895,1319.8494967417853,1164.0148222908392
832,881.7202432744763,1320.9586992371815,1165.1981706042864
833,882.6902611602641,1322.120378738053,1166.3258195150843
834,883.7019568131556,1323.3023720371912,1167.506979946326
835,884.6646423509355,1324.4510480603697,1168.7845553230216
836,885.5620137318945,1325.556487676166,1169.8286822723774
837,886.5111734351302,1326.658362020076,1171.2695063725707
838,887.4850730004255,1327.7942843593826,1172.3031315041944
839,888.6515680978896,1329.0591218321458,1173.475601129305
840,889.5602912764587,1330.2243456666115,1174.535524763623
841,890.7241518890916,1331.446893550394,1175.7162876403754
842,891.7015657112038,1332.6675093017593,1176.9777627966691
843,892.5953493714683,1333.8003987365842,1178.1584748928728
844,893.4460520325287,1334.8414761154954,1179.0725870888136
845,894.4043227920388,1336.0010035637,1180.1395621683937
846,895.2709686927914,1337.1164063892966,1181.201974858388
847,896.2739798225795,1338.2593809060993,1182.2768507265898
848,897.2199967314542,1339.4017048401943,1183.3777261092948
849,898.216013083805,1340.5356287385669,1184.5777902955697
850,899.1775542806629,1341.7099493540768,1185.7546656234058
851,900.0025506863817,1342.7314046858096,1186.781875068861
852,900.7643022692457,1343.7386702951962,1187.767370832372
853,901.7020922135731,1344.8709731408294,1188.7953810417675
854,902.7268204821512,1346.053171725848,1189.9728325802237
855,903.6680826829602,1347.1569154498836,1191.1537652107463
856,904.7434139934289,1348.3711527445878,1192.4459564445654
857,905.837951958634,1349.5349919859982,1193.5922185471645
858,906.7854089875981,1350.608242423064,1194.855212420303
859,907.7663601844266,1351.787000737142,1196.0819641163519
860,908.6061422067069,1352.9260715881014,1197.0821105724397
861,909.506623689199,1354.0653975554906,1198.2304743761981
862,910.4787408595668,1355.219498353401,1199.3313332832029
863,911.3557775666053,1356.324709552506,1200.3837536862536
864,912.2018534110841,1357.4395653202491,1201.4663147145275
865,913.0235793126633,1358.4524692670325,1202.5079696637376
866,913.9269594540881,1359.5517609181613,1203.6188372966635
867,914.8198422326575,1360.679316468284,1204.7487023249737
868,915.8105287131218,1361.881931923119,1205.974306919885
869,916.8021074800286,1363.0185769200316,1207.0609424789593
870,917.9223944147565,1364.2228466497597,1208.321164156258
871,918.7712020386239,1365.3143609478059,1209.4966755289015
872,919.8581123610775,1366.4241237915737,1210.6180561706278
873,920.8359646676755,1367.6099696344993,1211.7544769724102
874,921.7552765737792,1368.7164225392412,1212.9097091662975
875,922.6358415877759,1369.7897741906022,1214.014148902983
876,923.5409752628681,1370.8992513592095,1215.1746162712664
877,924.3510256153623,1371.9217275744204,1216.214860236976
878,925.3086087050689,1373.0845036156443,1217.3371482740254
879,926.2404796892351,1374.183105893108,1218.363564070149
880,927.0390867772338,1375.1746945111763,1219.2717411416033
881,928.0274203215056,1376.3441382009107,1220.516010106324
882,928.9060341876465,1377.418232625461,1221.5110894633522
883,929.8312210631552,1378.5151599284625,1222.4915594721576
884,930.9248006904246,1379.7313679570966,1223.6178640599298
885,931.8302722991319,1380.8218929912346,1224.6490954710425
886,932.8559125803195,1382.0620112311549,1225.8665955186534
887,933.8241508340936,1383.276390608338,1227.035513133007
888,934.6761142973588,1384.3530606697611,1228.0447674068237
889,935.6316051281121,1385.4402642894383,1229.1769900779448
890,936.5412832535079,1386.4753316720594,1230.204250873055
891,937.5443099007514,1387.6913631444763,1231.3463112492227
892,938.5494599522953,1388.8112021983661,1232.4627321966082
893,939.6007865682734,1389.9751818583304,1233.636935799295
894,940.4949084628287,1391.0234622595488,1234.6941907321934
895,941.4682045912799,1392.2181305469364,1235.8733234819904
896,942.4661319212829,1393.3831740793833,1237.1045820674321
897,943.3667263104749,1394.5040373230968,1238.4881089007347
898,944.3410352567372,1395.6504917319196,1240.0952387957477
899,945.3061309304579,1396.776879804509,1241.147764522824
900,946.3099162797015,1397.91941698792,1242.3538030248822
901,947.2207231393407,1398.9919470228901,1243.3847000263513
902,948.0627084170561,1400.0672834947773,1244.536725779507
903,948.941841085993,1401.1897321672404,1245.419713593771
904,949.7771695300595,1402.297706725765,1246.5317612438544
905,950.8097813247417,1403.3877035700257,1247.7032664126284
906,951.772147969785,1404.5399251005986,1248.9043934199092
907,952.8304225209048,1405.7298663121805,1250.1523543011092
908,953.8388959769138,1406.8904002725692,1251.4619874411305
909,954.8277974287626,1408.0597390707032,1252.7120917007203
910,955.9190995369679,1409.325958468005,1253.9905949470342
911,956.8185416429462,1410.4078309807135,1255.1962415225341
912,957.7511831012637,1411.5010653153402,1256.2703866414372
913,958.692199884274,1412.6331363934303,1257.4276778929304
914,959.6688252783526,1413.768591172291,1258.623952300528
915,960.6487095015948,1414.8728493603378,1259.6054598222397
916,961.5822062222097,1415.9412991255579,1260.5789541358522
917,962.5802709578505,1417.0957520829331,1261.8900204619279
918,963.4989319217975,1418.1840671592574,1263.1580164046593
919,964.3883587808006,1419.2769148443042,1264.2169320468442
920,965.3195001716132,1420.3723912385346,1265.2900726197015
921,966.3795676486266,1421.5431294706448,1266.7022537570492
922,967.2889179413509,1422.6192897930084,1267.6906068324893
923,968.1981267962735,1423.7258441683057,1268.7847899852568
924,969.230486132935,1424.882272680461,1269.9364972601606
925,970.1318770091748,1425.9555377702407,1271.02764960822
926,971.1170611338848,1427.0399284336272,1272.1435380462958
927,971.9420943295745,1428.1199775675934,1273.2444622942749
928,972.9043946229862,1429.2268803958782,1274.3353639394477
929,973.8556416183578,1430.3315204592536,1275.4103260280258
930,974.8554806157591,1431.465056608278,1276.547827399863
931,975.8783687484361,1432.532630464837,1277.5796593803334
932,976.8810325214401,1433.6955608777262,1278.8414649623846
933,977.7050759955434,1434.709131641378,1279.7876717643328
934,978.7064784279643,1435.8846724929836,1281.0733678248982
935,979.732626763965,1437.043315216304,1282.212871297922
936,980.5945993125592,1438.107293101537,1283.3320502268339
937,981.3852683672184,1439.1187935341898,1284.3487519936994
938,982.216271405578,1440.1592208694485,1285.4815523140046
939,983.1036654036897,1441.2125507964663,1286.5857117099915
940,983.9804264663704,1442.2944928654902,1287.8559709056951
941,984.8609674694355,1443.313473999821,1288.9647267034868
942,985.8515817179858,1444.3839156098986,1289.988966296817
943,986.7982139523056,1445.4890461892176,1291.1352170927807
944,987.6942314679003,1446.579803877969,1292.2440250337781
945,988.6100828008044,1447.6595780033438,1293.4160242373764
946,989.7945274329608,1448.9692060689551,1294.8061581679924
947,990.7389994420248,1450.157429542994,1296.2915876912032
948,991.6087595207628,1451.1597806804082,1297.265016868706
949,992.477965816039,1452.2339655923977,1298.2637008771787
950,993.2225140068199,1453.1499615384964,1299.1771365340355
951,994.2481084341217,1454.3189360748722,1300.3438097975852
952,995.2179058071142,1455.4317734918027,1301.4419591475385
953,996.0470142195998,1456.4765600471842,1302.5057567363056
954,996.968877889741,1457.515908491989,1303.5261386918403
955,997.797425977301,1458.5083948408023,1304.457403607304
956,998.8900864997946,1459.6229326797602,1305.658156014328
957,999.6878113309845,1460.6247745177964,1306.6321553206049
958,1000.6675929324481,1461.75654926928,1307.8085091005212
959,1001.6815536204973,1462.8888703503044,1308.8823576037682
960,1002.5556331388558,1463.919514868374,1309.939587739996
961,1003.3666401714522,1464.9408277653158,1310.9955218442958
962,1004.3237527012766,1466.0822436083024,1312.146676937356
963,1005.2195267311839,1467.1005407260145,1313.1027629705152
964,1005.9750347410829,1468.0802315254118,1314.0969697660219
965,1006.9737803944886,1469.2400434891333,1315.2209981783747
966,1007.8667997797384,1470.3151303641014,1316.2962032441335
967,1008.9109153558029,1471.4222262514693,1317.5262745024743
968,1009.8246537380476,1472.4320344298014,1318.4836300202726
969,1011.0067675003589,1473.4953986250846,1319.773189276979
970,1011.8399460476179,1474.5237526230785,1320.804996999128
971,1012.8180422069014,1475.6901054390135,1322.0150480327507
972,1013.8189119208471,1476.8229573191757,1323.2003684894291
973,1014.7259196559068,1477.7971329217073,1324.212903698327
974,1015.7274636384509,1478.876275385842,1325.3199223846905
975,1016.6446295316056,1479.879879732051,1326.3183355640301
976,1017.4695495814748,1480.9566152817767,1327.4513414497264
977,1018.2999796938218,1481.9313804585665,1328.4948594868017
978,1019.2132415654181,1483.0140200135613,1329.7572357644751
979,1020.1804495065334,1484.1145024579769,1330.9419194890909
980,1021.0759322377289,1485.1480663287934,1332.0233283861046
981,1021.8685378239489,1486.2019186054183,1333.2085157957538
982,1022.8884490992307,1487.3783995404256,1334.4037809993806
983,1023.9047036514421,1488.4807514679453,1335.571086059891
984,1024.7847607906324,1489.5853158868501,1336.6429027168017
985,1025.7934312292357,1490.7006324568586,1337.689076994971
986,1026.8371643322619,1491.8519259157497,1339.0639838463542
987,1027.8431032616634,1492.9857913615836,1340.2833191177833
988,1028.742868128012,1494.0490722433574,1341.3316884305038
989,1029.578558385595,1495.0919215943575,1342.3519957196402
990,1030.628746915311,1496.263490128651,1343.5999983630204
991,1031.51393363628,1497.231556652112,1344.5479028694983
992,1032.3401898818333,1498.2347630453266,1345.5173339518687
993,1033.4632791632966,1499.3826968795506,1346.731458780827
994,1034.2798797927346,1500.4944830639313,1347.8313146214914
995,1035.4782373996827,1501.6587054438578,1349.0108284943806
996,1036.4772342067286,1502.8152211444751,1350.4222553517316
997,1037.404861552431,1503.880958162305,1351.6396549045805
998,1038.3062546869414,1505.021029093734,1352.8068509898644
999,1039.265261801676,1506.0546980591203,1353.8288864343863
1000,1040.2664747709125,1507.1926073793013,1355.0145024927026


==> data/centralized/21-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.3974214632540654,2.302585092994043,2.4580357293908595
2,4.716769910117599,4.605170185988086,4.82173656376221
3,7.0729166043577685,6.907755278982128,7.246355155990141
4,9.41934728079916,9.210340371976171,9.580739563321112
5,11.769222809139906,11.512925464970214,11.955193301545863
6,14.07911969319862,13.815510557964258,14.320757069220747
7,16.443591097219105,16.1180956509583,16.7314366750976
8,18.81738577073885,18.420680743952342,19.12993734933409
9,21.11028977655643,20.723265836946386,21.569482773604104
10,23.3484903356534,23.025778935761345,23.748649907690613
11,25.58593812954336,25.328323293792767,26.119904986065457
12,27.835835421134444,27.630849258773534,28.60546058164365
13,30.01445662763602,29.933242644020936,30.844542439960247
14,32.25817499518508,32.23563506048246,33.14050675361722
15,34.44023343275365,34.53765602191722,35.434985322972935
16,36.459114057458144,36.83865816832539,37.4925689838615
17,38.50485247293773,39.140123798097946,39.807787839131976
18,40.364259154532654,41.441306581210945,42.12391084409905
19,42.511581759211616,43.74271309058691,44.497567732325564
20,44.47042929466001,46.043515657318764,46.837298886547856
21,46.235233554336254,48.34384380865958,49.14373111540345
22,48.06743147899465,50.64311087025527,51.34667920235312
23,49.94397177132812,52.942645461751596,53.45977264128522
24,51.834546001544965,55.24055736116954,55.72448368046394
25,53.65618375454073,57.53963719521257,57.88191558930082
26,55.40547482566701,59.83751370434868,60.149174346635114
27,57.326572859286465,62.134529292244565,62.536313598295294
28,59.02227914223589,64.43154233358639,65.02065450557762
29,60.87683412737459,66.72836515555687,67.3111023378087
30,62.61864327152584,69.02345688829537,69.56333593337231
31,64.33619859412346,71.31828091120488,71.7756338992578
32,66.19594935204312,73.61487801129759,74.18132262853906
33,67.79229113277877,75.90921263005545,76.28930781582312
34,69.36931835324913,78.20318981700106,78.41968595368118
35,71.0620190489,80.49708305047216,80.60476916248338
36,72.83768130366443,82.79071462205248,82.98187966437072
37,74.55876651908368,85.08160273083554,85.19875156472116
38,76.5441299502478,87.37526420608043,87.50491816806941
39,78.1158960101005,89.66364932680288,89.77241950286852
40,79.70588590502197,91.95294980590441,91.86690265114532
41,81.24710295607728,94.2373487642938,93.9273666159309
42,82.92671376425587,96.51947555414463,96.06577939834335
43,84.31078266475927,98.80295412228188,98.3373944122925
44,85.87530050263992,101.08413906568684,100.50583793792954
45,87.59452474863929,103.36371542975093,102.6552019464395
46,89.10081805680404,105.63756023458883,104.69174897041674
47,90.53639501773334,107.91543602571781,106.9045907788864
48,91.94022628200561,110.18684442671862,109.20101124478535
49,93.47093943821007,112.46151336837696,111.36132110546006
50,94.93904897419097,114.72979257358254,113.45796644326211
51,96.38768521302197,117.00419478759898,115.60064391749488
52,97.92384597084447,119.27467866618841,117.83984720139877
53,99.5560606281294,121.55805431527936,120.0669377183666
54,101.04604333611142,123.82944053871938,122.35502542955972
55,102.63503420088844,126.0968869354376,124.69857514783598
56,104.05777274605016,128.3679146940941,126.89333962746727
57,105.4887446577728,130.63574520297323,129.15068960768465
58,107.17652971677302,132.90945650683602,131.29359134386453
59,108.7560975017852,135.176757511569,133.33093495165548
60,110.20644216083264,137.44007771403633,135.31539029872445
61,111.67812719136154,139.70103873389556,137.39607929925344
62,113.21143058846343,141.95593810109193,139.43829669241762
63,114.77717410740838,144.21370596345326,141.4735303678584
64,116.31591833420428,146.47305404513332,143.69167707204278
65,117.77435428036938,148.728996287927,145.7935884247866
66,119.13588238165269,150.9778033836886,148.02262314233775
67,120.57018195898046,153.22822503786114,150.21829411890076
68,121.8281077264404,155.46190162456233,152.2502454290932
69,123.30515430451356,157.71175352716654,154.37897713851163
70,124.57427449114584,159.9541706076137,156.36180687292762
71,125.73086357784284,162.18929110956483,158.54274711039577
72,126.89160334444517,164.4330993028523,160.5402316876118
73,128.31182833137598,166.6746481168456,162.57163510857663
74,129.62503877735188,168.91111036008294,164.64659057305198
75,130.935966433368,171.1471205955365,166.75295633745446
76,132.21076590780643,173.37330116553343,168.73594365865506
77,133.4674088859488,175.60534329561193,170.72462476479174
78,134.74093893523957,177.83493608874355,172.78384966562257
79,136.07553350678023,180.06365715666104,174.7126054357866
80,137.31939428541145,182.2843730706827,176.84915882982958
81,138.38033001582318,184.50725913944578,178.74599381931185
82,139.88434372471986,186.73656952588726,180.93371635526483
83,141.2512301369455,188.95675224472456,183.0009463044367
84,142.50220889150586,191.1818345730418,185.00661245657037
85,143.86272099790372,193.40925231723392,187.13869302410114
86,145.18602585209035,195.63737625091042,189.20488962374893
87,146.52371031911014,197.85341510209267,191.40825186263785
88,147.78403191288407,200.06081731877828,193.28944054355784
89,149.08513206318526,202.27672595832928,195.32081392825046
90,150.45744127301137,204.49817635772877,197.2973747075012
91,151.7759363770664,206.70627296492154,199.24719934637338
92,152.9747155181521,208.91406154267582,201.13283478679904
93,154.15720492322419,211.13409690338617,203.26264011572192
94,155.4651219528625,213.34337790654249,205.2949023147351
95,157.13408064785241,215.57153015568272,207.39734569796641
96,158.208775587709,217.7575058087993,209.3950078102051
97,159.50948299706837,219.94687738722922,211.26426654814483
98,160.77611648453953,222.14640518701182,213.2726378510893
99,161.92431405516493,224.331232455977,215.26301177655134
100,163.08886044313087,226.53471119289694,217.22571017978916
101,164.38133422660223,228.73791958316113,219.18745297600012
102,165.6906398095426,230.93380522031487,221.17615368011386
103,166.93160713691157,233.13198713219,223.06169490920774
104,168.07325499876322,235.32027879534408,224.9245498637481
105,169.31627440770234,237.51248660305868,226.92561853657017
106,170.51193984326622,239.68954733987314,228.9170377084784
107,171.7045683962817,241.87574806339242,230.87667554587804
108,172.89654376757576,244.0428145506299,232.7993507730589
109,174.1170850430293,246.23684583526585,235.08742855664457
110,175.15801511266824,248.3927720589648,237.05232646759515
111,176.41800575982145,250.56819440559156,238.99578717560638
112,177.56523456500818,252.7328035006999,241.08262252897129
113,178.725897786853,254.89596182697758,242.98078300040615
114,179.87419676194767,257.0578986989459,244.82145953153838
115,181.01324806259169,259.2316432418577,246.73865029492876
116,182.3801314371519,261.4081300356916,248.6194586537766
117,183.46327743675602,263.5504570500099,250.64118866827283
118,184.85891343345102,265.7130215525138,252.56994672885878
119,186.1748020504326,267.87515156533266,254.46856289302912
120,187.31566454801782,270.01938137521336,256.28603934302697
121,188.44746804490103,272.15755260339057,258.1293477665811
122,189.6605137286915,274.30936043655134,259.8936480684387
123,190.87576673329306,276.4375530747672,261.75674296151607
124,192.0472029604792,278.5774201813605,263.52566880204404
125,193.27686435041417,280.7296658745073,265.4414560567006
126,194.33519136536486,282.8603549035972,267.2566820806913
127,195.54340097910026,285.0122437194545,269.2404351656597
128,196.75830724122974,287.1616346052393,271.1140500453155
129,197.9229438882658,289.2879485704928,273.0465087538262
130,199.1535928439657,291.4338015940216,275.0105334238743
131,200.19306299200048,293.60457816942295,276.99991634026713
132,201.34013034502345,295.7501835535986,278.9744637319862
133,202.5675665577734,297.8833081328437,280.82114753384275
134,203.7226796142961,300.0324493586329,282.74606255228053
135,204.81351964556515,302.15715446701887,284.69457179041984
136,205.88641717009233,304.2819112389563,286.6521525563544
137,207.13108290095647,306.40542697755194,288.6397694387506
138,208.35996328941906,308.5566029029417,290.66469716011954
139,209.57763883080176,310.6721610280721,292.4891252561078
140,210.6473451781106,312.7786279189712,294.3625374077993
141,211.78029519373783,314.90069451123696,296.12702176019246
142,212.91518020109478,317.000926443068,298.15558452246006
143,214.08075568075301,319.0979379286871,300.00942414368814
144,215.22551666483125,321.20187418626386,301.83395150621004
145,216.58710938562118,323.3357069697831,303.8797167662449
146,217.7381137796071,325.4335719957374,305.4958129321764
147,219.02884358733283,327.52271435100874,307.3035048651402
148,220.13659580904647,329.5938910102765,309.06877042388305
149,221.26145711473316,331.70896132208685,311.0263784387568
150,222.32160210906454,333.7893618142148,312.85026341834475
151,223.46741273747423,335.89566337028657,314.7597067510939
152,224.4897962498019,337.96055589116656,316.51956182065953
153,225.6909725374252,340.0648637752445,318.53054193057795
154,226.80569363847212,342.1217887925704,320.36863645103466
155,227.8666870424365,344.2119613852551,322.12620291217223
156,229.2134020549826,346.31900700337746,323.84570726281333
157,230.32416213436133,348.4112255726842,325.661604668837
158,231.41471332180953,350.48288604708944,327.46209470900175
159,232.65243539793744,352.5689697953905,329.30691396151286
160,233.79261449433983,354.6580582967606,331.0330822171104
161,234.92593329343114,356.7110378552074,332.87184968256395
162,236.0541582886108,358.7637514602209,334.7719767368479
163,237.14173394997033,360.8590756544581,336.4724138003759
164,238.1991054431552,362.9234961617215,338.40127935932713
165,239.29125445803237,364.958786599488,340.06904635784974
166,240.45604821974604,367.06095079658235,341.8781367001542
167,241.71177872059633,369.1410013078538,343.83958849115083
168,242.87049350426534,371.20871225780735,345.58480807059544
169,244.07179412495688,373.2723928068946,347.5594324513913
170,245.00430500460533,375.2932254208533,349.0671084646816
171,246.03817961148982,377.34530176082393,350.8644008653635
172,247.06885735920673,379.4018128474418,352.4800659839391
173,248.35723366459132,381.4625987077206,354.38683310336177
174,249.62248498226816,383.5268656798614,356.5714260057371
175,250.63574913294062,385.55711795268286,358.6666580561022
176,251.85822396675331,387.62163278790274,360.4072538684604
177,253.0027982209819,389.6604482849459,362.11020975965044
178,254.1654742489492,391.70351492641163,363.8500046074407
179,255.3601044734006,393.74125885844984,365.57480619301447
180,256.49727710473445,395.8100290492718,367.433767910059
181,257.56527547531914,397.8414437563034,369.25509723286757
182,258.6028785038294,399.85304232215066,371.21739861826865
183,259.64483199830664,401.89335326008535,373.04821330109615
184,260.9124574865132,403.93522066971457,374.91554396410817
185,262.2633635102279,406.0056763947788,376.827385829437
186,263.5085375484721,408.02288052210594,378.6611906529985
187,264.54622678305196,410.05242251181386,380.3850566054158
188,265.5349383291258,412.0708073834315,382.0563752506844
189,266.712715184098,414.0867697628698,383.8019670578668
190,267.75028469090205,416.0885635677982,385.4435332305034
191,268.7257225042368,418.07938361690054,387.3120898396567
192,269.8264777015227,420.08089962918,389.02141190381735
193,270.9579810111287,422.09557042308774,390.9059409042597
194,272.0543716585446,424.09541740180316,392.94426694106926
195,273.1430487730703,426.0905309776187,394.5771933621084
196,274.211122095134,428.09281509668637,396.36344052104914
197,275.31884323713797,430.1033245792611,398.161707284586
198,276.37279444084953,432.0970076962504,399.81696321244794
199,277.53203101513947,434.1156302423704,401.62408229744864
200,278.605568620286,436.129465439478,403.6914498650696
201,279.6530491614663,438.0909721113002,405.391760691612
202,280.7482649532306,440.1263109809486,407.3988131793296
203,281.95018360207905,442.11480924979355,409.68392155273915
204,283.214095269527,444.14402777643,412.0140742877226
205,284.3034321814275,446.1406258956664,413.7020241053876
206,285.46360448060875,448.15632120224126,415.4517747597128
207,286.573451388241,450.15385638499407,417.23447338026085
208,287.7238634534978,452.1140255832545,418.86326202040783
209,288.8151178298044,454.1001244830405,420.65178053029774
210,289.847186594419,456.0678548642979,422.3674850078514
211,290.95393465757365,458.0447593164105,423.9296584260945
212,292.0088746368183,460.02638871308295,425.80337939153543
213,293.1340949074147,462.01310088996144,427.56703548903255
214,294.33010037931734,464.00261308552,429.37404249225557
215,295.36118828755053,465.9584871257928,431.14647980488
216,296.46792740132304,467.93091044374984,433.0092550074167
217,297.4801996219352,469.8770794271414,434.56956091816375
218,298.689515930577,471.8545475481169,436.3690225108411
219,299.6765286187448,473.77821176924584,438.00046464940897
220,300.9318992441922,475.74701611245143,439.81098916729036
221,302.19747825745213,477.6970269762148,441.4938531283583
222,303.32171198627015,479.64611017493905,443.18230344633986
223,304.34003364721633,481.57363181941565,445.00964645653767
224,305.4039078661321,483.5288402541723,446.9418976762996
225,306.34746957577926,485.482282670594,448.67075711778267
226,307.2912138712978,487.37814381923675,450.27556668474034
227,308.25958364570084,489.2944116217051,451.86930193719206
228,309.2962673625644,491.2235004499507,453.5948777375051
229,310.3608673523587,493.16003950840036,455.25095597377936
230,311.34936737257664,495.09678581740434,457.03196319142864
231,312.39475490777915,497.0468772438078,458.8503820259913
232,313.4541596131859,498.97907638747915,460.62294862323307
233,314.64277654122196,500.9465859571776,462.3853639946256
234,315.71532453471957,502.86671680853374,464.243679941176
235,316.8140067475597,504.78491681697056,466.0862753697088
236,317.9636315590876,506.7201369150166,467.87887566439946
237,318.89620263646344,508.5998360907644,469.470528667815
238,320.1731039879786,510.5450582748188,471.2633458952856
239,321.3610984498547,512.5100112082633,473.0105067234045
240,322.31870202653835,514.3897736606399,474.5552447296261
241,323.47340356211754,516.3075514107943,476.1554238509907
242,324.52426501120596,518.1895750188613,477.8366956849777
243,325.51976552861385,520.1170444437402,479.42795670025913
244,326.60602902874916,522.0276671517772,481.1474030155394
245,327.67908658583605,523.8979335022422,482.7478096425867
246,328.8257698643655,525.7833415202753,484.4250063919289
247,329.8590970758585,527.6979479911238,486.26042633957917
248,331.08028518697245,529.6597746571381,487.9881807361256
249,332.09631979911813,531.5339380164418,489.65000988989306
250,332.99208237050146,533.4044921458141,491.17031802228314
251,334.0116809740281,535.2592796601405,492.80109232057976
252,335.24364964654757,537.1747381508667,494.5633193748216
253,336.3858263313949,539.087203566981,496.4366860726952
254,337.40867211511363,540.9673783952699,498.0525007347985
255,338.53023883666793,542.8920210362036,499.84118415922427
256,339.8990573956166,544.8295145356981,501.65846795735814
257,341.02325264535637,546.7339813916075,503.2797827362831
258,342.2640786433743,548.646578115475,505.06434650360916
259,343.22011283005503,550.5077010332597,506.76475351347773
260,344.4839558442841,552.4210240619833,508.51838073090806
261,345.56191512646575,554.3255198972429,510.19404055509665
262,346.892430587886,556.25946179773,511.9438693255087
263,347.9047758509861,558.1453002244599,513.6921270052438
264,348.8474269647252,559.9987008243555,515.242849049058
265,350.0578023426574,561.8774446882364,516.8966131655189
266,351.0122956432597,563.7131326837525,518.4810113388261
267,352.1556099978399,565.5513066816981,520.1123958845064
268,353.16031599232366,567.4003950111504,521.8948057737781
269,354.1320151088476,569.2687491865454,523.5134789502706
270,355.13330793509056,571.1527684194384,525.2201256154323
271,356.13185031141495,572.9994041148321,526.9827749003867
272,357.2194960587831,574.8812749631709,528.7973261968989
273,358.38045098984094,576.7652542280508,530.4222815336473
274,359.3764259208166,578.5941000223773,532.0296518033821
275,360.5443928781443,580.5068682592532,533.7644548032819
276,361.70173791514236,582.3748539572955,535.3670077400105
277,362.7234317194461,584.2332929442697,536.9919304025098
278,363.87047550735906,586.0539811638695,538.7603025365032
279,365.05948292338246,587.9569523547835,540.4600248895872
280,366.11278800953926,589.7968510669484,542.2013029715325
281,367.3359875760816,591.6770261495801,543.8595793346325
282,368.4949287841515,593.5308371487837,545.4439632412692
283,369.7104651602969,595.3600587327104,547.2033483269893
284,370.71810013108507,597.2098925777082,548.8508157638452
285,371.6439228553381,599.0475945535011,550.5229690210856
286,372.67029116076645,600.8758398480877,552.1654082263115
287,373.73140273223265,602.7006682273357,553.7489631034217
288,374.65028903276027,604.4993562744235,555.2466887554567
289,375.6471081244099,606.3252688415472,557.0494612222145
290,376.63418894275185,608.1086036129471,558.5480148082526
291,377.82921848357984,609.9603374026449,560.2357728457845
292,378.8667691051285,611.7732405567789,562.0449853574936
293,380.0195885557425,613.6129732328649,563.7746984153819
294,381.16544715027726,615.4110671839877,565.5637912611019
295,382.12638972712955,617.2100451376526,567.0479036582054
296,383.31089412272485,619.002814549749,569.0166511767773
297,384.43003417703744,620.8392010006005,570.5796304149062
298,385.4449604491067,622.6411709587761,572.2754552558836
299,386.3502486784407,624.4052430172025,573.8018189983507
300,387.6319009200875,626.244148670026,575.3517093085077
301,388.8179861107587,628.1165763986529,577.1171090883612
302,389.7274287434442,629.8926970030952,578.6928960296345
303,390.98537383518294,631.7157793427089,580.4029048173245
304,391.9188569286188,633.4391016825265,582.0505207550905
305,393.05789832735115,635.2532229290838,583.7477175953943
306,394.0856297340126,637.0156749548788,585.364991874872
307,395.18047662146336,638.8409679864076,587.0671310134987
308,396.3539633583396,640.6642741544003,588.7926177640795
309,397.2727643185578,642.459022518246,590.4515704457214
310,398.3695079924726,644.2485074834761,592.2510494624395
311,399.3105698969371,646.028848549735,593.9836795812193
312,400.3995749733421,647.8542473037652,595.6279637653726
313,401.5050268979735,649.6612552352782,597.3070584533375
314,402.6432609817466,651.5066213593105,599.0237858501589
315,403.57689473883653,653.2714916072445,600.9883254158168
316,404.50324423970375,655.0273217747017,602.511097925415
317,405.6492656227887,656.8310699292642,604.7115007525817
318,406.83188669842434,658.6447110824205,606.6963127342214
319,407.93503728701165,660.4451956120256,608.351700293604
320,408.9920983739984,662.2279769892892,609.8572067436446
321,410.00080418576147,663.9840389533006,611.3792129624986
322,411.13599329776866,665.7716878420734,613.0911224941963
323,412.2476630809351,667.5999714943042,614.7739977388458
324,413.2572474455526,669.3525907389441,616.3413410117727
325,414.3230459904184,671.1023722602606,617.9294249201
326,415.48212185834444,672.8991914615907,619.5497409989697
327,416.55928362109415,674.6704939410475,621.084243252462
328,417.50965008742196,676.3956441033457,622.6864679890008
329,418.38420309777763,678.1443457190503,624.3465242260534
330,419.46631658652495,679.9112983496714,625.9710127093523
331,420.5803446872133,681.6567396012972,627.544070050958
332,421.60354889783736,683.4075592368366,629.2843355645017
333,422.80701527626405,685.23462493945,630.9696738250576
334,423.90261492880444,686.9776420393632,632.5471605960405
335,424.90317992862344,688.6882942422967,634.1627553644497
336,426.01326109470375,690.4600607239798,635.893826106961
337,427.1800122421988,692.2361656524231,637.6069156565634
338,428.19705501222325,694.0023110936146,639.2713651176771
339,429.25225985914824,695.749263121086,640.7881657179645
340,430.2357695831895,697.4975118026597,642.3830706530517
341,431.307254792452,699.2488482355003,643.9076966463483
342,432.3066814361751,701.001277793686,645.5307410173334
343,433.4097428684013,702.7556990668357,647.0722704337213
344,434.3161271282209,704.4915841651308,648.6868254881721
345,435.46094981262996,706.2618640460832,650.190904129281
346,436.468276667098,708.0004544831917,652.054063923071
347,437.673851958451,709.73365896729,653.6247706472545
348,438.7169839877821,711.4286805596196,655.0615137520759
349,439.7834825659524,713.1551715798472,656.6269878067554
350,440.7862738427093,714.8839619313507,658.2212473618648
351,441.8689045796984,716.6276012026183,659.829716844104
352,442.9103757042678,718.3906446117962,661.4909391042211
353,444.07503508898156,720.1279977534726,663.0513487713878
354,445.0394685551307,721.8003940611717,664.5831158562795
355,446.2565941322734,723.5668386123103,666.2512838628462
356,447.0943268829866,725.1840685170617,667.7583116627194
357,448.18514132759265,726.9747187521087,669.4350744329497
358,449.26549683075507,728.7073986026554,671.0372511582467
359,450.32677820966364,730.4128252730522,672.5513694153315
360,451.34622317262966,732.1427018091663,674.1248484734602
361,452.29740414847674,733.8074267126412,675.7939448517785
362,453.4969173596518,735.5078523735746,677.5569003953815
363,454.5665277060177,737.2442270306163,679.1508363313035
364,455.5274156876797,738.9517854548072,680.554413088324
365,456.4345611665518,740.6360675210553,682.1204824206686
366,457.3616871039985,742.2830527278619,683.6987566417832
367,458.2430749542327,743.9372940040597,685.1423898401536
368,459.28279291156434,745.6864899750307,687.0992875341053
369,460.3258591198224,747.4148961756312,688.6647956389347
370,461.35653740921947,749.0905717218942,690.1107622676776
371,462.2714743762795,750.7551214709982,691.7367104338177
372,463.2313741009792,752.3845177520899,693.1770035389615
373,464.1935450128898,754.0866513577076,694.841818561118
374,465.1688818474477,755.7664541147308,696.3725500822167
375,466.2142114991613,757.484121439989,697.9275357882046
376,467.08216565086263,759.0989101511933,699.3369110435416
377,468.1207050603071,760.7669535463729,700.8841592255393
378,469.09188848003146,762.394680562553,702.4161962205712
379,470.03327479190517,764.0932659639576,703.9392015846378
380,471.11570217094373,765.7845727308037,705.4973349900182
381,472.1518214850551,767.445946153775,706.9789187784656
382,473.16550363265543,769.1459824468402,708.5471691675924
383,474.2754820354959,770.8422171369192,710.2254860968203
384,475.221252036704,772.5131117995826,711.7317203586597
385,476.3526009318738,774.2339473772839,713.3659979753716
386,477.2642515171609,775.8787859638337,714.7535933227249
387,478.42256154191375,777.5718443973043,716.3395068125154
388,479.4537778808803,779.2510012482652,717.9902696339917
389,480.6651653228407,781.0192861202548,719.649903542961
390,481.7752693264986,782.6937954506626,721.1515602734809
391,482.72098381764056,784.3085924149256,722.8279811264805
392,483.8312863483996,785.9476002669677,724.4827469630821
393,484.7851802675416,787.5565224793627,726.2941469932646
394,485.74199986681936,789.1977582242073,728.4090597955658
395,486.63884029430864,790.8047108913901,729.8469692169108
396,487.68460643913915,792.4568949518601,731.2440034947819
397,488.89357820362204,794.1956542213084,732.9030935425943
398,489.8128063133567,795.7986391582548,734.3991081934743
399,490.7020457522321,797.436354896001,735.8713863372784
400,491.69390774971004,799.0538662976574,737.381172139591
401,492.8115179749088,800.7565281812185,739.0884592590518
402,493.881204528778,802.4675419957525,740.7094609262817
403,494.90612064301104,804.1127233977136,742.3093051635041
404,495.88567023137887,805.7440239263967,743.8511975456223
405,496.94924635646504,807.4291837959892,745.4696818028898
406,497.928522058361,809.0843306242616,746.8912955146067
407,499.0270292520896,810.6931411537333,748.4770195334503
408,499.9625484548507,812.2807125028984,749.9542527771908
409,500.91386251734974,813.9257136482588,751.4823603182947
410,501.9303524123546,815.5448178515992,752.9779387046913
411,503.0605254869432,817.2056571829294,754.6199694006629
412,504.1457097138819,818.9039506846937,756.4209395007236
413,505.19362909076824,820.5780274957086,757.9255171742786
414,506.1915829583566,822.2212814537488,759.5175304366421
415,507.117260974308,823.8379294538495,761.0412965171007
416,508.112213170473,825.4691949987063,762.5600391658194
417,509.19316929933234,827.1338159978741,763.9880100329082
418,510.1203269597667,828.7562690682751,765.5228266179702
419,511.42970261409243,830.5081291977094,767.359916113369
420,512.2770756656423,832.0699775599976,768.6986959567128
421,513.2771404906567,833.7319171309179,770.3025087365162
422,514.2748499649923,835.3273703339446,771.8207115581076
423,515.1642402144275,836.9240934488289,773.3375110583576
424,516.0346858427613,838.445353643482,774.8362482714007
425,517.0370802840426,840.0555172955264,776.4637055816121
426,518.0797103408973,841.6621152974541,777.9077525522367
427,519.041975295813,843.300744638309,779.7324425750788
428,520.0149625983672,844.9126899454465,781.1374088487078
429,521.041143222526,846.5254572617573,782.6346885406692
430,522.0788622958551,848.1217192821655,784.4350869557197
431,523.1146685972192,849.7044817221921,785.917865960419
432,524.0996184351616,851.3344742619491,787.4149370263682
433,525.2392269253558,852.9508872011988,788.9665931420003
434,526.2486516098155,854.5462231146171,790.5034056528194
435,527.3403340883053,856.1343153088498,792.0317714968031
436,528.2416424923003,857.6482843895162,793.4210913966843
437,529.2173631374989,859.2775395530035,794.8958357078224
438,530.2034820548062,860.8466920610151,796.4162418045482
439,531.200525661306,862.4084059689778,797.8846634312837
440,532.2442028561002,863.9783726195323,799.4367718909474
441,533.2646292751102,865.5894381360928,800.9671144137367
442,534.2303975939049,867.127931467548,802.3649091070537
443,535.2099461969689,868.6564379195303,803.7991091203647
444,536.071968417327,870.1860049180243,805.3449526035788
445,537.2765345806129,871.8703643410133,806.8873663360781
446,538.3211110188428,873.507446340796,808.5209749155556
447,539.2522642692261,875.0818952018133,810.126695352671
448,540.0639524059841,876.641297031337,811.9206573187133
449,540.9231147579268,878.1478837525623,813.4632322972953
450,541.9574951523185,879.7913707733469,815.1026700938854
451,542.8047391335323,881.3249346887787,816.6337068938406
452,543.9655152676204,882.9444866083123,818.1969081016318
453,545.0826384541965,884.5457968955558,819.5785631041208
454,546.0427920552581,886.0842660893923,821.0203000772528
455,547.0226596705769,887.6492930161753,822.5587150032245
456,548.0892681566488,889.2110936742944,824.4328924834756
457,548.9901137732685,890.7333965522098,825.9305225077052
458,550.1334001805094,892.3437541333726,828.0158339747712
459,551.0450255903029,893.9227943293611,829.5750048259981
460,552.0086214556906,895.4435058869352,830.9469592253913
461,552.9991996243085,896.9686455521763,832.501388136397
462,553.935315869689,898.5352701538595,833.9321341289952
463,554.8992447161528,900.0891073250203,835.4029593662203
464,555.9053671604053,901.6313310560425,836.8167764836455
465,556.9648734365409,903.2307512213437,838.2801875218762
466,557.9900863971335,904.7282115830142,839.719398894806
467,558.9075304975795,906.2519769393642,841.1687474820708
468,559.8300709613991,907.7609888180926,842.5380832353214
469,560.7415734087049,909.29264118342,844.0375925582974
470,561.7256660088779,910.8142399756072,845.4286672961935
471,562.6600720537093,912.3584712078708,846.9033750803823
472,563.7450242581555,913.938446129568,848.4079485301539
473,564.8397288126529,915.5396212332106,849.8162548319387
474,565.8487157792964,917.1094404967681,851.4532254476954
475,566.8442689360733,918.6772184978673,852.9344480804078
476,567.9549829296101,920.2576078608462,854.4100530048847
477,569.1467046119571,921.8621644266528,855.86755400709
478,570.0848752697327,923.3709872521686,857.3366493914928
479,570.9899675511184,924.8812804357437,858.6905186579893
480,571.8633434766554,926.3459937186764,860.1063452222248
481,572.9868853108596,927.8933835355058,861.5938702347972
482,574.0928948578453,929.483817272542,863.0365296704736
483,575.0926493773613,931.0203388277181,864.5132613048777
484,576.1251468824066,932.5594723272928,865.966307165202
485,577.1189832943717,934.1397762028076,867.5269660588798
486,578.0896481830335,935.6677093689552,868.9314131352455
487,579.2351487777349,937.2723024151882,870.4902716615813
488,580.2001561370861,938.7746584264095,871.9505112594724
489,581.1236585260675,940.2716033450968,873.4221573193807
490,582.0539753481613,941.7685013360215,874.8934083595251
491,583.0260207383437,943.3153519586788,876.4150619523301
492,584.1312688400919,944.866424423186,877.9624058342816
493,585.3048529617926,946.4909196150388,879.5354557755492
494,586.3658369545228,948.0693186440462,881.0981107458978
495,587.2559978504578,949.5405901602312,882.4839030522477
496,588.2309353458155,951.014408968192,884.1347489334572
497,589.1200332104283,952.5316545248818,885.612723946617
498,590.3042369425142,954.106043408839,887.2038827450024
499,591.1775492055049,955.6126978202169,888.5658368193725
500,592.205128979166,957.1217817725571,890.0767903822128
501,593.1128548472495,958.6099378221589,891.4022432413764
502,594.2849586672506,960.2476187143466,893.0138581980731
503,595.0785397865864,961.674510531033,894.3421524330938
504,596.0875589968654,963.1879735454116,895.8217833536459
505,597.0272663390681,964.6569865879927,897.3861447468016
506,598.0283583399046,966.1576485338065,898.7684580798006
507,598.8166684272292,967.5633056652615,900.1749088111408
508,599.8001091656183,969.0536210973288,901.6227023253095
509,600.7228612121772,970.4878395841031,903.0263448836668
510,601.6378151046288,971.9626905533555,904.3850017294035
511,602.4181255777063,973.3810376948463,905.605951099304
512,603.2972149224756,974.8984757673405,907.0856412870744
513,604.2879572151669,976.4292639013119,908.5593984064676
514,605.2205256792743,977.8890429595032,909.8665239292523
515,606.554583120434,979.4720035013385,911.496287617999
516,607.4612730709832,980.9431595402427,912.8863428243208
517,608.438530631083,982.4045298201615,914.3742494628997
518,609.3654595027656,983.8902609329448,915.8330542601285
519,610.2553572479642,985.3744520473152,917.2589098947577
520,611.2869885485284,986.8465309830148,918.7708063355468
521,612.4018540799989,988.3103945633706,920.1161486326893
522,613.3188049470887,989.778283693193,921.5445733390628
523,614.274106022253,991.3220932800921,922.976449887808
524,615.1133057292183,992.667825298526,924.2772719420473
525,616.0554238299567,994.1332336581611,925.7524973645338
526,617.2811227173046,995.7651867897789,927.4679944466293
527,618.3280900865107,997.2596320749761,929.0151691063332
528,619.2203175055133,998.6991783839114,930.446653616024
529,620.4046747670653,1000.3226202500412,932.0057231429712
530,621.4493596566788,1001.8677946014811,933.6330478184639
531,622.5812861527721,1003.3853788061418,935.1601066774925
532,623.6538294897337,1004.9445199392194,936.8686535529221
533,624.6802965388357,1006.4700189454757,938.5277235042879
534,625.7776218658533,1007.9925704062923,940.0598837156028
535,626.7295466824273,1009.4726045617391,941.4538340802236
536,627.6372654536907,1010.9021372933191,942.7785674012925
537,628.7503455801799,1012.4342415490839,944.3664757028516
538,629.8082696038147,1013.9525099673194,945.7414249962625
539,630.7095662816312,1015.3827751162618,947.1573856196876
540,631.7453557044338,1016.8497806397078,948.57539709583
541,632.8813324313718,1018.3561499991064,950.0949134878715
542,633.7649308402787,1019.7648179608079,951.5478934195139
543,634.8014180008436,1021.2384795813738,952.9575264457518
544,635.9344542232425,1022.7419724148964,954.4614575785429
545,636.8617796273178,1024.2037803761775,955.9440069611113
546,637.9458752235274,1025.7087963097224,957.4357674023056
547,638.9276330530392,1027.164344361436,958.8412112558568
548,640.0335932249762,1028.733849661648,960.4779839362346
549,640.9332988096336,1030.213149025966,961.9829899194054
550,641.9774199782998,1031.7369326846806,963.4808407089013
551,642.8097693736269,1033.1353008195858,964.9601625009702
552,644.0374791134828,1034.6981080140622,966.5401440270019
553,645.01394001937,1036.2015709280306,967.9779199967788
554,646.0106211653988,1037.7118625839787,969.4365036242407
555,647.0875629362861,1039.201337977507,971.1129933439593
556,648.119600424313,1040.6207933969279,972.4400656296215
557,649.0852618298069,1042.084508107656,973.9549041181186
558,650.1156027485663,1043.5438029228137,975.3314840956663
559,651.1078834480624,1045.0410241409777,976.734666611322
560,652.1061889693233,1046.4886745355109,978.1204289698428
561,653.1644002025824,1047.9333345199607,979.7022598343779
562,654.1792651722744,1049.3953359394143,981.1791097221976
563,655.0928509348262,1050.82803935432,982.5913203824192
564,656.0689031734424,1052.2505743009372,983.9604106271539
565,657.0923772016849,1053.7476326818344,985.4095544858308
566,658.2310371910339,1055.1844803566662,986.7720407053365
567,659.2490438233989,1056.6236058045622,988.2390382724562
568,660.1228844779911,1058.042012150552,989.5371594084411
569,661.1583913514246,1059.5993666578684,991.2174715608462
570,662.1657538413764,1061.0480223523386,992.7126935777969
571,663.1304062605183,1062.463871797973,994.1568301893553
572,664.0759280346454,1063.8287564489538,995.7162384247431
573,665.1107462195666,1065.2447230799883,997.2210983945575
574,666.0412969277518,1066.6729444392556,998.6831064941083
575,666.8874632859838,1068.0123884359484,999.9620482546081
576,667.8216090319106,1069.4595466423664,1001.4168764094941
577,668.7749017552155,1070.877038265735,1002.7342147956161
578,669.8679519593117,1072.321729810252,1004.2882025587592
579,670.7247389719354,1073.711249052489,1005.7072673972303
580,671.7412182449723,1075.187876866937,1007.0404136380039
581,672.6092491665947,1076.5643340463482,1008.410031757924
582,673.7044664411779,1078.062264057681,1009.986687467106
583,674.6159344310631,1079.4599878816557,1011.6637662681239
584,675.3863188863533,1080.839958650463,1013.0955053537708
585,676.2415262636955,1082.1879627442283,1014.8394374749238
586,677.1872415761934,1083.6271544754263,1016.2273687105022
587,678.1822850303881,1084.9566799618758,1018.002505220596
588,679.2265626824627,1086.4370062136366,1019.4934678610794
589,680.3819949128678,1087.8647832434265,1020.7827297414026
590,681.2181001877686,1089.2451169286742,1022.1620219960433
591,682.2740259234781,1090.7441732062211,1023.6378574614795
592,683.3173440563738,1092.1859969375566,1025.0078206158898
593,684.2401023240931,1093.6042634068078,1026.411344583379
594,685.1152003027341,1094.981508670034,1027.735486115057
595,686.2192666235196,1096.449787731881,1029.179524169339
596,687.2032013082597,1097.8451936396632,1030.50399322453
597,688.166748272497,1099.2231376335135,1031.753732080772
598,689.1453429297142,1100.7182451486992,1033.262513067207
599,690.1146457003621,1102.099566658459,1034.8436992853208
600,691.0637586544489,1103.5025477300178,1036.3078462183569
601,691.9538295160285,1104.885773732482,1037.755075147202
602,692.8527470626215,1106.3151373089327,1039.5066359985428
603,693.8637312959753,1107.7497647834787,1040.971252143325
604,694.979284113944,1109.244691082016,1042.4420428407427
605,695.8132836883286,1110.637420128363,1043.8291703124903
606,696.8035270913302,1112.0442467900177,1045.1485819105428
607,697.9196719813177,1113.4709929517371,1046.6538702800894
608,698.81309486921,1114.8585549843867,1047.9859460766218
609,699.8734843450931,1116.2867493762617,1049.3147184322595
610,700.8422992531346,1117.68032488748,1050.746842957381
611,701.8229279115637,1119.040883559799,1052.2061231569119
612,702.761767479512,1120.4213190642754,1053.9116690675814
613,703.713489180879,1121.7704996503576,1055.2314833085081
614,704.9284527299438,1123.3166937501157,1057.3235654869416
615,705.9701254236095,1124.7380484155462,1058.7676849000286
616,707.0060739031361,1126.1767243748093,1060.2212216743565
617,707.9371891060632,1127.5533763537917,1061.6125114828328
618,708.9929143658309,1128.991276713195,1062.9686226699628
619,709.880885102555,1130.373406054618,1064.4584633922993
620,711.0307417444493,1131.8150767849063,1065.9700491267297
621,712.0317354254552,1133.2103481497863,1067.5208427844223
622,712.9554840612248,1134.5520864964255,1069.089177903293
623,713.9767705158542,1135.9532220664619,1070.5892086544454
624,714.9155040645048,1137.4049645781727,1072.0069243349956
625,715.8839292040481,1138.792016719229,1073.398683504415
626,716.8808134558413,1140.1965169385892,1074.660733828857
627,717.8852385587903,1141.5677928054472,1076.1090259568878
628,719.0085223059905,1143.04119328622,1077.5699543317419
629,720.2836452943193,1144.4828399131536,1079.0589604866173
630,721.4216779201755,1146.008873092305,1080.667858370506
631,722.4429691292522,1147.4220825824698,1082.4936846206438
632,723.3584394827902,1148.7715019680836,1083.825793873632
633,724.2308222226062,1150.1070347606922,1085.2076039498575
634,725.1266754813201,1151.4505953257283,1086.5234348448596
635,726.3976112225105,1152.935745528273,1088.087763050793
636,727.1571127380693,1154.2099735339214,1089.3581611221045
637,728.0320656432681,1155.5635536112911,1090.700491966088
638,729.0175382513129,1156.9943481524497,1092.2573112949378
639,729.805150799525,1158.2848380220157,1093.5612691863735
640,730.7168331753616,1159.6243704373169,1095.0890365673106
641,731.7544079958024,1161.0142392248092,1096.407883922787
642,732.8330104644448,1162.4105536006136,1097.8102168702612
643,733.7203162787517,1163.7335358525795,1099.2213087440377
644,734.9072681937145,1165.1939237260333,1100.7328575202316
645,735.9984482707459,1166.6647959288919,1102.1991467811215
646,737.1424930308896,1168.1560050437236,1103.718433724751
647,738.0582127232402,1169.5056763455063,1105.210309004126
648,739.0763006372038,1170.8505170511942,1106.8506658012957
649,740.2199766126084,1172.3384938849017,1108.6245144065626
650,741.137268426886,1173.635805120514,1110.095900624192
651,742.0247395449076,1175.0121094344925,1111.5035220252348
652,743.0702164043953,1176.4420747937236,1112.962166770841
653,744.1681485366566,1177.9115571954505,1114.3710048230073
654,745.2424466302735,1179.3639844779807,1115.809627472143
655,746.3913635809944,1180.841356206429,1117.252802652051
656,747.4891885334339,1182.2647162727385,1118.6753852030222
657,748.4998047349187,1183.7130638606284,1120.106058783491
658,749.4686796326032,1185.0748012337833,1121.5614709702636
659,750.3942963542114,1186.4720392490028,1123.001966046374
660,751.4953567215344,1187.8436338461722,1124.4021651487346
661,752.3534406157187,1189.1602180609784,1125.765122125038
662,753.4259975898622,1190.5867803280703,1127.205918413341
663,754.3564792114425,1191.894858240862,1128.4887688121028
664,755.5221275979541,1193.3566894034536,1129.9835177055825
665,756.4900416855638,1194.6859131980975,1131.36255106145
666,757.478257473819,1196.043247365818,1132.71962686189
667,758.37859893213,1197.3254261009604,1133.9508036638463
668,759.3438829369622,1198.7317505833082,1135.430654719396
669,760.4525729922169,1200.1440425360795,1136.8835470114288
670,761.3325041547361,1201.4350553798376,1138.238529321099
671,762.1890984495873,1202.7008309499042,1139.5248140856231
672,763.2181034162913,1204.1286398006612,1141.0348859888613
673,764.2461190939139,1205.4964333289931,1142.365826582098
674,765.3704981845555,1206.949460936885,1143.9054693323126
675,766.3530513733606,1208.2778012232736,1145.2701504128463
676,767.3526975552483,1209.711690018549,1146.781725779976
677,768.1605656439544,1210.9882442435571,1148.2321356513105
678,769.0860351092564,1212.3228376657091,1149.4446966189646
679,770.0305340334215,1213.671051169505,1150.7308186641426
680,770.9840534614817,1214.9978172511944,1152.0774557331792
681,772.048375184725,1216.3559934191182,1153.491320280109
682,773.0341679592307,1217.7342293313343,1154.8156231235196
683,773.9055502089931,1218.9842441747846,1155.9882628359812
684,774.8278300207585,1220.2800438723573,1157.2892283655228
685,775.7905501718491,1221.631091339595,1158.7122279628225
686,776.8265979049148,1222.9388056534235,1160.0107799479451
687,777.9049081241455,1224.3265454462392,1161.3879686138553
688,778.8442957258326,1225.7262159624624,1162.905907957401
689,779.7054758669988,1226.9967284014133,1164.250655983879
690,780.6710829303177,1228.345255480186,1165.7131499506731
691,781.752053817239,1229.7193855861597,1167.175975764866
692,782.683882064473,1231.0167199909395,1168.3865446217033
693,783.6994120685296,1232.4213939307956,1169.94983298587
694,784.7673163073002,1233.8608423737282,1171.7750518128428
695,785.801109545368,1235.1777471269156,1173.0437187925752
696,786.7950760817855,1236.546746464401,1174.5181912133783
697,787.8042234518283,1237.9470297971204,1176.3117461267068
698,788.5791409432942,1239.1975657480255,1177.544271689753
699,789.6239770100078,1240.6240021276014,1178.8746219900593
700,790.8134452835174,1242.0940397530794,1180.3700829405063
701,791.9453065714084,1243.5803204119725,1181.8229594907416
702,792.7396346116301,1244.8589920132144,1183.0830616428184
703,793.6537921661715,1246.1480995057238,1184.4311010205374
704,794.7310131710628,1247.5152719619446,1185.7385628647976
705,795.7218760635135,1248.8804423796919,1187.2288066558312
706,796.6729704041036,1250.2438726142352,1188.6268493522875
707,797.6240625734278,1251.5708469980227,1190.0760502111336
708,798.5603584193794,1252.9146601960956,1191.4175708724413
709,799.4578777408099,1254.2328680306762,1192.8458830637621
710,800.2756148705705,1255.4672758470358,1194.1091056570199
711,801.2550254742924,1256.8425268021758,1195.55624343094
712,802.204438112387,1258.1417433409224,1196.9238722615512
713,803.1899711067409,1259.4594664523809,1198.1705940396123
714,804.1512092336721,1260.7966088500932,1199.7364100598977
715,804.9817677835308,1262.039953663149,1201.3558155909518
716,805.9661392308899,1263.3538478739908,1202.7854061891032
717,807.0126209537489,1264.7212002090744,1204.2652916745526
718,808.1110548307453,1266.0889991523843,1205.6860674364484
719,809.2166081024046,1267.4899788183725,1207.0536169947106
720,810.1769964157176,1268.8121564668945,1208.3502754459246
721,810.9795473276229,1270.081032721757,1209.6085144134997
722,811.9636193871705,1271.3736245959333,1210.960360116649
723,812.8413376486682,1272.6407144804577,1212.2559713413982
724,813.7864807705403,1273.9515150932557,1213.6062290941438
725,814.7316523611879,1275.2097351533928,1214.944805489705
726,815.5357258391842,1276.4695287741304,1216.2484181561174
727,816.5200684838607,1277.8172558967667,1217.5246950162682
728,817.5339208616597,1279.1342067974633,1218.9714494271313
729,818.5635455531027,1280.4144189481806,1220.3146328672053
730,819.5394968037532,1281.7512058068176,1221.6133476117732
731,820.5834573181622,1283.1312898063595,1223.2237319004403
732,821.6509261399423,1284.511396436271,1224.6253653509127
733,822.6649483237236,1285.795863494047,1226.1482202769957
734,823.565256446556,1287.0420010077983,1227.4195109958102
735,824.5156100558875,1288.3350071441732,1228.685059318535
736,825.5412462226955,1289.7187244375575,1230.1057783856088
737,826.4075214266018,1290.949392533492,1231.3978687729393
738,827.3610100484843,1292.249529210538,1232.6896136573098
739,828.1859951218825,1293.5144294474972,1233.950124556093
740,829.0767176729439,1294.7587189685603,1235.2503990425967
741,829.8612281898445,1295.944907058798,1236.606970937944
742,830.770701465897,1297.271780140186,1237.9579193414072
743,831.9094569981542,1298.642038513354,1239.3300126179402
744,832.8223158158353,1299.9361244848794,1240.7612448290795
745,833.7567641667671,1301.3066993327836,1242.417200750796
746,834.7804961847328,1302.64944713051,1244.1040017360017
747,835.6931598331626,1303.9674617967041,1245.375691218606
748,836.6838077118983,1305.3016387434805,1246.7283012767011
749,837.5839216271995,1306.518483349618,1247.8644256542204
750,838.6982920921441,1307.9581599266726,1249.5097952130045
751,839.5868192327966,1309.1578430624595,1250.8814265618457
752,840.5374532437736,1310.4287417985913,1252.1662737954982
753,841.504634122662,1311.6886795208613,1253.349753514563
754,842.5263318982846,1312.9736141267772,1254.6389820435943
755,843.6097369855365,1314.3808562093398,1256.2113831664258
756,844.5524697384124,1315.6819024155209,1257.6052330486855
757,845.5995152574942,1317.012523428775,1258.908165566041
758,846.5791337378175,1318.3278950302376,1260.350497435298
759,847.4510027012203,1319.526682304067,1261.65418266016
760,848.3972473785776,1320.7737798360372,1262.966607316503
761,849.3037381968784,1322.0577684357654,1264.3656678725674
762,850.1606443616832,1323.3123163958412,1265.7070300909277
763,851.1136232700209,1324.621123865436,1267.078493956387
764,852.2235166623186,1325.9784509806238,1268.4386210232014
765,853.1508752388111,1327.2670387663454,1269.7901894826632
766,854.0234863152372,1328.4687378198387,1271.050306711058
767,854.9581078392719,1329.679220921402,1272.308106523213
768,856.1366465299362,1331.1133884864482,1273.886384954895
769,857.0699650422728,1332.3242257839624,1275.1061989181394
770,858.1470253902869,1333.697590211177,1276.5939673245573
771,859.2729616304767,1335.0809846216373,1278.1425726962002
772,860.2909341407506,1336.4152004197317,1279.5138783012042
773,861.1554609014736,1337.6654960740052,1280.9450649070423
774,862.1203544634476,1338.9854663068593,1282.501384089456
775,863.0117962101124,1340.2324805173182,1284.2147766581447
776,863.9784380125669,1341.512546609394,1285.520889915076
777,864.85683084089,1342.777794903425,1286.9097170993768
778,865.8451866418876,1344.0839820102797,1288.2041782531664
779,866.9689643129017,1345.4873711520927,1289.6791655347458
780,867.8949376850053,1346.7152859628652,1291.0512478272703
781,868.8761787546039,1348.002820069135,1292.3619630405205
782,869.7602193173593,1349.18366976428,1293.5076885613582
783,870.8351256202923,1350.5023281700317,1294.8733468444686
784,871.8755164596918,1351.809921020255,1296.9316225288578
785,872.9153559472941,1353.100256021231,1299.2550972508309
786,874.0941123134488,1354.4972969884266,1300.6979703107636
787,875.1613321976872,1355.854529872035,1302.0354550901923
788,876.3322268230229,1357.2765296822636,1303.4944724568259
789,877.5498801250935,1358.6538035823428,1304.878149628178
790,878.5075070787979,1359.9695265791468,1306.221556586539
791,879.4655083815243,1361.3261690002214,1307.6952997369222
792,880.6094092289954,1362.7348853148064,1309.2293638071044
793,881.5567887713911,1364.0301198816396,1310.6108847029982
794,882.5162361391622,1365.3628883328029,1311.9768263320163
795,883.34495046432,1366.5553683314101,1313.2025211995604
796,884.3357963959683,1367.8656678525726,1314.5434088967302
797,885.2960825440861,1369.089590991016,1315.8308993734056
798,886.1567678996765,1370.3408409653007,1317.121211975332
799,887.2223154626982,1371.6576236968986,1318.6473858010495
800,888.4557028533802,1373.010533628429,1320.1072117992119
801,889.5705744288229,1374.3440438057587,1321.5964552854539
802,890.482803399321,1375.6343835761295,1322.8615600963294
803,891.4100168777156,1376.927173556269,1324.1479217732037
804,892.367650788626,1378.1342714021357,1325.4509002572968
805,893.2282495377883,1379.3512007430809,1326.8646173745947
806,894.0882338559724,1380.619143039595,1328.1837698061038
807,895.1739117884975,1381.9985149058944,1329.5874176732207
808,896.1298697605177,1383.2723020954506,1330.88574547534
809,897.1170324869971,1384.570322979687,1332.18996142609
810,898.034574998899,1385.8431567300292,1333.4330834871876
811,899.0830216055889,1387.1822593855538,1334.8433245020408
812,900.093282597494,1388.5539225244545,1336.2829595514513
813,900.921457591017,1389.7655270059738,1337.5073884661858
814,901.8337993133332,1391.0133358993487,1338.920906968006
815,902.716307919855,1392.2525875928764,1340.1804467954505
816,903.5523522236418,1393.4392522469388,1341.5048052502634
817,904.5473477675949,1394.6875223482946,1342.825739975376
818,905.364907309791,1395.848707892119,1344.0775506916912
819,906.292432162757,1397.094419962049,1345.4742740132779
820,907.3826684421803,1398.4148883139385,1346.9225825493372
821,908.231697291111,1399.5735629462927,1348.1890018322786
822,909.1305482132308,1400.7939439140198,1349.4756535421811
823,910.0601517664251,1402.0422726687286,1350.843411045392
824,910.9054705059472,1403.1614396545835,1351.949828099493
825,912.0934267279954,1404.4914726969635,1353.2913624902135
826,913.13976227888,1405.7602485910452,1354.5943694791151
827,913.9368464263463,1406.9775522621212,1355.9600936937143
828,914.8459067461685,1408.2069548686818,1357.2614005654043
829,915.870092599171,1409.4893060656866,1358.5410201951904
830,916.9405609291392,1410.7990799501367,1360.0471496899252
831,918.0823865803862,1412.1053245584746,1361.4056465587762
832,918.9618121358959,1413.3265071538658,1362.6787546460391
833,919.9284289891016,1414.5867565846754,1363.911916317817
834,920.9620326317819,1415.870475894583,1365.4037601830303
835,921.9047678755954,1417.1169918897126,1366.7674531020987
836,922.7800221589716,1418.321394551781,1367.9844796878376
837,923.668215435805,1419.532357017991,1369.4123316838413
838,924.6348905026949,1420.7757706173622,1370.6375261270841
839,925.7808663957636,1422.1407080416357,1372.3254431486773
840,926.7534547581132,1423.4179416311408,1374.0478898656058
841,927.8753328794078,1424.737623853676,1375.6318089432434
842,928.8725004390988,1426.064241521332,1377.0330771928411
843,929.808873700147,1427.3132296284098,1378.3863767101736
844,930.6862149155685,1428.475391549678,1379.6166192213136
845,931.6466042395937,1429.7386795236157,1381.5869932012492
846,932.6135033650211,1430.965230066325,1382.9834894518558
847,933.5908609216236,1432.2171054907194,1384.4724647549078
848,934.5237906653316,1433.4687995643492,1385.863380367278
849,935.5405828806948,1434.7221758593594,1387.1909856320005
850,936.5194364378715,1436.000685908984,1388.4813053469188
851,937.4161662271001,1437.1369960908073,1389.6521886584196
852,938.2442103091738,1438.2651999218501,1390.8677052548644
853,939.1162486594386,1439.5074614015325,1393.0200271784151
854,940.0959914357109,1440.790539983586,1394.3589583223566
855,941.282272388797,1442.0017482087792,1395.639871642047
856,942.366551954167,1443.308738451066,1396.9742639352314
857,943.3473289658446,1444.5785206145028,1398.573968867902
858,944.3868258903711,1445.7542980765463,1399.764146023292
859,945.4488861654435,1447.0378545966364,1401.157849507573
860,946.3711253669647,1448.2841298854296,1402.7216470478122
861,947.433829133544,1449.536339936667,1404.343569992977
862,948.5411859487009,1450.78972030567,1405.6074029026693
863,949.5801516964659,1452.0060525176334,1406.8603033226573
864,950.5705933141459,1453.233448613391,1408.1425857308177
865,951.3109874162963,1454.3674010755415,1409.2835744809422
866,952.1005039236555,1455.5722049079532,1410.6179028126091
867,953.0357055888844,1456.811648392107,1411.9002489296838
868,954.0163137946488,1458.1166812367585,1413.2365215632185
869,955.1139476078531,1459.3484428862273,1414.616338781819
870,956.1625059576032,1460.6577080865668,1415.917302037768
871,957.12797735178,1461.8559090560314,1417.1967026793195
872,958.0570590316636,1463.066477396117,1418.521978685747
873,959.0929443666431,1464.3609105696917,1419.9074061170759
874,960.0118686077276,1465.5734041984072,1421.3069558234897
875,960.8977273778873,1466.7564518097936,1422.6079596706054
876,961.8113845767008,1467.974623259862,1424.0637288735963
877,962.6666874232641,1469.1088597843295,1425.5617058495773
878,963.7854790524542,1470.368437907995,1426.9016282162706
879,964.6717620470987,1471.5688724351944,1428.1871579079248
880,965.5370282616173,1472.6683706658828,1429.321976565201
881,966.488429273949,1473.942203415206,1430.6816708706604
882,967.4087513858418,1475.1277899139193,1432.3669238261714
883,968.2465653561222,1476.3357154202492,1433.6360053643073
884,969.290877973581,1477.6457504202497,1435.6091584947728
885,970.3453140567981,1478.842560643126,1437.0449108694888
886,971.3832574305127,1480.1819455896361,1438.5163804545064
887,972.4814747153941,1481.5049605327738,1439.9691102043166
888,973.4303815891792,1482.6870877136096,1441.2379765903288
889,974.3223905017088,1483.885691953367,1442.5589360310134
890,975.164208950699,1485.026299932795,1443.6902538088682
891,976.2050239058098,1486.3426376033776,1445.0351448512424
892,977.1886335383232,1487.5668156547674,1446.3362217770732
893,978.1568704227326,1488.8372453232914,1447.732748334858
894,978.9987604715029,1489.993064740066,1448.7932867374975
895,980.0532510462361,1491.2769621638934,1450.0780230387693
896,981.0955825400264,1492.5334894345192,1451.5124465820293
897,982.1647094633588,1493.753117017212,1452.9186935558453
898,983.0853174930845,1495.0004698393998,1454.2471043093053
899,984.0801493393557,1496.2210806555227,1455.531329387995
900,985.0570828107335,1497.4597008847147,1456.9601894695604
901,985.9985594721343,1498.6348625775768,1458.167143190523
902,986.8795568068897,1499.8062751263144,1459.443249513877
903,987.8966580595456,1501.0316392102684,1460.7072137238438
904,988.7796116036392,1502.2419437691985,1461.9957965349288
905,989.7540675565125,1503.4325987579716,1463.4030347769776
906,990.7785453341081,1504.683530150589,1464.7817493721896
907,991.8521499815968,1505.9608901269567,1466.2699687384134
908,992.9234672126798,1507.2273024754197,1467.7814468486683
909,993.8937151657259,1508.4817320475336,1469.4440865070917
910,995.027474201103,1509.8345751412503,1471.1632400563687
911,995.8881866261386,1511.0216106787464,1472.5709943644947
912,996.7830576562322,1512.2218361450653,1473.9541984195307
913,997.7641306032924,1513.4573435055675,1475.2316649941843
914,998.7332315427294,1514.6889463344999,1476.5454550126478
915,999.6831778700364,1515.8904462145763,1477.8205869986446
916,1000.598593667956,1517.0637025152728,1479.0570474203516
917,1001.7367161427237,1518.3095701799116,1480.3747116301051
918,1002.6148686349851,1519.500794188518,1481.6201446597547
919,1003.4923003453462,1520.7003161396422,1482.827431363019
920,1004.415079891013,1521.8953872379152,1484.0317604138145
921,1005.4857109755795,1523.1527909702627,1485.3176506539376
922,1006.4066566621066,1524.336188684351,1486.5067119062114
923,1007.4436481460787,1525.5458670402236,1487.7882502842021
924,1008.4872104900572,1526.7957682377298,1489.1309189191666
925,1009.4896073351907,1527.983615824806,1490.4775017640102
926,1010.4751042485389,1529.1673674548524,1491.7296370914628
927,1011.435361179663,1530.3569899977265,1493.2066876324714
928,1012.434550632995,1531.5591646281275,1494.4509194637976
929,1013.4664719396374,1532.761434370188,1495.795715443256
930,1014.4956879064598,1533.9917722041705,1497.0760158080109
931,1015.4160201774886,1535.1608735803645,1498.3289387015102
932,1016.4496599157966,1536.4218761463517,1499.6914915142388
933,1017.2982985074234,1537.5509771232053,1501.0350921576603
934,1018.3536206164251,1538.8230620354846,1502.7619264072382
935,1019.3448777559154,1540.0775239392024,1504.0548317266257
936,1020.3625896135687,1541.2416937134021,1505.2759884915722
937,1021.272574198662,1542.3672208795736,1506.546732761735
938,1022.2015373280192,1543.5090454724136,1507.718698265753
939,1023.0745703584271,1544.6661639175695,1509.0146938678902
940,1023.9091588937786,1545.8497566077026,1510.3251875202704
941,1024.8176835869224,1546.9633812705683,1511.5750404747994
942,1025.690394453616,1548.132325006067,1512.7786714032977
943,1026.6357413524847,1549.3409619235697,1514.0878242937847
944,1027.5405986132912,1550.5295739595385,1515.3282660807483
945,1028.4791663567828,1551.7118247803057,1516.5858506699215
946,1029.676181105711,1553.1119873426978,1518.0505911381788
947,1030.708317098991,1554.3977269364177,1519.639215447886
948,1031.5904521354962,1555.5026346787488,1520.915175345983
949,1032.51319984482,1556.6841156777336,1522.2662903428093
950,1033.2620561481172,1557.706516867576,1523.3960574574305
951,1034.2878575528339,1558.965712854957,1524.6934495788707
952,1035.2323483677146,1560.180820634792,1526.049839706157
953,1036.130200797933,1561.3311612622324,1527.2509748315952
954,1037.1453528632826,1562.4724572073849,1528.427397616184
955,1037.9914737593879,1563.5674750846053,1529.6289923750417
956,1038.9394883773514,1564.7787679472835,1530.8792216520324
957,1039.8294687542625,1565.8810182450384,1532.1986402661446
958,1040.7297659866078,1567.1096073842457,1533.7011405268413
959,1041.7264102229556,1568.342023630506,1535.0295154851462
960,1042.5459274068376,1569.4784530065913,1536.2182306747402
961,1043.482825834494,1570.6000776306082,1537.296409342713
962,1044.533549924438,1571.821726747521,1538.5858890914276
963,1045.3954352126234,1572.9447947440506,1539.7602993052076
964,1046.2088875926165,1574.0342820331928,1540.985749163164
965,1047.1447379178753,1575.2860554870517,1542.2833810007874
966,1048.0628507078586,1576.459727887799,1543.6300449112669
967,1048.9582496886262,1577.6681217069718,1544.9871672869251
968,1049.777270199634,1578.7704405255442,1546.2960398945552
969,1050.6759850646704,1579.9263632961392,1547.9329104102733
970,1051.5333087520135,1581.0502781079042,1549.8164608792285
971,1052.502579981798,1582.3050255990597,1551.1608693347487
972,1053.5366560236416,1583.535612509175,1552.5116065411416
973,1054.514325482166,1584.613494225861,1553.7740828903666
974,1055.4763845294465,1585.7829924457858,1555.0647869341449
975,1056.2972122887008,1586.8838048956432,1556.2737903024806
976,1057.2589841484437,1588.0480477067026,1557.5449772135778
977,1058.1125663004577,1589.1170488494402,1558.6792870687937
978,1059.056678762556,1590.2969560243669,1559.8992284006065
979,1059.9246916666605,1591.4957800308307,1561.1886279881767
980,1060.7224220186392,1592.6282453493138,1562.4370119997525
981,1061.6171784275455,1593.7817314682145,1563.6763473876583
982,1062.5777048066705,1595.042995659181,1565.0825081121911
983,1063.6140717248236,1596.2353880897224,1566.4325570752403
984,1064.5717019736226,1597.4427233618724,1567.8818541223513
985,1065.5343257117663,1598.6464140078458,1569.3884179455508
986,1066.683128284275,1599.88005871387,1570.6643706412772
987,1067.7815239045706,1601.0955847791054,1571.9674267472537
988,1068.695400714849,1602.2571121490403,1573.4034736866702
989,1069.5569369401176,1603.400206179193,1574.6114923338387
990,1070.533640351383,1604.6597940780364,1576.2733507784628
991,1071.2865644897024,1605.7264011729937,1577.3142120386951
992,1072.1334612687347,1606.8297300354598,1578.50226710532
993,1073.198255997232,1608.0683279366228,1579.8072577221249
994,1074.0838324337808,1609.2850759197718,1581.7548789446064
995,1075.1787936082455,1610.5328448129985,1583.0260902402358
996,1076.2239184193322,1611.781819591539,1584.3574604932987
997,1077.166909265279,1612.9403397124768,1585.5722621938708
998,1078.1423344013936,1614.167101796684,1586.885492341127
999,1079.0699909889702,1615.3053614380553,1588.208218991436
1000,1080.0682995875875,1616.526344090881,1589.6655782906132


==> data/centralized/31-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.346320756807451,2.302585092994043,2.3914935762640708
2,4.739888305855695,4.605170185988086,4.790795107167311
3,7.022140152804316,6.907755278982128,7.153139724282388
4,9.327114570528687,9.210340371976171,9.539750572448167
5,11.671593501566118,11.512925464970214,11.947196498415442
6,14.027673973704962,13.815510557964258,14.17128313404094
7,16.35405526398201,16.1180956509583,16.50545836145319
8,18.759448897463813,18.420680743952342,18.880898183178093
9,21.07105676606676,20.723265836946386,21.218980367052076
10,23.45571622431594,23.02585092994043,23.61414416897172
11,25.91017012159737,25.328436022934472,25.920642891977565
12,28.21946423308063,27.631021115928515,28.214215018134603
13,30.6109295997435,29.93360620892256,30.577654085602518
14,32.96165418197474,32.2361913019166,32.94820991916337
15,35.24777466844,34.53877639491064,35.323451478125065
16,37.616212363416565,36.841361487904685,37.68400737951261
17,39.90894377434368,39.14394658089873,40.01083490217304
18,42.09808774790671,41.44638042096068,42.35840149861897
19,44.382444331010845,43.748810708321514,44.79756270780949
20,46.65565110704851,46.05120552595197,47.14635709030948
21,48.91666993783875,48.353638950294,49.525801598353
22,51.01921657330049,50.65589834169434,51.8169030876469
23,53.21573416375172,52.95811349725836,54.348342070500635
24,55.35367464589428,55.260032088553565,56.582445790535395
25,57.466342854846154,57.56189182869776,58.97512467745224
26,59.427167946164104,59.86341411128415,61.185835182536586
27,61.47683040885278,62.16476329824866,63.4066887618854
28,63.348723701261314,64.46545517530026,65.61821456765078
29,65.29213441525351,66.76536486475038,67.95462017169294
30,67.14035369278676,69.06537110011253,70.21592692197477
31,68.92371922665988,71.36427405864536,72.67011954043488
32,70.89526288646522,73.66418652816058,74.95687189375265
33,72.66748913860388,75.96230097997477,77.19494506994876
34,74.6134507830005,78.25974748794766,79.42620766104507
35,76.49547271879386,80.55666245037544,81.5336145303073
36,78.16482913518539,82.85276673308505,83.76226544881571
37,80.0588443011123,85.14824811836259,86.08920973442929
38,82.19341949732997,87.44474359757061,88.30607501891707
39,83.8777856448669,89.73659981660839,90.64209092649324
40,85.56403457260839,92.02724988903617,92.73715163257185
41,87.17294099005144,94.31718806192666,94.92316158569413
42,88.70080762721116,96.60732953503523,97.21157160538668
43,90.2459700904532,98.89675915241703,99.36303763525888
44,91.8607557908016,101.182221625283,101.6434143216076
45,93.52429124818566,103.46829082053029,103.83995890753756
46,94.94028088392136,105.74795957785388,106.01377724463539
47,96.41980030766405,108.03075908141919,108.02735008250244
48,97.88586181101488,110.30918708279603,110.17765826697087
49,99.48079661415898,112.5895934371379,112.38463011999706
50,101.00462218687554,114.86597587958533,114.4372919136681
51,102.39210629867094,117.14825965636402,116.61250748864573
52,103.80504629322584,119.42628069145358,118.91044965775968
53,105.37581057363312,121.7133411155679,121.1966591503656
54,106.78559323281263,123.99162828023263,123.3816037749979
55,108.27345226376444,126.26779863275974,125.58719594272709
56,109.76601616792435,128.54406466302711,127.77939869472813
57,111.18628393408962,130.8183945108689,129.74329423586536
58,112.80043557342964,133.0971650160983,132.03620145281675
59,114.33502163369523,135.37332681676202,134.3919449382362
60,115.74243540220161,137.64907531415756,136.60128124918992
61,117.1599957549679,139.91997990027505,138.66668662656878
62,118.62581064683845,142.18502794246254,140.73144829099266
63,120.14344529044935,144.45244258348185,143.1325359634902
64,121.62740239748243,146.7192356945477,145.3047131608465
65,123.08062726847761,148.98649162296977,147.41217707989142
66,124.61284297555747,151.2502062342692,149.62049695416678
67,126.25250436512832,153.51411385363835,151.8134265675971
68,127.57269396598006,155.76778435187018,153.80718703339696
69,129.0322814649164,158.03259463963656,156.00697971193935
70,130.3323550986057,160.2895246916353,158.18263889222658
71,131.67194824114154,162.54051261646478,160.2821894218749
72,133.18524996091872,164.80201936487924,162.5415475404745
73,134.66963855925306,167.06020686280235,164.67531540075814
74,136.06464966589564,169.3138275165466,166.89201241697344
75,137.55351377471558,171.56633256667305,168.85033659321323
76,138.98944471620084,173.81343247712454,170.88066172525814
77,140.29240576058567,176.06384603760685,172.9213186682439
78,141.91692643506957,178.31541375597328,175.03141025069738
79,143.31221598034523,180.56526843165918,177.08575909617167
80,144.63780410961556,182.8071326294858,179.13346658061874
81,145.79514691386447,185.050946557304,181.2715920876131
82,147.2748403522657,187.29775768270787,183.32096380452498
83,148.62493395867418,189.54253185767462,185.57898617211566
84,149.95384683109333,191.78534407953242,187.69311431441275
85,151.2864420827446,194.03260678820084,189.90287867373775
86,152.73024563222336,196.2791307649225,192.07060519413443
87,154.02763304027906,198.51677915470253,194.04335477619193
88,155.172349685853,200.74187538224402,196.09103423501443
89,156.47667363787104,202.97329411065326,198.1491563195373
90,157.7171533030215,205.2091312271801,200.15325914305322
91,159.06827613214196,207.4370048814901,202.3583491038168
92,160.27156484845526,209.66244489161087,204.46653176588586
93,161.55604892739132,211.8938168395573,206.43107255698504
94,162.89533460158026,214.1194012645159,208.47233147092223
95,164.2438737943552,216.36017887887027,210.6431925339274
96,165.41877518798228,218.5582219055556,212.51453941067763
97,166.60653416998966,220.76296236011038,214.48821601950374
98,167.95104268376218,222.97714460396452,216.65571952203757
99,169.1980792584643,225.18357096438976,218.6887650516399
100,170.52935160545397,227.40881856125083,220.8209971045816
101,171.8158318949349,229.63124918938593,223.07771793470715
102,173.0294630154792,231.84740959538757,225.12053136859146
103,174.40016829490324,234.069043406048,227.21364140092842
104,175.68708174547456,236.28624133244162,229.2375722456388
105,176.8633455879882,238.50305118228462,231.21558464550534
106,177.95241870980513,240.7039715826071,233.28006299909327
107,179.2957607001072,242.91373620449036,235.3138228181464
108,180.4298467999157,245.10653656509632,237.18685249367218
109,181.75580968447773,247.32277482866414,239.3096308315271
110,182.91036613348635,249.5074364314434,241.45949876876142
111,184.15518673238176,251.71259031063525,243.53033345799415
112,185.46513810715743,253.91390115556766,245.7517568058163
113,186.66750105955506,256.11448160390887,247.64730832831384
114,187.8697939093752,258.31274357911593,249.6312376705877
115,189.1798763189739,260.5194601089112,251.6795862622843
116,190.50983731589287,262.72956322923756,253.72786245152878
117,191.7963823309884,264.91707760630857,256.1403264864226
118,193.14994987495803,267.12026826122565,258.57092305184074
119,194.48102163696413,269.31682342351866,260.5254472593362
120,195.5717398268122,271.5025297573122,262.4175618141542
121,196.63262929628814,273.68527992686523,264.369604653153
122,197.85238030225818,275.878560354324,266.46055026418264
123,199.09208878535426,278.0501929813822,268.6330024960121
124,200.20085181292052,280.2321135541522,270.66706724920255
125,201.4907404535084,282.42310907044333,272.7936567784008
126,202.65156288895201,284.5992090733461,274.9008108381762
127,203.96235065609864,286.7910905943196,277.11246091277303
128,205.29389560009807,288.9804681418095,279.0964211844748
129,206.4959858902969,291.1499409017679,281.1054059409669
130,207.72365366784928,293.3341303912661,283.19357242152347
131,208.9234313208572,295.5338795919136,285.30880175425216
132,210.24644343842155,297.7166940913302,287.5128892762502
133,211.44669445507856,299.89194708994785,289.4193676909269
134,212.89526320075134,302.0760564835465,291.4554306972567
135,214.29527743298624,304.23767046061505,293.44498526681343
136,215.50783526800512,306.39921810984686,295.5471274320469
137,216.64617754229215,308.56066448310384,297.40245304011603
138,217.86810620472664,310.743944555033,299.38896824354407
139,219.06887963856647,312.9055758310907,301.42896884672666
140,220.1736163454349,315.0567848527612,303.6420641491796
141,221.3319132009885,317.2249502750701,305.8020907239853
142,222.50386006322674,319.37109252945817,307.8516180041939
143,223.64240057412118,321.51674997175576,309.9512115108753
144,224.838755049979,323.66454819593446,311.88251553775956
145,226.17863596703913,325.8397428245331,313.95609740088014
146,227.28558249037437,327.9878329312004,315.91810350828484
147,228.4501446657077,330.1348952790407,318.31424486767406
148,229.58408591579936,332.267315382509,320.1718102124072
149,230.86514639392774,334.4325827501424,322.07048270296934
150,232.0300612605586,336.56848105421386,324.0447064780639
151,233.24121394904273,338.72311669075515,326.044382671731
152,234.37837353334223,340.84631552905,327.9724245241144
153,235.6125518877124,343.0034186247518,329.99806213023265
154,236.692943642134,345.116281062708,331.85445263856724
155,237.8568968117228,347.2531206929511,333.87897067730904
156,239.1207195074005,349.4030751308583,335.8600574134134
157,240.26974471062329,351.5429708724309,337.77954856528544
158,241.49913065701656,353.66290798109173,339.6205133292093
159,242.6729592160899,355.7935568198207,341.65236555755587
160,243.97508588256582,357.92357012126706,343.78511212564746
161,245.1237679393748,360.0234545131569,345.5767132122419
162,246.13617608908348,362.1256750277464,347.6600203146393
163,247.4219973816882,364.26615607317086,349.630521381437
164,248.62366464653144,366.3764771925919,351.6171933808439
165,249.74452513195453,368.4568984472818,353.7554524439511
166,250.8870971930923,370.60016651241347,355.8816535738463
167,252.0715123001921,372.7240583789438,357.7926264640358
168,253.33100565875614,374.8414025496672,359.7922392475622
169,254.5538357575275,376.94800715639946,361.8728090731985
170,255.52317205584038,379.0242846018503,363.77437811612816
171,256.7386872147847,381.1223893732984,365.7141272134618
172,257.9402098776434,383.2255288372738,367.82078271704137
173,259.08069718588024,385.3319600730927,369.72436788478086
174,260.2919119774204,387.4398264073608,371.6928883659015
175,261.42141219123397,389.5174759304293,373.6072107842227
176,262.6635629337962,391.62340695009993,375.4087050767949
177,263.93768690795235,393.7133167486195,377.32090112557285
178,265.13650937622003,395.80841777368295,379.4322758074553
179,266.20083538454156,397.8995924772066,381.34582047566585
180,267.4105427687837,400.0163141592276,383.3217276894409
181,268.5017000549661,402.10060041484496,385.00119205684945
182,269.4908229010647,404.17056452886084,386.9437087233466
183,270.70065618985876,406.26682791890966,388.7784005241575
184,271.8499883667272,408.3637401228433,390.89439872394246
185,273.1707272964688,410.485952755059,393.17300723380964
186,274.3222119516414,412.56572994953893,395.4318852013016
187,275.54829386309615,414.658680584614,397.4146474210656
188,276.6633228658724,416.74005103848367,399.3236132645535
189,277.82144831031616,418.8178016626959,401.44870857813595
190,278.8898265628115,420.883177563307,403.39427060273516
191,279.8850485352316,422.936815486401,405.34819621380433
192,280.88350100955466,424.99848336024985,407.1378344669494
193,282.0387219031216,427.06846005838315,409.01732904885506
194,283.18685475733764,429.1241786104506,410.86232926151393
195,284.25808211592476,431.177128382153,412.7938358073909
196,285.45536421061513,433.23636691496847,414.75014423383703
197,286.6368970241173,435.2974400805738,416.6843726438579
198,287.74235290708407,437.34580390891716,418.59550618418916
199,288.9164655722621,439.4167781678605,420.6102365445893
200,290.07518401605756,441.4811441156033,422.579498016171
201,291.07517920038623,443.4964954131105,424.57227791846265
202,292.2809698334596,445.5829714543404,426.5594871066841
203,293.3502382320664,447.6216795929509,428.5127216376752
204,294.65682754193017,449.68833637465866,430.41977467875563
205,295.82722881892994,451.7326047810619,432.3374236539488
206,297.0152749620484,453.7923140681055,434.3122259985276
207,298.1480302748468,455.8441777588505,436.21868751998284
208,299.3190138205373,457.85625892843007,437.91923023555074
209,300.61908915139475,459.8919648091141,439.9079609749494
210,301.64554615449066,461.9123884912164,441.6395587363814
211,302.8213390389669,463.9393672915454,443.5952655588838
212,304.00461554731436,465.9743994174583,445.60736329422605
213,305.2587746573502,468.01576741864994,447.52890526911256
214,306.57912539090967,470.05663930675587,449.4731258402566
215,307.6187455219656,472.0705385727953,451.42008231828913
216,308.87841151654914,474.094900998191,453.4758181590427
217,309.9934542528423,476.10012696500166,455.4632139113034
218,311.2046577824039,478.1344043064906,457.2354882044901
219,312.26538919108054,480.1307968037771,459.261645539087
220,313.5187047467321,482.15908470168534,461.24957440019614
221,314.6969500337282,484.176257328243,463.31915814572494
222,316.01204802705627,486.18721072941855,465.17729061084685
223,317.26128091659945,488.17938649820036,467.25846900304657
224,318.4458837365884,490.1975585136808,469.1680093102505
225,319.4412165229741,492.2165133083268,471.04187978742164
226,320.522429267379,494.185011696578,472.8333784587221
227,321.4666135142454,496.1776588638066,474.6788560909455
228,322.5805658974424,498.1800894190138,476.46020825708956
229,323.8031623962727,500.1873027346753,478.44758552368074
230,324.8433207373593,502.193307064629,480.59305812261283
231,325.9376911444163,504.2115801995704,482.61089793516345
232,327.04748454027504,506.21410092952806,484.91960314058224
233,328.2010359974623,508.25195609665155,487.28592201750587
234,329.1945553441316,510.24406056170744,489.1400700955109
235,330.47117515695885,512.2338397134235,490.9512139532074
236,331.7349852219398,514.2326018303988,492.7767347486115
237,332.9291831009748,516.1886497497305,494.6012062227944
238,334.1494736596515,518.1983507467188,496.48827997014314
239,335.2919348166335,520.2249689605751,498.4090543657844
240,336.3945807081197,522.183790157591,500.1231162617052
241,337.654985410958,524.1753606464985,502.03722836913374
242,338.7178840025306,526.1353987604242,503.9269806616059
243,339.79680660715326,528.1295871377454,505.7599832677335
244,340.940621910459,530.103705878225,507.54204784540826
245,341.99849932613546,532.0395987018089,509.22535818809615
246,343.08555468175507,533.9911912835541,511.01229755030545
247,344.1812361965737,535.9696503106085,512.8607843686998
248,345.3066242573881,537.9820602390521,514.7583511963848
249,346.32419411271263,539.9201949407217,516.5642333666469
250,347.19602344671466,541.8635068975321,518.4056322462831
251,348.26664216034027,543.7884751382525,520.224311323284
252,349.47956520599865,545.7646118951153,522.0790143346757
253,350.6948991180517,547.7372637842135,524.0398131140519
254,351.7022494319157,549.679377070025,525.8258077209317
255,352.79452197696077,551.6609796291976,527.5988359149202
256,354.06394551962256,553.6594704109477,529.7601098634733
257,355.2108387278728,555.6288333891603,531.4945324359749
258,356.49675022157567,557.6039575988682,533.3893351822792
259,357.5957215700947,559.5308099019478,535.2331054570283
260,358.7844518914882,561.5079891309881,537.0983468480341
261,359.96957688289996,563.4762583497746,538.8305961866506
262,361.2876623998107,565.4614306218866,540.7833422265503
263,362.2874384776768,567.4068377225326,542.5298048347519
264,363.2967629741226,569.3259894958384,544.3263069369826
265,364.389241539891,571.2670246738099,546.1149449020859
266,365.4418211996982,573.1695643057943,547.98165081928
267,366.4418629487377,575.0801443571077,549.6972405243232
268,367.6377306909325,577.000289454037,551.5678445583376
269,368.8786991533251,578.9316500321958,553.4130745754725
270,369.8927671112062,580.8759374229052,555.4389265228782
271,370.94477684242935,582.7853644421868,557.2310324196892
272,372.03839494634127,584.7290258617319,559.0579251712529
273,373.25368728611215,586.6756682317088,560.8529760379504
274,374.1260759461977,588.5819586909683,562.708640809227
275,375.2900249716043,590.55602499891,564.6380342616862
276,376.4254662328792,592.4961879393168,566.5130775179126
277,377.4489726841344,594.4235939037153,568.3752452373658
278,378.53913079712487,596.320251094449,570.4142287413094
279,379.81739545973915,598.2930200265018,572.3418537533645
280,380.8734917424248,600.2072676692186,574.5129460649639
281,381.9710733273438,602.1594299818942,576.5202709327302
282,383.10591169209096,604.0853252712473,578.2637464798463
283,384.17590232451414,605.9953358101209,580.112316811813
284,385.24933882917327,607.9218679190731,581.8682084426173
285,386.30558923237163,609.8360973333064,583.7050382003442
286,387.46813125093826,611.7387434673582,585.5941644651454
287,388.61489670404643,613.6426432926155,587.2985608441256
288,389.6036330114109,615.5283829932789,589.0825119908512
289,390.6114176360209,617.4320633844058,591.018755591223
290,391.5449597152131,619.3058499793631,593.020790276106
291,392.6920380697252,621.2331738879213,595.1486858664648
292,393.7978125078485,623.124318425373,596.817055021375
293,394.94490046055563,625.033703079788,598.605044817872
294,395.91668104636574,626.9044148861838,600.3021505631306
295,396.98074681406547,628.7813103344615,602.0045324923686
296,398.0371627998354,630.6502050612429,603.7119276580315
297,399.1688292543952,632.5554579620984,605.540078918461
298,400.28447482776875,634.4298611995011,607.284979102234
299,401.36055961102346,636.2785599458181,609.2426372082534
300,402.5537817821117,638.1922676095393,611.0227870745238
301,403.8341527441188,640.1365067011135,612.856033077434
302,404.8644191595575,641.9959671960256,614.5847612530898
303,406.10515026177484,643.8889865301956,616.4233496774696
304,406.9831545046067,645.6994479338944,618.0852679632534
305,408.09746561189263,647.585463649206,619.8462356728928
306,409.1448264091186,649.426528722181,621.5896281173378
307,410.4111953357327,651.3161756957177,623.3226607628823
308,411.50524584322756,653.2157411448889,625.2234166516781
309,412.5848913735044,655.0815404811003,626.8234665028084
310,413.66611886887796,656.9382974546099,628.4874633638639
311,414.6214432710454,658.7874690455402,630.1243568773003
312,415.85419553216667,660.686937940863,631.9098448035224
313,416.98654229863456,662.5565487586764,633.8019882744743
314,418.16206896800554,664.460934807677,635.6595492774604
315,419.0895662313671,666.2951892236192,637.4756158984752
316,420.03148781724303,668.1255197652271,639.1441165857073
317,421.15043970642625,669.9987303030576,641.0851582936307
318,422.3463985071025,671.8811136395774,643.0022653988472
319,423.5205950360479,673.7473634481106,644.7226278484173
320,424.50798726147667,675.6035096592941,646.7266188838156
321,425.58715395462366,677.4412627949756,648.6952692038781
322,426.89222243781546,679.3030887861452,650.7728705149202
323,427.96908841761746,681.1976957044935,652.6861222413581
324,429.0882316592918,683.0326750425614,654.4885624941196
325,430.16233684601343,684.8732026668008,656.6672739584142
326,431.3753283275794,686.7438227210188,658.5319783891443
327,432.5246097623995,688.6004959827932,660.1601113983072
328,433.48441310983145,690.4142592386561,661.8518353004072
329,434.5526894435286,692.2449025981683,663.6029481538632
330,435.7150252561663,694.0926814062155,665.3611925789827
331,436.6805628877933,695.9213826157512,667.1023774371259
332,437.78612765328705,697.7524825874889,668.908187677534
333,438.90301756920087,699.6505378629453,670.7055432437372
334,439.91609073381795,701.4731986536757,672.3609210790213
335,440.87895865629133,703.2688446629184,673.977661186513
336,442.0577825416372,705.12169420363,675.7439353694728
337,443.2879185612575,706.9784126092554,677.5199461874106
338,444.38539399066906,708.8242365946155,679.3059275843401
339,445.54379562925897,710.6511767461789,681.0455895775036
340,446.562166951616,712.4831254782795,682.7725135636824
341,447.6681056060786,714.3158016557737,684.6365220892485
342,448.7692864364194,716.1486142308363,686.4395398181866
343,449.9021791641669,717.9891241333784,688.3677597607517
344,450.95097453802424,719.8110628748648,690.2344819845498
345,452.0715012994742,721.6606137439552,692.3051800290096
346,453.1709452820215,723.483970642137,694.0143567895107
347,454.16710836284767,725.2967491658089,695.724771161563
348,455.1449231855828,727.0791121645966,697.3986488591044
349,456.1457444814285,728.8864700345515,699.0901974727034
350,457.354159302289,730.6977976595273,700.7697414277593
351,458.55514547377226,732.5231788343152,702.4911907231508
352,459.7893063103648,734.3631801023978,704.2608608968485
353,460.91873226713204,736.1828616018109,706.2509542724005
354,461.8453158619663,737.9439084510896,707.9434382255722
355,463.0557997521601,739.7886310246481,709.9482374520741
356,463.88597820128655,741.5036412696383,711.5832036255664
357,465.3150398688321,743.3737789740119,713.6763709084203
358,466.4392857305118,745.191894709647,715.6003242764926
359,467.5163551366739,746.9829812377512,717.5968300566173
360,468.626429043593,748.7957557066896,719.339591509264
361,469.6625452892651,750.5490417746678,720.9497338663253
362,470.7616623215297,752.3268878846521,722.5997078109502
363,471.8828947227367,754.1476897068736,724.3526291558588
364,472.8282455668782,755.9417917515418,725.9608829295258
365,473.9038979532555,757.7123427371171,727.5915489136271
366,474.81420490559435,759.4419190552359,729.2851292388754
367,475.81144312114424,761.1819588448532,730.9838648873383
368,476.95371934499144,763.0069059680135,732.8624310189388
369,478.23992266021764,764.8168761178155,734.6628577766946
370,479.2951182930497,766.5808629293621,736.373630580546
371,480.21520376192314,768.3286752348072,738.0536586348549
372,481.16961499770184,770.0493310968816,739.7185627101345
373,482.3059311000267,771.8355506636037,741.4636777193841
374,483.29395783985575,773.5963306253417,743.2555852673598
375,484.325942279236,775.3963036864075,744.90830353502
376,485.2068662981729,777.1047787634535,746.6044487864646
377,486.19719907227017,778.856650649593,748.3697362380487
378,487.17252386994164,780.5727455406828,750.0166007316539
379,488.2945932342203,782.3488390664943,751.7461526356154
380,489.49449278700604,784.1267843216526,753.5244978532406
381,490.62497668748733,785.8747768473264,755.3376629483355
382,491.75525293186496,787.6622803677402,757.2731172479026
383,492.8496480269129,789.441886576309,758.9791209200263
384,493.837454774709,791.202558678324,760.7508092704776
385,494.8974444042767,793.0017749722838,762.4775827628696
386,495.98649448449004,794.7344967246884,764.2586215299871
387,497.1631864549906,796.5110845484638,766.1507428593535
388,498.3287488673634,798.2739219659531,768.1074671477173
389,499.6162070731228,800.1156379790067,770.0070753198723
390,500.81481132853463,801.8712279879869,771.8922929771105
391,501.8429516275924,803.5833126403282,773.9823360190375
392,502.91250917387185,805.3146707042765,775.7204421023573
393,503.8660972395184,807.0169992186619,777.3324968080796
394,504.7908250398081,808.7494234739877,779.0207336606708
395,505.70915497267305,810.4467983607473,780.6723836846415
396,506.8582310329729,812.1888712034784,782.3241677627333
397,508.01691251919135,814.0001839438692,784.1980914862628
398,508.92216578759184,815.700302405805,785.7253214431205
399,509.9214849252836,817.4303065358292,787.4105762410827
400,510.87127481078124,819.139695673334,789.2630365942507
401,512.0332527862415,820.925120380352,791.3751952130286
402,513.3244562848205,822.7177148715746,793.6310908508723
403,514.3437405750852,824.4565756233839,795.2712310319382
404,515.3601215600326,826.1766391424695,796.9105522092026
405,516.4834720548271,827.9478136916291,798.6375626548747
406,517.493792130341,829.6904618865168,800.3504311910647
407,518.443014385778,831.3857998341178,801.9628264308143
408,519.4083360297014,833.0649275387141,803.5663569531214
409,520.3917181316506,834.7988844144761,805.1840500638008
410,521.3945185835424,836.5042584191117,806.8594991866681
411,522.4448884700078,838.2502260348091,808.4862791150263
412,523.6075884529693,840.0288618327995,810.197122288083
413,524.69709682073,841.7848843475122,812.0791915260404
414,525.8286592389247,843.5156122143901,813.7854795277685
415,526.8693531345981,845.2224352423007,815.5386571975923
416,527.8240887194222,846.9424965079363,817.2020536821711
417,528.8495360961401,848.6866670866186,818.9008782379865
418,529.9416434799292,850.3902638878237,820.569602783439
419,531.2452058825384,852.2119765134497,822.3432791779544
420,532.2075942434077,853.8660561914753,823.9599544279764
421,533.290695756771,855.6064164908381,825.5503455661114
422,534.2517657071107,857.2813144069984,827.2363225625866
423,535.1855002681184,858.9551555152301,828.9704580325018
424,535.9811569965646,860.5666741434546,830.5685647798047
425,536.9862038493607,862.2647118792936,832.2426942276843
426,538.0075043629495,863.9599265656843,834.0696370970718
427,539.0433047653834,865.6836067508858,835.9113794250428
428,540.0840310852316,867.3869580361519,837.7445028684753
429,541.0821087193906,869.0874383096946,839.6397523635866
430,542.0063015363953,870.7671558113119,841.2793083275465
431,543.111427621795,872.4404809609418,843.1474900818159
432,544.0962286523445,874.1599216991266,844.8840546674934
433,545.1520043047366,875.8610501077483,846.9356446487808
434,546.2153548339518,877.5446708329187,848.4619300513651
435,547.276437350395,879.2125492380693,850.0170919358792
436,548.113190676974,880.8216779348074,851.5810495253432
437,549.1656025353074,882.5371817343265,853.2928924316208
438,550.0810838127334,884.1962952401686,854.96668646561
439,551.1247329629817,885.8480445071629,856.584417170516
440,552.0647239448462,887.5157750547485,858.3542200727213
441,553.1799934640107,889.2180824740682,860.1248491419204
442,554.1831250563973,890.855630476011,861.7920554982313
443,555.1843567120042,892.4762351870032,863.3724703459163
444,556.0741160275883,894.0995540589088,864.9307832313184
445,557.4009183161958,895.8556572828447,866.6857542189812
446,558.4915342285286,897.5794281689593,868.4106442619278
447,559.4500724373873,899.242969154511,870.0546198063647
448,560.5222558385389,900.893129319333,871.7514503724668
449,561.393548346394,902.4906348456724,873.4379244153482
450,562.5125338089281,904.2136845242566,875.1934950028478
451,563.4604003043576,905.8384829236336,876.7337932046785
452,564.4867520521319,907.5436388886875,878.3363475477325
453,565.6045169588839,909.2359831580761,880.2866992799908
454,566.5243503026526,910.8638096621116,881.9051411094101
455,567.6292684963264,912.5133037162517,883.5331560412178
456,568.6869138941366,914.1609865981479,885.2527059241343
457,569.6337258998657,915.7745860122076,886.882172709266
458,570.8217569031043,917.4640746497635,888.6333323784003
459,571.8056805777303,919.1319974967454,890.3517078361887
460,572.9547377436191,920.740744213861,892.1590662170489
461,574.0775904827287,922.355237883391,893.6664510177338
462,575.1247947981159,924.0058044043831,895.3536472287209
463,576.0647615584298,925.6442925146168,896.9752926062456
464,577.1475828810298,927.2724333203463,898.5977964263361
465,578.189647713001,928.9545567234517,900.2147468786158
466,579.2372736448384,930.5385475981964,901.9236828606837
467,580.1805147288723,932.1533201476054,903.5101634940704
468,581.1204887913517,933.7557516409696,905.0290230203317
469,582.1082965367044,935.3797785911415,906.5992778317227
470,583.0249786652047,936.9916770599854,908.2361868916778
471,584.0541488572031,938.6263165395391,910.0300955895723
472,585.1292349501828,940.2963910661333,911.6979628663751
473,586.2563790938706,941.9839183106009,913.603578185453
474,587.3248635297502,943.6444561521631,915.4458853172459
475,588.3408007904603,945.3056312812537,917.3632743373036
476,589.492334377302,946.9759724739527,918.9743985671914
477,590.5833936949717,948.6612015160377,920.529123110758
478,591.5771988849464,950.2624576740845,922.0883642344752
479,592.4770837083813,951.8656501669457,923.6754616306757
480,593.4012495273017,953.4331451496464,925.2721980324585
481,594.4853424668199,955.0658450885735,926.8411857113484
482,595.5826883904839,956.7417649113262,928.5157104978795
483,596.623237250798,958.3739577344768,930.1579550185216
484,597.6830439321673,960.0054334859004,931.8360125278318
485,598.7537290243216,961.6742328226609,933.4791045604111
486,599.7588848150285,963.3004792661905,935.091116514019
487,600.9489967404312,964.9897923383525,936.6799158753777
488,601.8905147525647,966.5925573841863,938.2707569377094
489,602.8713333524466,968.1825560834565,939.955162547852
490,603.9360972014224,969.7702738285798,941.7905387364519
491,604.9154977723531,971.4061818601149,943.533542308362
492,606.1571861745512,973.0428960643236,945.4539197098136
493,607.3801173708316,974.7505977459994,947.3945623466072
494,608.4904892382852,976.4166662501009,949.3801860197391
495,609.4443232086195,977.9865188167215,951.4338690682293
496,610.3871596069076,979.5606805410068,952.9529949382571
497,611.3917270122455,981.1763609963517,954.7112462162233
498,612.6509766916892,982.8322921229494,956.4133250975578
499,613.562323759898,984.4313655791111,958.0661402171141
500,614.4699099177648,986.034034302192,959.6707136701546
501,615.4395892861522,987.6151021424765,961.2853049730153
502,616.5329731363795,989.3368564958715,963.1528655984031
503,617.369309713741,990.8668997823447,964.8217207721143
504,618.3285623737388,992.471933685206,966.3970281648952
505,619.176440873485,994.040999107152,968.0445998157425
506,620.1851138200767,995.6344500348407,969.6498010377355
507,621.0091020399296,997.1441781564387,971.2319804281076
508,621.9309142217869,998.725386489821,972.8436777504837
509,622.8226817068278,1000.2597083894334,974.4209946378161
510,623.7896853047647,1001.8285333617897,975.9790616453745
511,624.6736562108815,1003.342502484264,977.6699113604451
512,625.6097475305089,1004.9542699049695,979.5944681430026
513,626.7038812785477,1006.5734975983872,981.1435838796722
514,627.7688188929753,1008.1291413651599,982.6813334917782
515,629.0543416660303,1009.7942173238936,984.4376009784722
516,629.9676548270753,1011.3686067605452,985.9648211874407
517,630.9550579603263,1012.9290767685045,987.4314053510616
518,631.8966886516135,1014.5115087987602,989.0100057286567
519,632.7978883524952,1016.0979038666914,990.714534724078
520,633.8162251665289,1017.6632828075991,992.2926573029594
521,634.7847780314647,1019.224426453465,994.0770797317505
522,635.7473585416715,1020.7883093883718,995.60476102249
523,636.7987123885329,1022.413784769846,997.2569642919356
524,637.5588405227244,1023.8650513338146,998.7800401008526
525,638.6168709257328,1025.4189143624806,1000.3995951938765
526,639.8101695871961,1027.1257217613017,1002.0785968675897
527,640.8652664519442,1028.7017797890614,1003.8326043208837
528,641.7858865471505,1030.2338560469416,1005.2975376048714
529,643.1807581311798,1031.9325441731612,1007.0545891177259
530,644.3948139935952,1033.5544365142769,1008.6677425072176
531,645.5473495396021,1035.1523477157605,1010.226957108366
532,646.7101304598402,1036.7887017348569,1011.9279500932796
533,647.6936912294046,1038.3994514666856,1013.6012900106525
534,648.8101635195037,1040.0041446886091,1015.1632565828002
535,649.7846541123347,1041.5699922624985,1016.7222792688005
536,650.774909093674,1043.0869086999367,1018.3737324205625
537,651.813376116692,1044.7007566736497,1019.84768204896
538,653.0239733670745,1046.3082172884313,1021.6522036066197
539,654.0037321251377,1047.8381010412065,1023.2643413032519
540,655.0162749060959,1049.3972662379458,1024.845879835758
541,656.1568458914447,1051.002945982217,1026.3910357215625
542,657.0180602993058,1052.5137841250603,1027.9510614745714
543,658.1727176206246,1054.0786547759353,1029.7727391138549
544,659.3417785035722,1055.6738412272043,1031.341288695567
545,660.3626935302063,1057.2338743768062,1032.914400888262
546,661.4474053066658,1058.8277602273972,1034.7167353478258
547,662.5607860421057,1060.3778581261624,1036.4704315887857
548,663.8156248675796,1062.0276656549827,1038.399486338519
549,664.827125981812,1063.6042588215475,1040.6229579400108
550,665.8781559857077,1065.2197059804103,1042.279319607152
551,666.7367266790048,1066.7244722804435,1043.8248409459377
552,668.0652380156151,1068.3697069581544,1045.6180672912426
553,669.0664371107334,1069.960853846555,1047.3310838398434
554,669.9983305921792,1071.5545958062,1048.9103803502721
555,671.1564807385563,1073.1325852919879,1050.505518912096
556,672.0973584381725,1074.6434036766236,1052.080001190952
557,673.1364612119814,1076.1962300415144,1053.699643296613
558,674.2014047942206,1077.7448648254776,1055.2545229812042
559,675.1467406263158,1079.3290804682558,1056.9110755738081
560,676.2264268373655,1080.8651590002157,1058.4272907796355
561,677.1799283653335,1082.4040472127228,1060.0689703310557
562,678.1467983092602,1083.955467494936,1061.7448243643462
563,679.0308547838393,1085.482916746419,1063.3533546537515
564,679.99397719036,1087.0037685114205,1064.9505262333025
565,681.0201098094532,1088.591394893798,1066.4470349349788
566,682.0761533952327,1090.1168729584854,1068.0376264071645
567,683.0528626608774,1091.6441079939782,1069.7162753082123
568,683.9635992246293,1093.1627597310837,1071.2727610999452
569,685.1152320025111,1094.7956594808563,1072.86414673547
570,686.0608339959821,1096.3372671551276,1074.5516870547528
571,686.9957523895589,1097.8482788772842,1076.1241698973497
572,687.9338367554822,1099.3147341240353,1077.5750699530429
573,688.9476663644535,1100.8165170814382,1079.050487514669
574,689.8852603044132,1102.341409570049,1080.57730408579
575,690.747427252321,1103.784138626041,1082.0727600739585
576,691.7231222043657,1105.3236842292,1083.8513178373987
577,692.7938480051108,1106.838873217992,1085.3616234087763
578,693.8616885076926,1108.373110897866,1086.8648945256552
579,694.8242676202786,1109.8578380343183,1088.7033174808603
580,695.8878507391394,1111.4239176084122,1090.4576637294724
581,696.7445099875958,1112.897126153139,1091.920906248897
582,697.8611222375742,1114.4715430792828,1093.5056557451223
583,698.8012723375617,1115.9568684090325,1094.9221067699336
584,699.6879391027018,1117.4326463622058,1096.578481687292
585,700.5697147681375,1118.8773677678785,1098.104198876335
586,701.4712065596774,1120.4039144391268,1099.9237730838756
587,702.4189200863036,1121.8258429015386,1101.3413854322384
588,703.4741638891803,1123.3884458959012,1103.2530655820685
589,704.3915641986836,1124.9057170570306,1104.9488529700495
590,705.281596401002,1126.375989088721,1106.498246372657
591,706.3536078249466,1127.9508890629393,1108.09326951236
592,707.4164648504799,1129.469441311221,1109.7288598159014
593,708.4055572305563,1130.9696885839326,1111.399994571376
594,709.3969734502258,1132.437479368147,1112.9291410989772
595,710.5119660597359,1133.9817171157977,1114.5546150228943
596,711.4510166259016,1135.4577420611076,1116.2577571679533
597,712.4797889496122,1136.9270633052374,1117.7135108166658
598,713.5054695770332,1138.499997668762,1119.3767720402593
599,714.4932281161523,1139.9707474855716,1120.9129771104654
600,715.597657170892,1141.4614007454484,1122.4661950634757
601,716.46326229455,1142.9366973228875,1124.2424170277852
602,717.3345601397186,1144.4524648528077,1125.8913365742444
603,718.3915265129119,1145.9710659589766,1127.4184022924317
604,719.5138230262863,1147.543315265536,1129.1602788158027
605,720.4833443309254,1149.0246918862592,1130.8379248734811
606,721.4748020618973,1150.5192545598322,1132.442807481503
607,722.4921955577609,1152.034533635631,1134.0952263422512
608,723.593103183181,1153.5172287489168,1135.6793739201971
609,724.6148128547006,1155.0288269404164,1137.2906508991973
610,725.6148264842651,1156.5104570408093,1138.762016851742
611,726.5325524244897,1157.964118490108,1140.5968871687658
612,727.4964027276525,1159.4312840328682,1142.5136653956108
613,728.3330486923884,1160.8731683187932,1144.627664206154
614,729.4845032836787,1162.4949435871056,1146.376219962024
615,730.5243938027878,1163.9943869478532,1147.9549741091757
616,731.6716095582779,1165.511584740545,1149.6693374087567
617,732.6348814398729,1166.9818327933542,1151.1613258931732
618,733.7149442172278,1168.5014977105345,1152.7911886027846
619,734.603043328483,1169.9771558343411,1154.3092003999889
620,735.7147805624425,1171.5032832044892,1155.8513494058134
621,736.6124603307138,1172.986722423474,1157.3101727836308
622,737.562059514299,1174.4225432067662,1158.891713571088
623,738.5454892148216,1175.9135319443035,1160.5358629131379
624,739.5132209402052,1177.4543398621036,1162.1430967875333
625,740.4380692443995,1178.9292381586836,1163.7181834276846
626,741.481438733804,1180.418299380455,1165.1538105430643
627,742.5221731601564,1181.8801010376915,1166.660505962379
628,743.6404043760936,1183.441871381258,1168.370757740042
629,744.6406030346326,1184.971185517911,1170.1068852789738
630,745.856608544906,1186.5751531000872,1171.8279592587637
631,746.9624044089013,1188.071341610322,1173.426614598556
632,747.8183850823801,1189.516675195015,1174.924298204151
633,748.687419888325,1190.946808078632,1176.4919445616374
634,749.6163270878926,1192.3785922997736,1177.9319623735653
635,750.7807990879184,1193.9370008821952,1179.5895876127877
636,751.5818052318036,1195.3067140843702,1180.929739675157
637,752.4649073439541,1196.7477179846626,1182.5159324974206
638,753.6696256864374,1198.2559689949449,1184.236778978341
639,754.5262006494224,1199.6373669547836,1185.6892714186065
640,755.4901998195625,1201.0617356754638,1187.1695798892724
641,756.5080758916232,1202.535594036746,1188.8033698072252
642,757.5645211181069,1204.0127887158785,1190.5067004129164
643,758.4482734267843,1205.4323933595167,1192.0523331938505
644,759.4967890770296,1206.9731699425427,1193.75072119909
645,760.6289603203234,1208.5279137898265,1195.4569227028326
646,761.7925050751726,1210.094883496008,1197.0462696509046
647,762.7473288712658,1211.525156430668,1198.671608503894
648,763.6882811370098,1212.961182119968,1200.4882468206497
649,764.7843807964213,1214.5189812363585,1202.4124145468215
650,765.7418253483743,1215.9068515260433,1203.9273451020204
651,766.623528157718,1217.3693523445863,1205.522372977338
652,767.685320069333,1218.8790711254082,1207.0990124411303
653,768.8634792111261,1220.4268546874996,1208.7253828479354
654,770.01753655001,1221.9589359602796,1210.2525710751968
655,771.2961251747331,1223.5082487720772,1211.892917405326
656,772.3913997081781,1225.017114809206,1213.500179488604
657,773.5884319882035,1226.5532220390578,1215.1730436330265
658,774.5709707829648,1228.0050449440255,1216.694664582709
659,775.5866253400604,1229.4943571489268,1218.1892106448997
660,776.6534959187306,1230.9531557331493,1219.938204627796
661,777.5246483051429,1232.3605408357582,1221.6184609818692
662,778.6415841823631,1233.8724922181216,1223.283944238121
663,779.6276537719265,1235.2712500316538,1224.7258757228433
664,780.7793204749369,1236.807101674108,1226.257394626445
665,781.7507524139432,1238.229192530832,1227.6720103421992
666,782.7998460511274,1239.6671009090578,1229.0860495826655
667,783.6682484316404,1241.040579678216,1230.5010176662972
668,784.7238874451963,1242.5218349874594,1232.2072199325967
669,785.8147415155748,1244.0073493340558,1233.7634228884228
670,786.7201322310414,1245.3856568339756,1235.1979304907975
671,787.6081539428757,1246.739387825293,1236.6832479526674
672,788.6390092355489,1248.2478910889486,1238.2660938904248
673,789.7272893784736,1249.7001801056801,1239.855649628043
674,790.8082413973766,1251.2262125310392,1241.4631455700812
675,791.7580908855072,1252.6340153369197,1243.2702518875765
676,792.7661425249211,1254.1480075109464,1245.0740986595545
677,793.6052417886694,1255.5179811474095,1246.7526893222391
678,794.5476828463512,1256.939932099336,1248.5264054406996
679,795.5428066823412,1258.3768166678626,1250.1668465383461
680,796.5668439707264,1259.7855154494107,1251.575847568037
681,797.6334545178863,1261.223543178747,1253.0775489603643
682,798.6779379587113,1262.6875914591703,1254.561209889878
683,799.5577448755408,1264.0339275158228,1256.1294839780203
684,800.4664241126568,1265.4135891248218,1257.5415927045256
685,801.4134053573104,1266.847713246592,1259.0232371136362
686,802.4061516238787,1268.2430885373053,1260.4858619792442
687,803.4257631873224,1269.7144198009644,1262.1048213266222
688,804.566460041149,1271.1965546381427,1263.8216718200622
689,805.3426957904625,1272.5585848520013,1265.267381544179
690,806.3105372814476,1273.9918340666825,1266.8660251517413
691,807.482338709433,1275.439402510356,1268.4131292823017
692,808.458884088966,1276.8223864569184,1269.811388930815
693,809.4657954039167,1278.304344144438,1271.4222682970592
694,810.6217186341515,1279.807319568116,1272.8952201510226
695,811.6735916374986,1281.2070130131663,1274.46654201843
696,812.6859752103389,1282.6560424124586,1276.0251024086992
697,813.7412553029576,1284.1372384332767,1277.6584504070056
698,814.5405894788637,1285.47344128401,1279.0701817085205
699,815.6789974856803,1286.9802924468283,1280.7807809400153
700,816.9914086237312,1288.51899870481,1282.43040304576
701,818.1280452579545,1290.0803776826642,1284.2330025795725
702,818.9657410901888,1291.454508950233,1285.680234989771
703,819.8581784485881,1292.8303745695414,1287.0994413899982
704,820.8571805892456,1294.2789650639054,1288.7217770673426
705,821.9784583664061,1295.728134361593,1290.2986448124157
706,823.0181929525845,1297.1753556650062,1291.7584126323875
707,824.0021867548508,1298.5912248447482,1293.377105431146
708,824.9785412047592,1300.020026727672,1295.0235485529158
709,825.88321918908,1301.4355672646243,1296.4787231300918
710,826.7099705373764,1302.7673905135405,1298.1141504137831
711,827.7708899129965,1304.224072553937,1299.61090909363
712,828.780724487209,1305.6129766243585,1300.9970690001958
713,829.7276190737515,1307.0079222390145,1302.4639252852635
714,830.7344680031698,1308.4332796656622,1303.9884869897105
715,831.6071777383446,1309.7640077461147,1305.4640456416246
716,832.646476951414,1311.1602730947504,1307.0293562833324
717,833.6609390618893,1312.6121853204063,1308.5463015096577
718,834.649573694625,1314.058836702539,1310.2870404475532
719,835.6826516975302,1315.539081041497,1311.926659106582
720,836.6826384745968,1316.9417870209888,1313.433299436343
721,837.6034670769433,1318.2997528855506,1314.88889822298
722,838.4212532230323,1319.6750648066572,1316.267232439279
723,839.2766099519663,1321.0225448785436,1317.9159821833198
724,840.2800893084565,1322.4177412246536,1319.3813812399046
725,841.2219687523221,1323.7600480533363,1321.1986411716196
726,842.1938172177001,1325.1114118146988,1322.791520491181
727,843.1787279572972,1326.5413664378548,1324.3071412203296
728,844.138553788881,1327.949192774488,1325.8661849638768
729,845.097490109803,1329.3189693264842,1327.3596213125645
730,846.0583497813358,1330.735601323948,1328.8727105130931
731,847.0495434028815,1332.1939351771277,1330.5625044555006
732,848.1377830599639,1333.6449247695748,1332.1193541209457
733,849.2685564963493,1335.010907179423,1333.556417398278
734,850.140550012733,1336.3393432760306,1335.0097300314856
735,851.1310959364475,1337.7141972566474,1336.523061639905
736,852.180263509471,1339.1726606458162,1338.2000510943567
737,853.0906379684063,1340.4860346657301,1339.6485021891565
738,854.0703124432802,1341.8669265931317,1341.1827571440244
739,855.0248291845234,1343.217033392286,1342.7053573260937
740,855.9709538271109,1344.5471000178834,1344.159776010548
741,856.7408100363456,1345.8221243120934,1345.5605605174148
742,857.8376870688323,1347.2332243837373,1347.0956498436656
743,858.9790765556452,1348.6796268254516,1348.6927405967401
744,859.9877164786161,1350.050290308098,1350.1213383331462
745,861.1324448227423,1351.4920375621975,1351.7217478065807
746,862.1376546652541,1352.9089727644578,1353.3218893747899
747,863.117855130046,1354.3124711369055,1354.9008147600473
748,864.1276925328833,1355.7219377106242,1356.5973250084521
749,865.033645805269,1357.0216545026158,1357.9255819856855
750,866.2038345315366,1358.5318981281057,1359.5444295377024
751,867.0869455722964,1359.8179648707255,1360.9335237877547
752,868.0470047628988,1361.1708799157198,1362.3880995236389
753,869.0280716866495,1362.5133060694673,1363.8666175895205
754,869.8898408643785,1363.8772645966906,1365.3607594135055
755,871.0215844482425,1365.3607301775933,1367.0072702695245
756,872.0322226714648,1366.7412994939061,1368.6199494579498
757,873.1091275288632,1368.145660561095,1370.1806416444517
758,874.0564264025107,1369.5384652553726,1371.7840536612762
759,874.8679800253483,1370.8282749942875,1373.1298702237034
760,875.8110961699583,1372.157372990425,1374.7868771630642
761,876.7943892554212,1373.5226753305135,1376.5526907592082
762,877.6050655256429,1374.8679575800525,1377.9510138242724
763,878.5366903564399,1376.2585214207056,1379.4656427756108
764,879.5814128892614,1377.6903990153203,1380.976568221468
765,880.5819520485616,1379.061345442623,1382.6020917065396
766,881.3865129159835,1380.3475105410878,1383.8926811937602
767,882.2631926609241,1381.642534346057,1385.2757455103424
768,883.3813582863017,1383.1478061963358,1386.9176503905096
769,884.2729265403481,1384.4406533589702,1388.3332586348454
770,885.3671587286717,1385.8830172959283,1389.7859656062064
771,886.5115518088262,1387.3361185005515,1391.3096821414238
772,887.515394699574,1388.7443191001144,1392.8099927290039
773,888.5128006691455,1390.0789347266639,1394.1916907793343
774,889.4883458315104,1391.4787638565788,1395.8556056004127
775,890.5745659075764,1392.8054211801464,1397.4224834681743
776,891.5179238676982,1394.1605232759302,1398.9269285506011
777,892.487335282364,1395.506780850819,1400.2968566250177
778,893.5496772827212,1396.888155412136,1401.7728569598667
779,894.6364752152701,1398.3590937099432,1403.2895112045521
780,895.6375548653295,1399.6643278526005,1404.6554109539816
781,896.6644938772594,1401.0255476338864,1406.0528040769311
782,897.4910112918504,1402.2911659381932,1407.3826858543412
783,898.4692837270383,1403.683130839681,1408.8101178162392
784,899.5252559389849,1405.0639877060273,1410.440780436346
785,900.5052277260351,1406.4229367527141,1411.9300084304568
786,901.5528924697137,1407.888246103909,1413.65760107275
787,902.7591493033655,1409.318837598532,1415.1921895956455
788,903.8986703173484,1410.8042531316667,1416.7970338830296
789,905.066997339661,1412.248683138404,1418.315484585699
790,906.0650393155591,1413.6397074873926,1419.8091370910977
791,907.1877200162405,1415.0650784915251,1421.4740969083753
792,908.3585789177306,1416.5432186259684,1423.0871128216243
793,909.3237475880779,1417.9161100084514,1424.5298066211337
794,910.4643620702267,1419.3249774392914,1426.1523025432016
795,911.2401846317292,1420.6014746213434,1427.5366385831392
796,912.3620106095118,1421.9939639337595,1429.216406736197
797,913.2469824262306,1423.293664664159,1430.8102032345264
798,914.0894261727428,1424.6294878289916,1432.4493841572637
799,915.0027488717236,1426.0197867501868,1433.8887037696604
800,916.0977162335256,1427.4421264811663,1435.3808380105431
801,917.1961428870217,1428.8495934100772,1437.1553360030455
802,918.1541396795415,1430.2154036030195,1438.9113464573759
803,919.1453690910299,1431.5931859089721,1440.9772074698876
804,920.0612316194248,1432.8827710961925,1443.2700966684179
805,921.0142275051373,1434.1835645781366,1444.7860642300366
806,922.097995390726,1435.5301294650956,1446.251910135403
807,923.220067359063,1436.9811849503367,1447.7874321540519
808,924.2639441799512,1438.3424389799563,1449.26481967592
809,925.2637533639086,1439.721980504951,1450.8104560161933
810,926.3774324945161,1441.0705290748263,1452.2952539669773
811,927.4275222043693,1442.4862953188756,1453.8689229466318
812,928.4385068062356,1443.932755409831,1455.5052532068953
813,929.4046494164596,1445.2273738534325,1456.8802734108956
814,930.3474615517312,1446.5509694862133,1458.2344786695926
815,931.3150756923135,1447.8789689664893,1459.6644530138296
816,932.1521530207852,1449.1447625631772,1461.1139314706518
817,933.1014910988032,1450.4678823079812,1462.481365510633
818,933.9606303672009,1451.7052838670763,1463.7533997316493
819,934.8817554558469,1453.0283599929046,1465.2394605049833
820,935.9600150038463,1454.4135076132184,1466.7753744947622
821,936.852996003407,1455.6584495096608,1468.217078040933
822,937.8025128634379,1456.9620578255294,1469.752247116143
823,938.859217929716,1458.2914659500268,1471.2657204982636
824,939.7300498269817,1459.494415407821,1472.6106162111269
825,940.8674123313677,1460.890797570844,1474.1363350779927
826,941.8863807820431,1462.238057643904,1475.743919193547
827,942.7892739905743,1463.5345627331096,1477.1970857540086
828,943.7803080897008,1464.844793971761,1478.4786865111562
829,944.8616274558632,1466.2039404492014,1479.8861879962076
830,945.8430454477955,1467.585972939132,1481.4140195131013
831,946.9952795689144,1468.9613039735912,1482.981068039019
832,947.8964441149765,1470.2634500534728,1484.4241059903175
833,949.0136941419329,1471.6011444323262,1485.8612889031906
834,950.0380268972925,1472.9542593636627,1487.3663760573768
835,951.0708305736674,1474.2819196224984,1488.9296357544795
836,952.0464591806304,1475.5593333655067,1490.3360855057247
837,952.9906459739716,1476.846643774432,1491.7176718812343
838,953.9979865894921,1478.1670840400002,1493.3562303999654
839,955.0341951839129,1479.6067189710488,1494.900828178913
840,955.9411518236078,1480.9593761458323,1496.337209018707
841,957.0837819329888,1482.3534640059618,1497.8032529096815
842,958.1589082591368,1483.7520941116222,1499.2962760030364
843,959.0937097444146,1485.082196645995,1500.945639699741
844,959.9748896646613,1486.3287738901615,1502.8558962018574
845,960.8850399674468,1487.6710325484898,1504.3590818110442
846,961.8713833479392,1488.9659063254967,1505.7751082652767
847,962.9390798321247,1490.2933074059863,1507.2040236628147
848,963.9451226653265,1491.616334351743,1508.6283935725037
849,964.8984023119212,1492.9448559574582,1510.0742488480912
850,965.9207873421728,1494.2899070913843,1511.6807987044654
851,966.7618767903413,1495.508157015196,1513.1146036716868
852,967.6277480371817,1496.7195998862603,1514.3887362060768
853,968.6639771156343,1498.0313094097667,1515.8919375280589
854,969.6210701269428,1499.3854827407606,1517.4967905922379
855,970.5633808627166,1500.675849706743,1518.908007478868
856,971.5637413129875,1502.0466210433126,1520.371988255524
857,972.5981600079922,1503.3812727174654,1521.9499219405716
858,973.5790214775255,1504.632767810007,1523.5189643557103
859,974.6367285508088,1505.9883995311022,1525.2379004141328
860,975.6275142734124,1507.3077901900406,1526.629999686902
861,976.5540444236665,1508.6366478966672,1528.34453264036
862,977.592097218346,1509.9607962810933,1529.692544335271
863,978.5345724972267,1511.2542866596148,1531.1823598991195
864,979.4615559057951,1512.557257747475,1532.6919408657354
865,980.2367325892043,1513.7686192533808,1534.0543847337192
866,981.0620925032339,1515.0460721842185,1535.3600789130799
867,982.0495141958229,1516.3606857648115,1536.7824967190259
868,983.1337576221642,1517.735412433281,1538.3877211408676
869,984.2006771019057,1519.0370923606702,1539.8579104224418
870,985.2084923939609,1520.4235431827876,1541.4138760367064
871,986.1468772029331,1521.702299058976,1542.9248700117755
872,987.1567674873029,1522.9901854025716,1544.4863015451858
873,988.1665054755628,1524.3590172256472,1546.45511826937
874,989.1293393156939,1525.6541254728209,1547.868859191454
875,990.0146863336643,1526.9192823943206,1549.2878302406316
876,990.9610982189835,1528.2112424024504,1550.812724145725
877,991.7920533486983,1529.4228741004115,1552.1630460663032
878,992.8995844796117,1530.7516425905108,1553.6916198101433
879,993.8879463977611,1532.0253871967366,1555.0172734510709
880,994.6840534426764,1533.2063227445258,1556.3777696289844
881,995.6892003166513,1534.5543735492352,1557.8831355720208
882,996.5597538351547,1535.8168383180703,1559.4136674537053
883,997.5163619273616,1537.1003863529756,1560.9337353565058
884,998.5596433627949,1538.4783558387776,1562.6571343896417
885,999.529656102899,1539.745194743042,1564.006006822676
886,1000.6011438571736,1541.1516640143668,1565.6954769838442
887,1001.6034996968143,1542.5447901885916,1567.481872186397
888,1002.4995836467041,1543.8000558435006,1568.884094706791
889,1003.4377709730132,1545.0749088858288,1570.3581989127676
890,1004.296220857755,1546.2854339142443,1571.784655300979
891,1005.3423397511256,1547.6714732480957,1573.2970230212784
892,1006.2779424035444,1548.9630151780132,1574.7350268576115
893,1007.3509588405501,1550.3050694857982,1576.1882278917303
894,1008.1648857792172,1551.5354734286227,1577.4663263299842
895,1009.2555228164895,1552.8856781898185,1579.0123579953301
896,1010.2301748871644,1554.209498176396,1580.6478009664327
897,1011.1152115271838,1555.4990549817405,1582.085667313085
898,1012.0541308143534,1556.8182818705511,1583.6598615410112
899,1013.1100132997063,1558.1047505932663,1585.041541207043
900,1014.1251551987681,1559.4193048176135,1586.532468977342
901,1015.0000659531906,1560.6668492232454,1587.9585896487663
902,1015.969819302575,1561.9102251473582,1589.5752372761149
903,1016.8198666346259,1563.2115759582775,1591.195391782233
904,1017.7276661719956,1564.4967046286179,1592.5648192326366
905,1018.7094659824618,1565.7565254183687,1594.0236885561721
906,1019.6888979714727,1567.07965592909,1595.470458453485
907,1020.7835284969213,1568.425528479624,1596.948867262111
908,1021.7780391823312,1569.7616596338457,1598.4265759061977
909,1022.8705536944551,1571.080410829871,1599.9374804121228
910,1024.1266833507384,1572.4961718147938,1601.4703837263714
911,1025.0449809237662,1573.7587489840978,1602.8653202637156
912,1026.0479212188677,1575.03386764196,1604.3348160380344
913,1026.9861847133393,1576.3419771779097,1605.8307959590734
914,1027.9660267738252,1577.6456181656592,1607.323756601194
915,1028.966631726594,1578.921283120831,1608.8215989197404
916,1029.9358120938884,1580.1699144430518,1610.2436242083013
917,1030.9976041266316,1581.4788574684012,1611.790731238807
918,1031.8922647046327,1582.7428261951047,1613.3646975924567
919,1032.8335285740964,1584.0189249417847,1614.942230108856
920,1033.7680710328032,1585.2873537120395,1616.6503444913094
921,1034.9025043675035,1586.611367891371,1618.258561645331
922,1035.8556024242055,1587.8684821344302,1620.0817725683432
923,1036.8009968412946,1589.1531232576704,1622.049873839943
924,1037.9883443776985,1590.4666357698788,1623.4329216504132
925,1038.8618530896183,1591.7281904041704,1624.9293786951
926,1039.791001471296,1592.9795675057287,1626.3528201498243
927,1040.708124115764,1594.2390920812347,1627.8899723078785
928,1041.6361462644213,1595.5071094140453,1629.393198959161
929,1042.651478414301,1596.778746728309,1630.8473018290842
930,1043.6592242083293,1598.074029259955,1632.3232149567057
931,1044.5800381045226,1599.3169873067718,1633.7715516706817
932,1045.5350122141506,1600.642886315441,1635.1855928481668
933,1046.4258356037524,1601.8484674367792,1636.4838821226422
934,1047.540209911428,1603.1844206359913,1637.96223620058
935,1048.5262170752892,1604.5033462526453,1639.3757785247637
936,1049.5440463327807,1605.7334660554902,1640.8243718423705
937,1050.376405261224,1606.935532164951,1642.097823013451
938,1051.279497030095,1608.1473055919278,1643.4835614769136
939,1052.2092395434731,1609.3774138621886,1644.876526327217
940,1053.100882394976,1610.6308179969403,1646.277316570579
941,1054.057512681173,1611.814103761451,1647.805062692534
942,1054.9583647103798,1613.053935985532,1649.181826810615
943,1056.0002247863063,1614.3307022770757,1650.5105902556506
944,1056.9789967834063,1615.5891828274137,1652.05570401053
945,1057.9684790500514,1616.8396729658612,1653.455252058616
946,1059.0985454623847,1618.2999544848321,1655.175236015703
947,1060.0735094215693,1619.6540462237099,1656.74222386024
948,1060.9388094621245,1620.8296714643132,1658.3583231430976
949,1061.89428887218,1622.0819862137257,1659.8513982212623
950,1062.6865835720953,1623.1824493153365,1661.1406038929651
951,1063.7545318149382,1624.5127245498984,1662.7819351084738
952,1064.8046013590765,1625.8060409638936,1664.6261330557022
953,1065.6215931655554,1627.0342814515373,1666.09224226332
954,1066.5381258761327,1628.2468552898226,1667.4937474088376
955,1067.4447441391073,1629.4162856899588,1668.7341363745684
956,1068.4133118001114,1630.6951617140796,1670.1092872070412
957,1069.295188494872,1631.8727227157397,1671.3951354100714
958,1070.283232349522,1633.172213564141,1672.8371892487046
959,1071.2382977054133,1634.4733394748876,1674.8501681679847
960,1072.0929713168532,1635.6866463850606,1676.204645172639
961,1073.0012279698747,1636.8804404266534,1677.4566963256239
962,1073.9890581126458,1638.1661085074882,1678.9208994828077
963,1074.8801464475812,1639.3632681865447,1680.3243594117578
964,1075.6621899360528,1640.5275011999836,1681.7122989046807
965,1076.6375291449522,1641.8484473245328,1683.190611732739
966,1077.5394612213336,1643.0940302790468,1684.6966763825053
967,1078.5548159588768,1644.3751404985228,1686.0755320161586
968,1079.3689876931771,1645.5425988273737,1687.4999819945922
969,1080.361811214165,1646.762935116442,1688.919412335489
970,1081.3697703650241,1647.955484104163,1690.2728196129708
971,1082.373357531507,1649.2783423466437,1691.7709161534494
972,1083.4624488255924,1650.5687654157816,1693.3197529023228
973,1084.372123723329,1651.7165422112694,1694.7600243019078
974,1085.3649737752387,1652.9517411119475,1696.0848021800011
975,1086.2101552050117,1654.1246913641908,1697.4131448403095
976,1087.0868562852163,1655.3572396113461,1698.8765458682517
977,1087.98577544055,1656.4955182922133,1700.1072124861228
978,1088.9295982854726,1657.7519201731866,1701.633732515748
979,1089.873924870874,1659.0261974803798,1703.0108455343654
980,1090.7531897470967,1660.2322691594306,1704.3488195769341
981,1091.6613174592285,1661.455396077531,1705.699840012622
982,1092.6960891460283,1662.7858562332428,1707.0704704651453
983,1093.658924516463,1664.0442264043543,1708.5535019571257
984,1094.6606815659889,1665.3178294213221,1709.9397418082742
985,1095.5781856537508,1666.5868331698678,1711.4576650860565
986,1096.651912650374,1667.8855109332035,1712.9616862705686
987,1097.645111679317,1669.1608540389993,1714.3146765294794
988,1098.5637809068537,1670.3900791173032,1715.6950586902358
989,1099.3762011191632,1671.6082304113154,1717.1584659079417
990,1100.4246287410378,1672.932865739658,1718.8122623256947
991,1101.2625059050358,1674.0694580413992,1720.3427760175045
992,1102.1038733294088,1675.2439876803585,1721.6764831617047
993,1103.1851170815555,1676.5454406353983,1723.3708575664602
994,1104.0875246346498,1677.8274634265438,1724.7796790914351
995,1105.154319890451,1679.1363188286712,1726.3460120611203
996,1106.2675011970287,1680.452552122798,1727.7669207574058
997,1107.2856623354917,1681.6772551663,1729.113976396094
998,1108.3769024052608,1682.9687959657388,1730.593918629562
999,1109.266703958134,1684.181541455672,1731.9150761901387
1000,1110.3805161472278,1685.4757764611052,1733.4097205221285


==> data/centralized/41-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.364075165430702,2.302585092994043,2.4003227421260815
2,4.755244340289375,4.605170185988086,4.678468681159313
3,7.194363212892549,6.907755278982128,7.070211021233997
4,9.378643505001449,9.210340371976171,9.306087093915805
5,11.772599959026854,11.512925464970214,11.733553581026287
6,14.18973725574386,13.815510557964258,14.193079499324627
7,16.516090513501346,16.1180956509583,16.54025849933045
8,18.83463150211891,18.420680743952342,18.875261986715685
9,21.22100541999219,20.723265836946386,21.140313766254916
10,23.60390973050861,23.02585092994043,23.471487334319043
11,26.004974463611134,25.328436022934472,25.68800738496336
12,28.3070047717013,27.631021115928515,28.120844897500778
13,30.53985213862329,29.933553335461703,30.407036993857073
14,32.890267714809546,32.2360941705149,32.80393295342883
15,35.115982156931075,34.53850878564414,35.061026439694544
16,37.284711869603484,36.84087884196113,37.55032816989227
17,39.51502431754588,39.14329713311332,39.88314956086763
18,41.61590772547995,41.445727965746016,42.37468657905005
19,43.86440711684808,43.74805868748236,44.63844007562689
20,46.09479438432436,46.05034805114036,47.050377675440984
21,48.238274728433595,48.35264635513605,49.38988921589618
22,50.4077975049047,50.65492953201624,51.68714224160325
23,52.6203336156468,52.957349217097224,54.0096590000202
24,54.70675752616079,55.259054337801665,56.33338962494717
25,56.781081811908095,57.56094012314601,58.627240947749584
26,58.75765832498307,59.86269031635265,61.009819849485474
27,60.871255742095315,62.16413968237749,63.35190131681623
28,62.85443232983706,64.46566944067087,65.74201216911057
29,64.85400033378075,66.7670405296841,67.96434888381098
30,66.8293351239298,69.06808422934655,70.28830764055756
31,68.69543403752259,71.36799182484057,72.55975697493972
32,70.68009098488336,73.66815385381246,74.98122396531326
33,72.59313649593676,75.96743220472987,77.15062255605024
34,74.60094956741283,78.26715098555738,79.39431299468382
35,76.49054210560679,80.56647566666402,81.62604757466998
36,78.41304699125816,82.86616894503558,83.92272377144958
37,80.3574479479581,85.16515312850396,86.27735850776058
38,82.52101817540145,87.46500218606603,88.63262123396918
39,84.32969963035558,89.76278250508412,90.84765217235815
40,86.16395451072188,92.06077328861623,93.1913035261067
41,87.86220764674175,94.35794238734735,95.55469565250255
42,89.59128944332512,96.65329192199835,97.70790673120639
43,91.36762474263637,98.9494697023282,100.00973074281528
44,93.23507728467516,101.24486745166678,102.33715584736909
45,95.01163204254325,103.54022252690406,104.7859882626176
46,96.67859012403314,105.8337951943851,107.11748568985603
47,98.44442130679077,108.12813189238018,109.40281448138474
48,100.18882250294907,110.41980528864747,111.56368364570118
49,101.91392867978149,112.71160902877475,113.86038543891175
50,103.57102836151122,115.00198018247339,116.16886132105884
51,105.17680097899579,117.29369263517935,118.5396482214734
52,106.66713732754184,119.58445703861804,120.78773732642978
53,108.50841449602203,121.87959425687737,123.12664693233125
54,110.14364605237755,124.17112602798699,125.4709813819215
55,111.68898540966525,126.46005547199584,127.72811078779654
56,113.30267347433916,128.74842721169426,130.01157794773138
57,114.8713051631567,131.0361715564296,132.27899957156976
58,116.5780612958511,133.32543110270606,134.44099271912697
59,118.28125010849044,135.61287214434884,136.67880795677075
60,119.9522718764635,137.89906739111888,138.8932779047682
61,121.50586220844976,140.1833737543212,141.09020607342282
62,122.91068791666466,142.4646573659638,143.26716738215836
63,124.40435495443603,144.74790310260389,145.57187413381467
64,126.06781552170195,147.02892622287206,147.7723908692508
65,127.73775901537347,149.30974422369655,150.02096238435274
66,129.273201903472,151.5857294333099,152.32311078526263
67,130.91407725028378,153.8633084867133,154.6141355121093
68,132.26757162419165,156.13246681275845,156.90428941653988
69,133.89303080793397,158.40917999658143,159.08241610868453
70,135.3726616487171,160.68188414805783,161.26878401941514
71,136.83200213766426,162.94973496537057,163.48860858789757
72,138.31996615964022,165.22315291359817,165.77672245953514
73,139.86560852865065,167.49457242861564,167.9788150061525
74,141.44372007258306,169.76360691270537,170.23918650366767
75,142.93280976993606,172.03237266564116,172.6100766634391
76,144.51463825771702,174.29932791415362,174.86886209979897
77,145.9143262728124,176.56512177742863,176.97287521777986
78,147.28621189008106,178.82880058825836,179.19276730734822
79,148.80481746359953,181.09618543760033,181.44476061182814
80,150.2646209099886,183.35797414596445,183.52450029359056
81,151.5319423265174,185.6203342287659,185.7855276570803
82,153.00114926212055,187.88282667181687,188.07560998506267
83,154.51032773756995,190.14327374925313,190.28821650813995
84,155.87122166549477,192.4015020239419,192.50418371266574
85,157.24201332332456,194.6611025150527,194.73803227347045
86,158.62223445002715,196.92414259170556,197.0436124704835
87,160.01956620879392,199.17951899912796,199.1870002183775
88,161.44611372846677,201.42961008914742,201.29143049336585
89,162.71098313327525,203.68188070072117,203.49303982681278
90,164.12870616106972,205.9349829916629,205.645500005875
91,165.45264447868234,208.17957977721295,207.80059303234697
92,166.70592657415864,210.42275489675183,209.9549920847194
93,168.06805529438333,212.67455116305527,212.20116511020572
94,169.34263992137042,214.9215965835059,214.34169199925705
95,170.94452854616443,217.17912818536973,216.52806273867563
96,172.176724738397,219.41019937556632,218.75868328257746
97,173.54839798387158,221.64540856324612,220.9141272993352
98,174.9221399689278,223.88423452263956,223.0641093872521
99,176.17837283702156,226.1174606086825,225.21526505400624
100,177.49144630689733,228.35974330705275,227.36912278787736
101,178.9545535398796,230.60253532643222,229.5394609759151
102,180.29370170063984,232.8368828851031,231.72842916904142
103,181.72760732974606,235.0770358674512,233.9036033939682
104,183.1512928301073,237.30955822965865,236.0133801455973
105,184.35508694922964,239.5447849273508,238.1721291978258
106,185.70341961175484,241.76823342124,240.31463366560382
107,187.16654985590526,243.99709501787186,242.42804681706696
108,188.45256780953616,246.2132591790169,244.58323442205406
109,189.84298324110253,248.4492477288935,246.693374713476
110,191.1655280028918,250.65646715183433,248.83773237160517
111,192.47877308594144,252.87751643818493,251.20033801143498
112,193.79310198096644,255.09672903751706,253.26800137204114
113,194.99887625991946,257.3147134461886,255.43806062300897
114,196.13113223513025,259.5322777020848,257.6071100403798
115,197.4394174129525,261.759198562067,259.70649281094273
116,198.81099007828556,263.98389452741,261.9568571587136
117,200.07063673851135,266.19141144490413,264.2701355518018
118,201.4920312381406,268.41121713570504,266.49758939335317
119,202.87945693897214,270.6296374935499,268.82119878784647
120,204.01844871403995,272.8362448069677,270.9424831493253
121,205.1674208371076,275.0415198391329,272.9467627615853
122,206.42240181831968,277.25946756526264,275.08385061704564
123,207.80779465764982,279.4524712679444,277.4265576292461
124,208.83803389609005,281.6601608096694,279.58929541722284
125,210.12872407671864,283.868418242862,281.7964938903756
126,211.31342620217552,286.063160688067,283.9379698404695
127,212.67276627349457,288.27060626881814,286.09077841023344
128,213.9664736873548,290.4802726759469,288.204154812723
129,215.17525654241638,292.66920712649375,290.26083853394607
130,216.4658699740667,294.8685053247071,292.4301280126032
131,217.71494661713413,297.0855999687644,294.4928452446769
132,219.05946308795498,299.28353377081584,296.5857320168169
133,220.33785214094405,301.47835361359546,298.6686879725752
134,221.74024743912565,303.6795886757587,300.7566299771337
135,223.01288871604567,305.8647146704635,302.85998923452485
136,224.25254811500744,308.054124489955,304.9371575526302
137,225.4579920532713,310.2412553614872,307.034696023038
138,226.75125159860434,312.4459169562302,309.24611570652644
139,227.9516542457806,314.6285188614756,311.22621871409723
140,229.20727540938486,316.80444446293393,313.29889567993956
141,230.46148794498274,318.99346808901424,315.5115579483063
142,231.76183016763954,321.1619049325599,317.79861050700526
143,232.99845411313552,323.33443072765203,319.90516762234216
144,234.20805614007315,325.510324890968,322.16135919115345
145,235.51103491388585,327.70636957796376,324.2623899241233
146,236.6100518842426,329.88103916904,326.3769299476345
147,237.8318574394498,332.05167963378193,328.28614201234535
148,239.1281667080413,334.21394238847813,330.28852335318214
149,240.38052466730346,336.40359959187623,332.40315077833907
150,241.52008768736235,338.5685402825927,334.5193689589774
151,242.84607773988748,340.7526416991174,336.49515646086047
152,243.95363824450496,342.90374730678604,338.50417415741515
153,245.0877252324695,345.0801194777374,340.6501316438883
154,246.07216368951865,347.21911515795387,342.7396106578915
155,247.3351846881001,349.3843946967966,344.68039800081567
156,248.72315857631935,351.5581053827092,346.7841514414772
157,250.08635468971073,353.72880790296495,348.9510919191393
158,251.24457639794173,355.87653122910444,351.01330920040897
159,252.4312085609459,358.038334044625,353.0165527944679
160,253.8077826718136,360.2030456032209,355.2467787616831
161,254.90675330199736,362.33703092647005,357.35269550150036
162,255.98113303944473,364.47279525386733,359.29378127453197
163,257.11152838792924,366.6414148363643,361.3914744234694
164,258.28308933368237,368.78327678556775,363.34869754248734
165,259.32120394998543,370.898737793422,365.5869635977267
166,260.70738632876396,373.0665681658404,367.7250905299135
167,261.9929731696729,375.22046449554665,369.77760175366535
168,263.3040539885836,377.37217198846787,371.8091756350623
169,264.6034598666772,379.50910883065853,373.7588707466711
170,265.54325021792994,381.6260547740268,375.7714814181274
171,266.6823121874158,383.75820434695447,377.96223599545283
172,267.75795239015997,385.89035759036494,380.01974201849157
173,269.0322850953457,388.0311669614263,382.0716887324651
174,270.51838488465734,390.1670191052924,384.23140155105773
175,271.6493106795052,392.276282779509,386.3174580857969
176,273.04726226604635,394.407016470463,388.3424130991261
177,274.23039575905113,396.5285161579836,390.31536920419126
178,275.4348996943573,398.6527146735629,392.3157660606345
179,276.5687799671788,400.7721249542857,394.2461550501832
180,277.8752706846643,402.9182567383201,396.2620942134512
181,278.9939833958719,405.03471637292523,398.31219453577665
182,280.1772636354082,407.1366523374659,400.2794969809034
183,281.32485022870895,409.26608032932484,402.34932793588644
184,282.630552852318,411.38967931164495,404.42025506824336
185,284.09270599750107,413.5321763720672,406.52644285301506
186,285.30926020726105,415.6365607904519,408.5443565425185
187,286.515081216599,417.75485174073685,410.4832343782987
188,287.61633283486543,419.8653607721745,412.47287440227916
189,288.93981878220495,421.9718235822126,414.43264899773305
190,290.17304289812324,424.06479626618716,416.5126961299186
191,291.24106211690685,426.1477548424722,418.40487440745966
192,292.424464817164,428.2404143426224,420.3912749515999
193,293.5818608869641,430.33787082241605,422.4486108661203
194,294.6469207660468,432.4245624897912,424.6339856977586
195,295.9232180250825,434.5117272507278,426.561735262135
196,297.0974214979022,436.5978703637551,428.5197986847081
197,298.3397201452823,438.6900300766555,430.54341624167705
198,299.44283099701386,440.7732464163391,432.4277625205039
199,300.5860743161334,442.87400063848276,434.39757962574015
200,301.7727895422355,444.9703760637539,436.4406507322013
201,303.01721617367093,447.0257455669911,438.45702057505446
202,304.17720105073187,449.1394261906147,440.5661776421033
203,305.28924210183783,451.2167766069769,442.6962034396867
204,306.6279789248458,453.3205241940497,444.7245959211987
205,307.8364851346209,455.40642884741493,446.96431422395517
206,309.29488785952515,457.50460654808234,448.93175915987297
207,310.4833198051481,459.59333146347194,450.85075688757604
208,311.57966669554435,461.6488423293097,452.8827781376857
209,312.80754464059896,463.7276522677135,454.86745352070557
210,313.92900464030924,465.785582680455,456.7261397009838
211,315.146486941858,467.8517403897071,458.75922838571074
212,316.33475430533343,469.9230132365588,460.85336451145025
213,317.565094857696,472.00653873224917,462.8642984109686
214,318.752359994368,474.08646317861746,465.0234548891442
215,319.81949608942244,476.14456928660786,467.255502438825
216,320.9843027649448,478.2068247645817,469.39313026034154
217,322.22112483703575,480.2525050228533,471.2863265615333
218,323.3759594630878,482.3226951200553,473.3606010892464
219,324.39139133895577,484.3596803181234,475.3868004924928
220,325.65571695191716,486.42338675615207,477.3595315261203
221,326.7486639775743,488.47807749479284,479.36676729834505
222,328.0629667332739,490.5273885561169,481.37864226236246
223,329.1889874288017,492.5623003744622,483.4219955682744
224,330.25310018016955,494.6160707581274,485.403300268779
225,331.3583158124579,496.6755225566162,487.47204424452826
226,332.3056683261638,498.6890113660264,489.2427394746823
227,333.38708145654937,500.7270128158841,491.3308960261505
228,334.4071532682785,502.7739355934492,493.5552733693773
229,335.5605995394499,504.82050141619845,495.61098915781355
230,336.7474643308982,506.86254728046094,497.5676197145291
231,337.7724356137996,508.91847597489004,499.6188514466752
232,338.9199789846873,510.95490606205055,501.6120479152871
233,340.08381941709143,513.0205447764545,503.6051657616373
234,341.1904696636677,515.045839387133,505.54564402072816
235,342.2871697405689,517.06658570404,507.43998963086636
236,343.40061558122727,519.1007476279979,509.46913514888314
237,344.49785861458776,521.098699204954,511.3547423261664
238,345.713933015468,523.1503575998962,513.4200933501772
239,346.9644839873783,525.2175945256932,515.5208189613137
240,348.0635647241849,527.217971532554,517.4904946648819
241,349.29922767812747,529.251451073429,519.4524131429529
242,350.3311877446759,531.2607683550013,521.4006332021165
243,351.41729870252806,533.2986199895615,523.2854823793414
244,352.6025068163789,535.3207540390478,525.1909406247416
245,353.6609711776968,537.3130806295668,527.0862013610446
246,354.82575177156946,539.3192724041252,529.0271028823838
247,355.9904155514383,541.3464095657876,531.0242918980782
248,357.22455431355996,543.4052532064327,533.0924929223619
249,358.3326408801157,545.3989925612157,535.152835835034
250,359.3692771713707,547.397776811415,536.9742235645226
251,360.5097099080108,549.3784613170311,538.8561248613591
252,361.6090669202387,551.3979561907514,540.8633298251701
253,362.75371451575984,553.4134359254227,542.8742641393408
254,363.8692270344168,555.4055263628601,544.8099345788812
255,365.12148690537225,557.432577193879,546.7592082859691
256,366.46852691041926,559.4722217835182,548.7774513772569
257,367.66076736090804,561.4898558332608,550.631672891438
258,368.7537650509403,563.5081234118164,552.4417022593802
259,369.9775652290743,565.4811734916584,554.3847050547652
260,371.2481333616501,567.5023266470384,556.422050046662
261,372.5052239447001,569.518179179892,558.3321517449084
262,373.80022289063265,571.5517942831909,560.4221073599622
263,374.9263143075701,573.5504480951187,562.3026777669028
264,376.0798063754061,575.5211813629929,564.2213305624241
265,377.16198393818684,577.5182243945702,566.1601393167177
266,378.2147139135796,579.4744031985276,568.1319895794554
267,379.22618211194515,581.4459537915011,569.8729107014352
268,380.2313687605639,583.4197685382987,571.7371981090678
269,381.3990439149593,585.404253871682,573.6744529760654
270,382.6202098488749,587.3917686586664,575.6524944803966
271,383.6623383600845,589.3572818433358,577.6479794944452
272,384.8931001017153,591.3457327062334,579.5499901199781
273,386.3379688163107,593.3383094969802,581.4852842810953
274,387.29717370996644,595.2925547283212,583.4533508875384
275,388.8005675268282,597.3026369097183,585.4889189651414
276,390.0176669182584,599.2929282187946,587.5836306397009
277,391.1974539243861,601.2728393201585,589.8095864542926
278,392.48557937132875,603.2180396351234,591.9777917516519
279,393.93238938696663,605.2346367212485,594.1157738217911
280,395.0600001732019,607.1983432769324,595.9253183791017
281,396.3806584592347,609.1876310077909,597.9256760088966
282,397.4616299844003,611.1575199160125,599.8652588365788
283,398.5252575802678,613.1073238363059,601.8179128926887
284,399.78736030746825,615.074218284769,603.8384354294267
285,400.7338778496118,617.0314920276993,605.8101220906283
286,401.93588394718375,618.9753492687297,607.6640244593849
287,403.06639716860974,620.9178012233345,609.6401112344515
288,404.17374270061254,622.8451817064299,611.3946218215
289,405.3269871400782,624.78060145602,613.3403571428657
290,406.3246854569699,626.6977614822741,615.1828473560995
291,407.58207938894935,628.6702571486228,616.9641766297422
292,408.7590733195296,630.6035454624172,618.8724321769581
293,409.8211866558437,632.5593556957256,620.828248753441
294,410.8772681169021,634.4730666748009,622.8543026138441
295,411.8902906108499,636.3974547979776,624.7850074899651
296,413.0076748406536,638.3118020878923,626.6934911005891
297,414.08945205520934,640.2628817125762,628.7120705058538
298,415.18712229183774,642.1860359910761,630.5752406268233
299,416.23137093635484,644.0852735089857,632.4697475461821
300,417.3930673920376,646.0408222903325,634.3543072924512
301,418.63627941891195,648.0243113911378,636.3426999323577
302,419.65234038574994,649.9360213338526,638.2805010259412
303,420.7472674568187,651.8818612914254,640.3112217267281
304,421.7635511943244,653.7489650116405,642.1010118391337
305,422.79273230968676,655.6877750492395,644.046230936935
306,423.848663584491,657.5868802447753,645.8764819128877
307,425.14943460563853,659.5280894361534,647.8277892608062
308,426.2832344325828,661.4776039888967,649.8098187371075
309,427.2439990949282,663.4001365460823,651.8064686567693
310,428.37558640283993,665.3163572802234,653.7120321167721
311,429.5116112311133,667.2239608703735,655.613054081892
312,430.7490715433308,669.1762514360792,657.5653724213707
313,431.8913968399127,671.1067074851604,659.5782894424019
314,433.029905318617,673.0674241806458,661.6748295368877
315,434.0138417448955,674.9687592761156,663.5338204110277
316,434.9700462073303,676.865518052427,665.6111501379534
317,436.1414916712511,678.7917040280031,667.5972012095874
318,437.2749103739413,680.7249430369382,669.5103324865158
319,438.43063272300844,682.6404645604034,671.4101504476049
320,439.5060714690943,684.5517320589762,673.2567390670557
321,440.6266985293687,686.4395318200382,675.3457100023045
322,441.7536311423348,688.3513942250615,677.137379421957
323,442.9349817507685,690.2934994813634,679.0464443670444
324,443.99964747752085,692.1781523877411,680.8749818300518
325,445.0576581371959,694.0676483491334,682.7482840443739
326,446.2429957666577,695.9832959685127,684.6167966421718
327,447.2756486738861,697.8853775420836,686.529029557195
328,448.2474911519611,699.7470716576976,688.4022186030462
329,449.44589011599993,701.6279171897879,690.2663829901898
330,450.54892171996,703.5241877658228,692.1395512653528
331,451.54239356313127,705.407853717735,693.9427495064776
332,452.69245141232636,707.2952789897091,695.7748071461315
333,453.84301481705404,709.2496854236258,697.6674513167284
334,454.89681895404937,711.136075030399,699.62566954256
335,455.81443823401867,712.9987358199775,701.35334756299
336,456.9745838518891,714.9042564557209,703.2604009043658
337,458.1371148039156,716.8164515923613,705.2365292166476
338,459.25343878329136,718.7184998575135,707.0819195148202
339,460.4708458130195,720.6070594981963,709.146437407873
340,461.60350066155047,722.4940138607428,710.9646195448752
341,462.6939454096608,724.3833470009781,712.9002038189841
342,463.734656128552,726.2722347872485,714.7591771620748
343,464.9667360280722,728.1631025832062,716.6583681556995
344,466.0615612704019,730.0381930734056,718.4558591112235
345,467.1398709997244,731.9405317728967,720.3686864385979
346,468.21148226894644,733.8191165842452,722.2435623977807
347,469.12811607486583,735.6858961209082,724.0861281601985
348,470.1060119322128,737.5289680853668,725.9299032427826
349,471.20001124551897,739.3959898415727,727.8143016184606
350,472.2252391838265,741.2674115395811,729.8669926052985
351,473.35872057995726,743.1524049301778,731.6171292325059
352,474.5351598920585,745.0457002379313,733.5155977469568
353,475.74901597519147,746.9235252692705,735.4874800549118
354,476.846746765973,748.7463890401237,737.3470545671237
355,478.1503176975844,750.6403909110435,739.5238518670773
356,479.06179334789135,752.4238435980083,741.5490566803334
357,480.34423825209234,754.3449088401092,743.2667494075916
358,481.44887535260665,756.2138395855078,745.1432630126781
359,482.469748997509,758.0524216617629,746.9290108567129
360,483.57113674510737,759.9165458338681,748.753058656121
361,484.56367883314306,761.7235978338521,750.526747732715
362,485.683812870041,763.5518131603139,752.4600180107627
363,486.6351017473151,765.4271395755279,754.3343570287689
364,487.8880567943441,767.2698154426657,756.276551018954
365,488.82602137130334,769.0997004823716,758.1800247706906
366,489.7719256952059,770.8905028329838,759.8772904406259
367,490.6361748205799,772.68929309982,761.5704612227072
368,491.77876926845926,774.5643570484507,763.4263562484077
369,492.78797214557744,776.4205908946489,765.3646017614452
370,493.80435901070115,778.2358353440208,767.0621959073596
371,494.8090671731016,780.0377646552283,768.804718460556
372,495.6993607882066,781.8224837719862,770.6350830218475
373,496.72171656322877,783.6635183791586,772.6173965655474
374,497.81817707231204,785.4819649583316,774.4435820044778
375,498.99655484711934,787.3396699334256,776.4204624118609
376,500.00102870379277,789.1074085453345,778.2743917895858
377,501.04853377681223,790.9205948080256,780.1542990767923
378,502.0139770423634,792.6977690217939,781.9159457077682
379,503.0801669601268,794.5331582921599,783.5828720235164
380,504.3003111389714,796.361908789549,785.461634345394
381,505.28547581365325,798.170450621052,787.4395095843341
382,506.40022196981363,800.0096378518722,789.2543722287219
383,507.42768261775365,801.850964365659,791.0606023917369
384,508.38418103868753,803.674437324272,792.8928399599399
385,509.48625347633293,805.5318893584047,794.91145306476
386,510.48814813877135,807.3270341329428,796.7291953243122
387,511.6335346375382,809.157243429966,798.6401079701913
388,512.6661776694367,810.976258637547,800.5883273210851
389,514.0232358739262,812.8691588823659,802.5359906586879
390,515.1752170543446,814.6779218568626,804.3014423701331
391,516.1314219606038,816.4482254492804,806.2058446265625
392,517.1533867891287,818.2312184202372,807.973704112627
393,518.1376900467374,819.9956755896756,809.751544446614
394,519.1685339236496,821.7837731123168,811.5198946662354
395,520.1188355692254,823.5462209131032,813.39844785602
396,521.0881213620595,825.3464648061072,815.2408023026783
397,522.2021118415201,827.2117949340228,817.1247065148983
398,523.111414864799,828.9806488232882,819.005613176326
399,524.0089754669852,830.7675947672866,820.8312162932159
400,524.9462369251362,832.5351714328681,822.6810270183851
401,526.009221285018,834.3658942184636,824.6500742044122
402,527.2827770302946,836.200222113264,826.654430471614
403,528.29583029839,837.9890829009623,828.6707147704586
404,529.3234099805038,839.7695244546202,830.457493471531
405,530.4591490683321,841.5930357577583,832.3356638886135
406,531.486563614036,843.3985129256731,834.099132928679
407,532.4101014373055,845.1537849428718,835.9744438718359
408,533.3896714287273,846.8961961505415,837.6692602311651
409,534.4589552802992,848.6897024814145,839.474794671423
410,535.4428640870783,850.4540264426081,841.2059305449848
411,536.4431913445467,852.2540190158331,843.005489168688
412,537.5582631023022,854.0822374242317,844.7771677416115
413,538.6000181236515,855.8930004864593,846.6449853328094
414,539.6521844670593,857.6789066551424,848.4639714390939
415,540.5967811594687,859.4436448863202,850.3443853115357
416,541.6740489137295,861.219763915694,852.1275936670318
417,542.8476369692011,863.0215598476977,854.0946166603488
418,543.8579743563804,864.7886971802521,855.9151950744603
419,545.2700301669674,866.6582194401983,857.8386928806746
420,546.1901955793634,868.3818596607332,859.5427727692286
421,547.4390003139147,870.1817296999127,861.3525696479288
422,548.4877892375446,871.9216472768779,863.0820963723032
423,549.5329059188125,873.663192334755,864.9189272907996
424,550.5353085298361,875.3411113765965,866.7233452587883
425,551.5161422194747,877.0982705131012,868.6375491438322
426,552.5090912566184,878.8541327078311,870.460115335979
427,553.6831794968373,880.6367871426418,872.2662421548735
428,554.6776989307639,882.3931083827437,874.0311140252687
429,555.759645406689,884.1488240878009,875.7905326993836
430,556.7227002368626,885.8811434620593,877.5186522547523
431,557.7572941854629,887.605663989448,879.2437070283924
432,558.701729274296,889.3755848319797,881.2469620439526
433,559.8502086538505,891.1278519537431,883.1090161229039
434,560.9878352829777,892.8728808997852,884.9774310492114
435,562.0317374289598,894.6004466506736,886.8052442291644
436,562.937555549701,896.2754089736378,888.5638625816002
437,563.9627641354967,898.0471703961892,890.5275428143548
438,564.9989872397025,899.7728443670104,892.5045273314723
439,566.081663647941,901.4887420097676,894.4168387206608
440,567.1269410383818,903.2206830882499,896.1481629147861
441,568.2409020558729,904.9853736485719,897.914632141193
442,569.292526565369,906.6849427785293,899.6840032015692
443,570.274343945467,908.3716527313135,901.4947655349723
444,571.3488910107388,910.0592693154812,903.2217042161046
445,572.6658284233791,911.8661376894543,905.0875930701861
446,573.8053905099891,913.6453557276877,907.0290391983672
447,574.89120642953,915.3798631316927,908.9298568564406
448,575.862506492804,917.0975257863156,910.715491933166
449,576.7747103965949,918.7659106713123,912.4590390944741
450,577.911544399674,920.5481137040355,914.2826888147862
451,578.8519583306692,922.2408161284009,915.9707712007181
452,579.8646500701777,924.0046102118185,917.8040400191317
453,580.9687122352933,925.753660928448,919.5893335991882
454,581.9299611649864,927.4456308937318,921.34967928141
455,583.0150876154676,929.1559341696163,923.0834634010563
456,583.9869318966464,930.8688731792548,924.9715307420976
457,584.9519796529427,932.5537057880236,926.598767644177
458,586.0224160536799,934.3065050701472,928.5073670887164
459,586.974458488568,936.037222842678,930.3028000664702
460,588.0008627503124,937.7166203991014,932.098145159681
461,588.9879336353832,939.3964970259518,934.0420919626977
462,589.9807633075178,941.1172582421419,935.8955620252352
463,590.94535070508,942.8280108936693,937.9344163886617
464,591.9965620700549,944.5241386742445,939.6685441060771
465,593.1076983586341,946.2748934632283,942.0192024816632
466,594.0540041148056,947.9338143072273,943.704611259129
467,594.9855029479837,949.6180525061495,945.3861948120887
468,595.9592231249633,951.2968385727135,947.128569322645
469,597.0769845771813,952.9950843802076,948.8162553907306
470,598.0853566700081,954.6768433221467,950.5190055717723
471,599.1182712493242,956.3834353602678,952.2661351054824
472,600.2281529913876,958.1149753936256,954.0523179873412
473,601.308696240596,959.8693064538818,955.8185603643121
474,602.364378214888,961.5961642264302,957.6660761567096
475,603.5063765840115,963.3204336542096,959.5178629998469
476,604.7538579114437,965.051930389083,961.3545373455524
477,606.0114397994389,966.8000572577148,963.1399317873936
478,607.0329883838882,968.4737559477521,964.9907947860872
479,607.9830261945225,970.1442079144635,966.6356670952732
480,608.9568934739988,971.7834164395771,968.443391863975
481,610.1420892422049,973.480823207457,970.2516415961226
482,611.1949554285809,975.2220558614175,972.524447627874
483,612.2682868388057,976.9258595374698,974.9873320209553
484,613.4154788558562,978.6254653018758,976.6563133352528
485,614.5120142955199,980.3598214157104,978.4820878013502
486,615.476477381547,982.0534819322128,980.1829981109513
487,616.7110055852717,983.8058120109229,982.0210946172119
488,617.6843640817492,985.4824277656572,983.8829432506002
489,618.6872934123184,987.1478656991828,985.6821704629087
490,619.7750707208655,988.8095654771658,987.8742960071878
491,620.758659197793,990.5107011996128,989.6307226759603
492,621.9638494007205,992.2066968614537,991.3896785440189
493,623.0766720317567,993.9763354495283,993.1865304214851
494,624.2473917265249,995.703608602382,995.0139355815058
495,625.2410827962328,997.3397479327846,996.939323781914
496,626.2461241340736,998.9907251756575,999.1184841071366
497,627.1581232857278,1000.6785412844365,1001.4718409312753
498,628.3657515460224,1002.3916748849574,1003.5128025831189
499,629.251746323582,1004.0565915280876,1005.2864173736425
500,630.2651204443754,1005.7297306818782,1007.0511740603182
501,631.273473107483,1007.3858984417781,1008.8187376017604
502,632.4338054692512,1009.1738544608635,1011.1136206979417
503,633.3420365410434,1010.7796922254868,1012.6846332659903
504,634.3252965676324,1012.4502886254094,1014.5115315084881
505,635.2186534878633,1014.0925557676507,1016.1103747832983
506,636.1409807234508,1015.7514047226024,1017.8200090628798
507,637.0157372862649,1017.3320975540375,1019.525645189434
508,638.0594011925559,1018.9770050629717,1021.2066880955263
509,638.9759219641163,1020.5832200891684,1022.8899290743827
510,639.90113789863,1022.2183124801635,1024.6507392129993
511,640.7959052511521,1023.8015350882152,1026.3977902126749
512,641.7229446439542,1025.474678783429,1028.1759714443278
513,642.8000876476057,1027.1582390526964,1029.9408450706005
514,643.794121696564,1028.7765259617731,1031.6466363151544
515,645.0994540669217,1030.4937852873993,1033.4640655199462
516,645.9955676727797,1032.1339364966727,1035.2025153588688
517,646.937463437836,1033.760696525342,1036.8880762510396
518,648.0319830399524,1035.4091638826671,1038.6108945859526
519,649.0428539761326,1037.0614283733119,1040.361138665663
520,650.067105238103,1038.6926925413234,1042.1086804465292
521,651.032186633225,1040.3201758638008,1043.7984064599684
522,651.960245379494,1041.9521121268817,1045.5878307114062
523,653.0387797587103,1043.6490869544039,1047.403745577673
524,653.8085316849559,1045.1804605009522,1049.0579448283645
525,654.8775404909383,1046.7997613468103,1050.6850957350623
526,656.0783379015767,1048.5660108827703,1052.6595437725023
527,657.0180501075575,1050.2046254797149,1054.3975626782549
528,658.0100533032654,1051.8035634561581,1056.145917402472
529,659.2698719893347,1053.557573593616,1058.0009203074876
530,660.2954539967133,1055.2355099335089,1059.8576303002908
531,661.3533928425687,1056.8932194852084,1061.6297604536308
532,662.4179345676787,1058.5824959865188,1063.391014118572
533,663.3913249872606,1060.2497582621263,1065.301480517964
534,664.5335105304164,1061.9131477396384,1066.9950641433672
535,665.5214182656223,1063.5408459363696,1068.5909851547208
536,666.4935270152072,1065.1220701826455,1070.215666198905
537,667.5863310978534,1066.7911246869262,1071.8492871497028
538,668.7569057266095,1068.455861550847,1073.680785842853
539,669.7435378588343,1070.0459774606497,1075.4941400820478
540,670.9480141407391,1071.6651359594575,1077.1235142228381
541,672.0619002949982,1073.329857799563,1078.8732448858807
542,672.9411776787588,1074.90453993747,1080.5869930110503
543,674.0316626569411,1076.5264182599624,1082.2668994686906
544,674.996017785929,1078.1816330987579,1084.021543898252
545,676.0786312482943,1079.8055828288632,1085.9324997465587
546,677.1208901558784,1081.4525644848704,1087.618167876538
547,678.1105137399543,1083.0605115590452,1089.3338356895454
548,679.3392985097637,1084.7583168300444,1091.1274995632264
549,680.3869604257328,1086.3899976130326,1092.8414900948371
550,681.5583279565291,1088.0603882544385,1094.4894960359877
551,682.4412381260338,1089.629149595887,1096.3253026809948
552,683.6231168955725,1091.3268504548926,1098.1701813340046
553,684.7348070706624,1092.9803769193095,1099.8240295559792
554,685.7354616508366,1094.6251174791223,1101.7054411580611
555,686.8171383614076,1096.2597234223833,1103.353905061105
556,687.7864330431197,1097.8303259561753,1104.9633695588595
557,689.0060927123093,1099.4382195379624,1106.6935281134847
558,689.9853413422596,1101.0473946021568,1108.4921622545535
559,691.0996060657322,1102.6886125056699,1110.3097766437804
560,692.1940293634116,1104.2860889177869,1112.021103936727
561,693.2362385320515,1105.8844393191928,1113.7060961936013
562,694.2518119258698,1107.4934467526932,1115.4587015022641
563,695.3310499597934,1109.0822234227119,1117.2624998909916
564,696.3228785036459,1110.665358758333,1118.9715961846325
565,697.385282472625,1112.3104622140734,1120.6367764378322
566,698.5082260828923,1113.892807705894,1122.4291378265755
567,699.5192557093017,1115.4807602507553,1124.1104998958988
568,700.4667109468072,1117.063283748079,1125.779239944822
569,701.5236367223418,1118.7535228214667,1127.6769596490576
570,702.5117029885505,1120.3611177863547,1129.505055841758
571,703.4730083460117,1121.9381530021526,1131.2369950746486
572,704.4584711129994,1123.4740653284798,1132.6978766697498
573,705.4905006987219,1125.0418732838857,1134.3501418597841
574,706.4242284670519,1126.6325260679905,1136.2394512572457
575,707.2807918390417,1128.1494454309748,1137.7535993624313
576,708.2451788031847,1129.750638838373,1139.6776553039583
577,709.2658095257977,1131.3316504399277,1141.7413401287217
578,710.3326096021941,1132.9295734867478,1143.4156258735811
579,711.3508503972312,1134.4806022562032,1145.0972592580108
580,712.4556828210739,1136.1094180955174,1146.86534531343
581,713.4129848884775,1137.6558385808878,1148.9294610056588
582,714.5026139244774,1139.2934248990912,1150.7085229292156
583,715.440518283361,1140.855164072369,1152.9388486110931
584,716.3248488279874,1142.4028468645283,1154.5453958233743
585,717.1705211763026,1143.9272359725915,1156.15097144518
586,718.0700710928417,1145.5196913843636,1157.7867267148356
587,719.0870786394111,1147.0112419351385,1159.3659539579999
588,720.1585681744136,1148.6323755970982,1161.134143796509
589,721.1222837449146,1150.2107357607097,1162.8813892689313
590,721.9482649908084,1151.7522719044102,1164.599417069121
591,723.0600973482315,1153.3864989646117,1166.3465668178694
592,724.0733959887572,1154.9675896006993,1168.0458192484236
593,724.9765622837597,1156.535619240826,1169.770016593727
594,725.856957076688,1158.0736264685393,1171.4249184661478
595,726.9402180429513,1159.682800896346,1173.1846221659778
596,727.8709571203535,1161.2290623356048,1174.9009430973167
597,728.7832889179617,1162.7716312103457,1176.6059670138284
598,729.8602091899791,1164.4051444107547,1178.3415883026116
599,730.7303053854039,1165.9435269812575,1179.9697061375493
600,731.7062521400393,1167.500903174318,1181.5908751483953
601,732.6368500228518,1169.0458050895543,1183.2808816508332
602,733.7029824528379,1170.6289117358249,1185.0462563532578
603,734.8763731355425,1172.2140217079584,1186.7971590637912
604,735.9641392828337,1173.8483671072634,1188.6169555083409
605,736.9209287882173,1175.4019114887703,1190.383307528742
606,737.9400895808078,1176.9605367076183,1192.0395207560055
607,738.9860425550852,1178.544171291097,1193.9531313878224
608,739.9843276512753,1180.0975579147228,1195.8379821430187
609,741.0651664040636,1181.677710024291,1197.662041192479
610,742.1271564872703,1183.2278257969247,1199.2955119598657
611,743.1270745240713,1184.7491898933788,1201.029442220933
612,744.1368857377158,1186.2814814667618,1202.6688245935352
613,745.0522478232892,1187.7914092371882,1204.2988799204795
614,746.3121619443903,1189.4726279980173,1206.1301774906917
615,747.4004234346957,1191.0336381405505,1207.8652674192392
616,748.5897263647335,1192.6140723679248,1209.4955781914352
617,749.5825471090446,1194.1530243895088,1211.160420147121
618,750.5724552918729,1195.7328028104207,1212.8156090109705
619,751.5967019648157,1197.2709101306823,1214.607997887432
620,752.6161599612117,1198.8578666968622,1216.2796702770256
621,753.5584866996347,1200.408048218787,1217.9200690813896
622,754.4700178892183,1201.9125700325371,1219.467391562723
623,755.4225415361707,1203.4675704921478,1221.0401672048376
624,756.4302907329984,1205.0784277554937,1222.8034050641284
625,757.3934298657073,1206.617893202968,1224.5040969037727
626,758.3866630180402,1208.1720487872676,1226.6415895716416
627,759.3434073209681,1209.7024052277168,1228.2424162562033
628,760.4325656025989,1211.3224277831068,1229.9577168088051
629,761.544085475133,1212.9134168164342,1231.6765225267848
630,762.865912411694,1214.5725499191583,1233.4488595177431
631,763.9720263562607,1216.1359843784921,1235.1746532715813
632,764.9292623673505,1217.6520151602508,1236.8661055072537
633,765.8681074843719,1219.14951432995,1238.4373025352688
634,766.7914909980518,1220.6480502960844,1239.9855407215273
635,767.946163612691,1222.2681990146982,1241.7350504244419
636,768.7229293671867,1223.7091278388707,1243.1594507189736
637,769.7605531539399,1225.2148340311107,1244.806058582829
638,770.7826049911494,1226.782222935294,1246.4916691709232
639,771.666406234603,1228.232303512742,1248.177530118217
640,772.5840943825053,1229.7198216829909,1249.8676169018102
641,773.6516680262005,1231.2604656240803,1251.5700095927282
642,774.6945428720011,1232.7968683486647,1253.2684578622675
643,775.6024969357309,1234.28430339707,1254.9085034317898
644,776.7243265558814,1235.8835581526018,1256.814143043996
645,777.9254474206458,1237.4978237601458,1258.5637665903812
646,779.1143275020297,1239.1233716076483,1260.3564726356874
647,780.0793330423278,1240.621145344276,1262.2591322868477
648,780.957920966776,1242.1286971568811,1263.9670808299406
649,782.1057500220335,1243.743150502061,1265.6868389259073
650,782.9762875945692,1245.197660887285,1267.2621225584573
651,783.9648476985252,1246.728218044147,1268.8460364018515
652,785.053128923478,1248.305321335059,1270.6526465738866
653,786.2620590040583,1249.9116406980052,1272.6120312451683
654,787.3648400939983,1251.5025860656076,1274.2425467987246
655,788.5752232946469,1253.10715354135,1276.027406287006
656,789.7009505006289,1254.6778941389816,1277.832872648527
657,790.7921816888326,1256.278261264968,1279.5869433716996
658,791.7226538042819,1257.7994354748241,1281.2143425229315
659,792.7922238418365,1259.352017826532,1283.003278774435
660,793.7685973509007,1260.8731326449315,1284.6078269635298
661,794.720590573895,1262.3477810123024,1286.4625282489098
662,795.8552821583187,1263.9182117947275,1288.2731003535478
663,796.8265510469669,1265.3768961666788,1289.7695679982094
664,797.9713336767237,1266.971721420427,1291.4906832752217
665,798.9161291797227,1268.4613298641884,1293.1729798898864
666,799.9478286757711,1269.9620349588888,1294.8114601685381
667,800.8926740058945,1271.405867416564,1296.287176694794
668,801.9042714785492,1272.9510623665556,1297.9674754352568
669,803.1253767037088,1274.4934298079415,1299.6122333782425
670,804.0903113554227,1275.9384533541552,1301.2021602422924
671,804.996441484909,1277.3595098708493,1302.7702703058876
672,806.0210466727949,1278.930793567612,1304.7823912552142
673,806.9833293629181,1280.452157736251,1306.4856504275015
674,808.0443409334391,1282.0398975125095,1308.2133775681655
675,808.9723665143094,1283.51332284073,1309.8407542268299
676,809.92510885042,1285.0911121113277,1311.5582118447376
677,810.6910471537182,1286.5327136973933,1313.3964947936715
678,811.6858654279464,1288.023795681038,1315.1129877651126
679,812.7925959099608,1289.5280341870205,1316.882596090509
680,813.871327173028,1291.0034717582569,1318.4085264113528
681,814.9448616706261,1292.5064733094728,1320.2345095858059
682,815.9941606965843,1294.0356597414225,1321.98877962152
683,816.8558697722942,1295.452685958184,1323.4847650363874
684,817.8058885442522,1296.8989735078358,1325.025158000865
685,818.8545216254283,1298.3934297876995,1326.6252779830459
686,819.8241344125407,1299.858516428002,1328.3191445851662
687,820.8993213622282,1301.3920777700914,1330.050439602181
688,821.928113760217,1302.9316409887708,1331.6927023176893
689,822.8096659561128,1304.3674085427865,1333.36293103729
690,823.757981395361,1305.8712857318894,1335.0609014182937
691,824.8344048087495,1307.380158221348,1336.6844795672416
692,825.8328787641248,1308.8348226410947,1338.3946584626449
693,826.9139641658262,1310.3786120051436,1340.091902383034
694,828.0429544353821,1311.942195240723,1341.8393892220124
695,829.2043720421655,1313.4055914337039,1343.420819534052
696,830.3235085749884,1314.9204155884372,1345.2201974102034
697,831.3553692170226,1316.462207679832,1346.942030348399
698,832.2120536662252,1317.8673249374226,1348.6080003294676
699,833.2953632195848,1319.4349374529993,1350.428065608408
700,834.498065748619,1321.0227748265468,1352.142101740116
701,835.6594095051213,1322.6347287617139,1353.9015650638196
702,836.5314078848492,1324.0722438564585,1355.5447413243721
703,837.4668676278401,1325.5087402630718,1357.0914202043782
704,838.7837142616438,1327.016241501834,1358.7800816215938
705,839.7861676324877,1328.5251596721307,1360.382427833302
706,840.8734875498217,1330.0364394899934,1362.168712509146
707,841.9525809124893,1331.5115080524158,1363.7588519354576
708,842.9697831581076,1333.0017540235438,1365.4814265643222
709,843.7914202114309,1334.4821062134013,1367.21459561136
710,844.6231561242771,1335.8830417077374,1368.888231735705
711,845.6496943753081,1337.4040369624586,1370.5513945140692
712,846.6007956571079,1338.8548606941697,1372.1083203930364
713,847.5458656564382,1340.3154539710572,1373.7203713571064
714,848.6040678898252,1341.8006301912542,1375.424502315826
715,849.4556605981106,1343.1946636541693,1377.0752212857694
716,850.5198253474182,1344.6530622715368,1378.7774466322196
717,851.5310532494058,1346.1641852117905,1380.6463581490307
718,852.5955931527861,1347.6683463743757,1382.3927635539246
719,853.6935223470543,1349.2077238614563,1384.0691288397807
720,854.6929131416457,1350.670765706874,1385.7166452856168
721,855.660231075597,1352.094540041731,1387.2730754582537
722,856.5858489944651,1353.5335718994277,1388.847145515513
723,857.6066333634769,1354.9491191358995,1390.5000986740552
724,858.7264168798644,1356.40366650205,1392.1015990029973
725,859.7061545363172,1357.8071650121128,1393.776503596921
726,860.6026808013786,1359.2234963788792,1395.4268747143662
727,861.8059836599391,1360.7102044404746,1397.0407389108075
728,862.7952359074013,1362.1779273243171,1398.7446604311665
729,863.7627308092475,1363.6078059435777,1400.294526569454
730,864.7083821156948,1365.0892955682725,1401.9798109416251
731,865.7695280640008,1366.608468113462,1403.6381655567736
732,866.8867284005564,1368.1129936931636,1405.2231586175
733,867.8329606964371,1369.5433258610406,1406.7662011812513
734,868.8218809427883,1370.9332361329234,1408.2115249992687
735,869.7566139172886,1372.3722688358664,1409.8508321447014
736,870.9488503742564,1373.8919432487037,1411.666852524876
737,871.802301414653,1375.2787185698526,1413.5184702606307
738,872.7220854940241,1376.72639301788,1415.1994510913376
739,873.6315658478485,1378.141020224662,1416.7349432412425
740,874.5235073114385,1379.5419775432113,1418.3499408778762
741,875.3019211271642,1380.8817486536404,1419.8489720378525
742,876.2526433972929,1382.3541822057173,1421.5001142889732
743,877.339536200893,1383.857516416517,1423.1498083381437
744,878.2487013854469,1385.28816154593,1424.7672434025878
745,879.3450450521624,1386.7915014028313,1426.3710405248344
746,880.4211772385459,1388.2673658274055,1428.0220812867053
747,881.3500483613966,1389.7287560576392,1429.6247029758492
748,882.3516070987507,1391.1967954531754,1431.3880347670279
749,883.2325009484252,1392.561122020803,1432.9350345426926
750,884.5908582238311,1394.12739692348,1434.6214980272753
751,885.461927500937,1395.4730318476902,1436.1121636327816
752,886.3954622088157,1396.8890943132574,1437.7361525056772
753,887.3890751663205,1398.2956198264958,1439.4433411606021
754,888.2657380904101,1399.7178380208434,1441.0097580446914
755,889.4890324690505,1401.2513087190443,1442.5745503507062
756,890.5158843326211,1402.6896561936678,1444.2463130022572
757,891.6895142919666,1404.147178977951,1445.9454109920239
758,892.7020195691981,1405.6032117141572,1447.704127520664
759,893.5441228051252,1406.956246147595,1449.1803513255838
760,894.4534102347549,1408.3430838350985,1450.7032382133632
761,895.3210322284417,1409.7701140839192,1452.3167203055343
762,896.2410337889153,1411.1771554897816,1454.0924094656964
763,897.3490823901038,1412.6320722683272,1455.9314783713705
764,898.4418293667727,1414.121105445708,1457.7972342881449
765,899.40283606549,1415.5533870024017,1459.6524045320543
766,900.2690836784744,1416.9022278859438,1461.1113391068936
767,901.1690956985524,1418.2649147764737,1462.6388180670804
768,902.2599518088048,1419.8265836372968,1464.6771673082264
769,903.2009536913613,1421.1853953266516,1466.2822431176912
770,904.3963229912234,1422.6833071351111,1467.8803266101288
771,905.5537904314264,1424.1993860928396,1469.5601461476015
772,906.7139682542979,1425.6683159021331,1471.204308816909
773,907.7047593017805,1427.0728355706356,1473.4642339157256
774,908.7397261732317,1428.5336787964907,1475.0481063676111
775,909.7829604373962,1429.9275141069106,1477.0796254876045
776,910.7434004587459,1431.3484461454743,1478.7528323416159
777,911.6434197460782,1432.7638916129686,1480.9810768563896
778,912.613044340269,1434.2125058005345,1482.570542721597
779,913.8036204773513,1435.737970119878,1484.1688935296029
780,914.7599203905312,1437.106485932998,1485.712741799375
781,915.7488875880176,1438.53852964402,1487.3261929158607
782,916.5258850530658,1439.8780566593275,1488.7887660337392
783,917.5483890764413,1441.330688498573,1490.3710554901456
784,918.644605779812,1442.7759966930214,1491.9550805478436
785,919.6065566952525,1444.2042779328203,1493.5590972324217
786,920.6729750909784,1445.7261603005682,1495.3414029431558
787,921.8456722455584,1447.221683121029,1497.0029899621888
788,923.0559687903725,1448.7668495611808,1498.7037498255788
789,924.3033846081034,1450.2654826687167,1500.3488920508896
790,925.2731510376695,1451.7225044890547,1502.0385904875648
791,926.205220465415,1453.2062893902853,1503.7551567777448
792,927.3223029492183,1454.738742331523,1505.4425347511522
793,928.3108124474905,1456.1741562797108,1507.087332533138
794,929.364182999256,1457.638075174076,1508.7765567546367
795,930.2299138129675,1458.9850387482127,1510.2872317444662
796,931.142195109553,1460.4383692472106,1511.9168376390485
797,932.0491907201142,1461.8013417978589,1513.563153200301
798,932.9789013795304,1463.1957784267613,1515.10878451965
799,933.9738292776291,1464.6409661941295,1516.781442728367
800,935.0835803825303,1466.1135180440876,1518.448007671407
801,936.1440453498545,1467.5760136248591,1520.0983899604303
802,937.0803905602024,1468.9961783608373,1521.6783310862993
803,938.2652823017625,1470.4282882890375,1523.3664898754407
804,939.1630829309653,1471.7719938413456,1524.9257339932728
805,940.014661823038,1473.1314987954518,1526.384795484118
806,940.9766618122964,1474.5357225672071,1528.0346590397603
807,942.0157182286977,1476.03981646039,1529.7099101964834
808,943.1001661111964,1477.4587638186013,1531.2869817185976
809,944.1902743456112,1478.8928979443695,1532.839781040678
810,945.1855773258493,1480.2947840306865,1534.5459702117878
811,946.2045987888574,1481.7669767492325,1536.1853612024702
812,947.2499285140759,1483.2702233860978,1537.866359484773
813,948.0951939484775,1484.625140895155,1539.5561731288458
814,949.0957284910322,1486.0114154984801,1541.0780512522167
815,950.0789528706048,1487.4056695159225,1542.6194623294032
816,951.0005191707288,1488.7391745148304,1544.1865780852368
817,951.921436850903,1490.127264498612,1545.8417659320623
818,952.7607247499476,1491.4269003980612,1547.484642479479
819,953.7219766286036,1492.8113350031006,1549.0880504429915
820,954.7610389199051,1494.2535924433332,1550.9387464601411
821,955.5982876673102,1495.571529764095,1552.6906333411205
822,956.5180439435252,1496.9412768418106,1554.1687647411666
823,957.4623351930315,1498.3332861561828,1556.0797184356363
824,958.3522130916406,1499.6087532234615,1558.1273657617655
825,959.4599119309785,1501.0598153690635,1559.8028517484547
826,960.5044437803806,1502.4713418508575,1561.4379817629313
827,961.3977337886834,1503.8342617030355,1562.8838123978705
828,962.3744544088746,1505.2100195870046,1564.5243530884954
829,963.3601844257475,1506.6265668107274,1566.1861914302738
830,964.3899038702717,1508.0700500130413,1567.8093978674653
831,965.5441175357882,1509.5028169279694,1569.4563983267449
832,966.4601847566514,1510.8688955393236,1571.040545718183
833,967.3989583033913,1512.2621842384992,1572.5723301316036
834,968.4286482702973,1513.66951524873,1574.0520888980602
835,969.3780139062487,1515.0560627341592,1575.588426002854
836,970.3572217829495,1516.395429501007,1577.0902709653988
837,971.2717422726075,1517.7414198881063,1578.7757134086169
838,972.2880647449095,1519.121744857788,1580.3200933001333
839,973.2760320592174,1520.6159384061204,1582.1354263985438
840,974.2810202808186,1522.0275641626556,1583.8135512491783
841,975.343742941931,1523.4727912534304,1585.5328332257723
842,976.3532825169642,1524.9283928632638,1587.1639304470395
843,977.3397808861629,1526.3163055223358,1588.8693525032054
844,978.3350914321569,1527.6267134015861,1590.4644000268718
845,979.3177232074693,1529.0241978768252,1592.1340063332848
846,980.275703618699,1530.3784863014241,1593.8423993845051
847,981.2233190910729,1531.7642860143528,1595.426271736423
848,982.2509568351988,1533.1523456680998,1597.1524517280259
849,983.2263771557836,1534.544772173607,1599.353962202715
850,984.2570685059055,1535.946515276898,1601.0414317374575
851,985.0939044034631,1537.2285237418148,1602.7363183230966
852,985.9130915739499,1538.5034643929698,1604.1911603083367
853,986.8574580915357,1539.8817163904532,1605.9030462448325
854,987.9075485221018,1541.2970564337043,1607.5750317021502
855,988.7947043799714,1542.6466178441656,1609.1440968553268
856,989.8734202375131,1544.0679116886902,1610.7533281510403
857,990.9913486946198,1545.4611530786733,1612.344478692372
858,991.8847348832819,1546.7713777369972,1613.964335220476
859,992.9052181518346,1548.1818158084059,1615.5867808082094
860,993.8942431278833,1549.5599174801791,1617.11437618404
861,994.7974537787766,1550.94690818666,1618.7874505848197
862,995.8224304190621,1552.3319610244405,1620.6054490688248
863,996.7724621083706,1553.6859859351744,1622.4337810946427
864,997.6830945924835,1555.0480546990755,1623.889202503245
865,998.548664230569,1556.3333199152132,1625.3332716640693
866,999.4277239029279,1557.6742295228814,1626.9363356639392
867,1000.3758985115401,1559.0497907933814,1628.5233040913288
868,1001.4390583236351,1560.487307840822,1630.176232885144
869,1002.4287658410402,1561.8471464963602,1631.6765484917723
870,1003.4691398802347,1563.2963654648884,1633.436479604171
871,1004.3463056215328,1564.633875977905,1635.01276942299
872,1005.3398982672505,1565.9794880162844,1636.5362063580667
873,1006.2842150529991,1567.4042681105382,1638.2588047164688
874,1007.2347058771846,1568.758430217521,1639.8270433474877
875,1008.1323158249417,1570.08517394038,1641.3493095353913
876,1009.1042288144318,1571.4384209681207,1642.9883954278648
877,1010.063928185395,1572.7144446882244,1644.496021982019
878,1011.1208217422828,1574.0952816300194,1646.0401746240518
879,1012.1376956498463,1575.4230125149766,1647.4637910385793
880,1012.9907445929285,1576.666119936597,1648.841212959041
881,1014.0115755648482,1578.0672489206377,1650.36659987491
882,1014.8964342076948,1579.3918783945285,1651.9164791190858
883,1015.7731433311332,1580.7319514588035,1653.463526066751
884,1016.8876431651586,1582.1622240449235,1655.1243257226556
885,1017.8862255771975,1583.4884974990064,1656.6727707466284
886,1018.9635251139407,1584.9508876142766,1658.3005770033672
887,1019.995637784696,1586.4014657909283,1659.9680261825642
888,1020.9128586876913,1587.7142177542607,1661.4956776172412
889,1021.8749116403225,1589.0468121973438,1663.2123724222324
890,1022.750492552398,1590.3178890567672,1664.788715939531
891,1023.8809297319331,1591.759463715352,1666.3977826812709
892,1024.8256468556128,1593.1097644141926,1667.9706660761424
893,1025.8900946408473,1594.5102534436585,1669.5889986674429
894,1026.7591562549067,1595.803143918748,1671.113926366097
895,1027.7232421562107,1597.2096191725345,1672.7067239081166
896,1028.7222454517662,1598.595214069841,1674.3836648996344
897,1029.6079507956513,1599.9369737193283,1675.9143689356727
898,1030.5897123202305,1601.3077180120376,1677.4847139925123
899,1031.5986661602503,1602.647936424914,1679.0021590849012
900,1032.6423136579483,1604.016024196593,1680.5498095910887
901,1033.5697201000323,1605.3212481173666,1682.0704732232812
902,1034.469539825394,1606.622657383069,1683.706018811371
903,1035.3779151924618,1607.9883209904817,1685.432882599894
904,1036.3091003981824,1609.3346354233493,1686.9961464010473
905,1037.2786580689547,1610.6566787742452,1688.4284054454133
906,1038.3155740792085,1612.0359364656845,1690.07893776576
907,1039.4422875620326,1613.4332557610153,1691.7219397681463
908,1040.4626173139181,1614.8241977020205,1693.3528192232138
909,1041.6035597094817,1616.1934600871364,1694.938962990363
910,1042.807443250925,1617.6549021863266,1696.5971315936094
911,1043.6652934090537,1618.9774930441044,1698.4093213275935
912,1044.5456842180015,1620.3133092846244,1700.018065902193
913,1045.5479628108196,1621.682565731378,1701.6315863727652
914,1046.5436904916287,1623.0446322014946,1703.0974165157922
915,1047.5572032889017,1624.3791304853826,1704.6579256289986
916,1048.467842804874,1625.68436482725,1706.1935699303267
917,1049.490788193468,1627.047685251605,1707.7107133957093
918,1050.4844129996466,1628.3690251039775,1709.2511365812713
919,1051.5847016814037,1629.706384046037,1710.8235839750166
920,1052.5592096381547,1631.0342111753916,1712.3070404543116
921,1053.5478860827532,1632.4049962669326,1714.1190252079514
922,1054.494146538317,1633.7210913468905,1715.7496673385547
923,1055.4017979765265,1635.061332295737,1717.3571501535462
924,1056.57796428915,1636.4325399638549,1719.2288032293252
925,1057.4980269135488,1637.7611561794417,1720.7841958193112
926,1058.4839630179536,1639.0730993663658,1722.6043405742114
927,1059.3688065828,1640.3995587161774,1724.624074418848
928,1060.321806665941,1641.733592378147,1726.7604256957084
929,1061.2895640527802,1643.0671120123973,1728.3464864718665
930,1062.3198995664536,1644.4209766772879,1729.8170384511816
931,1063.2762513200994,1645.725639987375,1731.3881890088169
932,1064.26271128405,1647.1117809488169,1732.9447686634692
933,1065.0897438863306,1648.3855193409486,1734.4180714907454
934,1066.125116043897,1649.7765803310347,1736.0702184386387
935,1067.1787772701014,1651.152970712969,1737.7829980081437
936,1068.1170548062685,1652.4438497726774,1739.3200418103422
937,1068.9451065537994,1653.7131377469616,1740.7826905142952
938,1069.8225351413864,1654.988051684023,1742.3676661195752
939,1070.7481454903746,1656.2808051546713,1743.8216829771904
940,1071.65287270508,1657.599536960961,1745.3890615701923
941,1072.5199013962817,1658.8435317163987,1746.8096025939428
942,1073.510546331692,1660.1379221950428,1748.3077018478793
943,1074.3679865143224,1661.4755773713503,1749.8920404582527
944,1075.2784248277917,1662.7913496608396,1751.4171682645256
945,1076.1754244935985,1664.096668353314,1752.9367820786208
946,1077.3716988462797,1665.6175593310718,1754.5726946707434
947,1078.3330029330123,1667.026966151097,1756.1511568592523
948,1079.1706948675503,1668.2602660082584,1757.5763267247637
949,1080.1010795216118,1669.5688987035924,1758.9810764139386
950,1080.8862910508617,1670.7302381868758,1760.3558246040773
951,1081.9225784100336,1672.1119757471006,1761.9921603624791
952,1082.8684294823108,1673.4637456470407,1763.530245193256
953,1083.7737945420104,1674.7496216156464,1765.0603918431505
954,1084.679019435465,1676.0192440367737,1766.637585537781
955,1085.5057083101137,1677.245217150576,1768.049846330596
956,1086.5521964493275,1678.5788502000537,1769.5638770279747
957,1087.380344479268,1679.8122533642584,1770.9704435170754
958,1088.3200423518285,1681.1660786432524,1772.6627780710612
959,1089.2700055291402,1682.5147798285525,1774.2441080224437
960,1090.1105243453085,1683.7860055560845,1775.7107753499465
961,1090.9885085334208,1685.0336712025507,1777.4548114168717
962,1092.0438109557883,1686.3721379217895,1778.8577487936263
963,1092.931327068956,1687.6289736079898,1780.3588403507993
964,1093.736220325485,1688.8515557995347,1781.8358215447788
965,1094.749844553005,1690.22259908156,1783.561087072137
966,1095.6832570482636,1691.5228990964815,1785.0602090702894
967,1096.7325847214377,1692.8618949547122,1786.6282748344547
968,1097.6015514721137,1694.0830597391641,1788.0824548899132
969,1098.637543965017,1695.3517736481042,1789.6382354578805
970,1099.6254257150977,1696.5967842266234,1791.067861700229
971,1100.6594730665652,1697.9705384227045,1792.6138910832017
972,1101.7067260879999,1699.3148855229238,1794.142201431083
973,1102.5749655202226,1700.5184665053885,1795.6398399994362
974,1103.550167229877,1701.8061342367546,1797.0548510057629
975,1104.4362601320297,1703.033989978884,1798.6440304789267
976,1105.4382498097502,1704.3207248272417,1800.1875043220334
977,1106.2693108289159,1705.5179377979398,1801.8494714242188
978,1107.2102553969585,1706.829260050349,1803.3043456344426
979,1108.0912519165872,1708.1570518707913,1804.8997798197865
980,1109.0231183059377,1709.423038745816,1806.3876644785146
981,1109.8470209144498,1710.7040038781145,1807.924780601237
982,1110.8903028659108,1712.084447153165,1809.5503048497276
983,1111.8619633774167,1713.3938636934924,1811.0607145168103
984,1112.8886832170344,1714.7219318231246,1812.514247987892
985,1113.990934925971,1716.0427370580526,1814.026073345626
986,1115.0411278869078,1717.3856947450006,1815.4944990712909
987,1116.0319527280878,1718.7120354396238,1816.971705976531
988,1116.9101471940805,1719.9911074668933,1818.4515348241
989,1117.8467190763454,1721.26723971105,1820.0008746313765
990,1118.7854434345495,1722.6422653389643,1821.6403276743663
991,1119.6408011401327,1723.832004874432,1823.0577211291118
992,1120.5907692176115,1725.0587221412436,1824.47448883378
993,1121.7012839832194,1726.4085477920275,1826.0629373139343
994,1122.6331138492942,1727.74845219722,1827.6330404439423
995,1123.7948568569898,1729.1072613702984,1829.1521520058307
996,1124.890810944346,1730.468875969013,1830.7685157678102
997,1125.789858852578,1731.7416396275848,1832.3489327854081
998,1126.7511415207077,1733.0827162809303,1833.9978673519083
999,1127.6664804023687,1734.3504140933364,1835.5250854229498
1000,1128.7958406192283,1735.6831985692374,1836.97143004593


==> data/centralized/51-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.368729603631621,2.302585092994043,2.272642813931917
2,4.7309429293997,4.605170185988086,4.650617742773441
3,7.1104730559573905,6.907755278982128,6.972499393793361
4,9.423705373790549,9.210340371976171,9.382231584739333
5,11.88246677777732,11.512925464970214,11.709880865163194
6,14.199750667006033,13.815510557964258,14.181345053556287
7,16.522274333141528,16.1180956509583,16.505844202533456
8,18.879755801286375,18.420680743952342,18.912500097692714
9,21.248446657032282,20.723265836946386,21.28145700904575
10,23.661068299763276,23.02585092994043,23.666080848898446
11,26.038166771623548,25.328436022934472,26.03602565386818
12,28.367172111129793,27.631021115928515,28.387916807360483
13,30.788367390255534,29.93360620892256,30.66485157914388
14,33.08020110286318,32.23615161908159,33.09888890629083
15,35.3150853008817,34.538679438674244,35.56362140972857
16,37.54742506341219,36.8411922234584,37.98142487148553
17,39.795619038627706,39.14365675887386,40.317290922771846
18,41.92095248675276,41.44609836846822,42.7102904094144
19,44.13736934652482,43.74854752547852,45.148522762485634
20,46.378639992850715,46.0509851906635,47.540098284816395
21,48.60699499104982,48.35345284733739,49.90191408804334
22,50.88150907925943,50.655891789919814,52.259239362600454
23,53.05716196927048,52.9582683702313,54.414259116978
24,55.327686329464385,55.2606301527959,56.67134664146408
25,57.472271221713434,57.56296610912823,58.992900914639556
26,59.76949959931016,59.86532609418782,61.36476080209421
27,61.96465524095333,62.16768735008773,63.74733452038974
28,64.09000545330358,64.46987798584239,66.05370486038116
29,66.29267726883248,66.77207148895553,68.45216273642745
30,68.37821642427205,69.0740580702225,70.7192876543883
31,70.3895150422541,71.37555683517128,73.10254481057004
32,72.47425048641713,73.67711046003873,75.3338224818042
33,74.52494941264283,75.97843402045227,77.70906360472877
34,76.63819882383865,78.27954216928046,80.08823991099172
35,78.57810245549113,80.58037723783177,82.38601104080084
36,80.55236613304687,82.88085649954813,84.55477544224175
37,82.73759950431104,85.18115107309997,86.84257384629225
38,84.82923010663038,87.48196392531358,89.14558671590567
39,86.77404797548779,89.7814864108369,91.47119994787776
40,88.68180044658,92.0805373054276,93.6391568939029
41,90.4823553361518,94.37888626262297,95.97990621031754
42,92.3320511500034,96.67692513980656,98.15989525333958
43,94.17322466026748,98.97515499287755,100.4136520515693
44,96.18638714941832,101.27281920230111,102.90249009566837
45,98.10652843235161,103.56904022666315,105.1246289240239
46,99.84508300157408,105.8637385692313,107.55668128884916
47,101.73205120803601,108.16076942318011,109.83902952486828
48,103.45814326018076,110.4546002860834,112.05693725518506
49,105.33306581761944,112.74943235648865,114.40043563581808
50,106.98941840441304,115.04227367652261,116.71113919247061
51,108.8041274797136,117.33713286838133,119.0045398655513
52,110.45031806652605,119.62873521203508,121.28999568738797
53,112.27345077554456,121.92485318303561,123.63960029066088
54,113.82834202949596,124.21495708361707,125.68327338764836
55,115.57520289279032,126.50361562570347,127.95770896437386
56,117.27493186916774,128.79288550468178,130.23843447808602
57,118.82057738840358,131.0817338938676,132.47528402031642
58,120.59973997548917,133.37073876768665,134.74138913901132
59,122.18954513625934,135.6560776140706,136.95629542754145
60,123.8010493880481,137.94220335846933,139.27372204440076
61,125.2256395669089,140.2268957950744,141.56633299616516
62,126.65172708201654,142.50983795156307,143.8031273788652
63,128.3983278356129,144.79520864446027,145.85901556555376
64,130.08830729428354,147.07917737428068,148.24966004836241
65,131.72698212639483,149.36307129015987,150.4980444781323
66,133.3231701374108,151.64335121828933,152.67498012259622
67,134.91581591551622,153.92489912908664,155.0371127879158
68,136.38578188002055,156.20121667916496,157.34878501106746
69,137.992937354758,158.48224787127748,159.60039105500746
70,139.53518715244576,160.7608528249269,162.01331387824257
71,140.9928468237146,163.0359541139777,164.3050855687759
72,142.47120025428347,165.31568450689116,166.4653301730427
73,144.01290936551766,167.59410908643298,168.82380810613978
74,145.46248375419287,169.87145505382068,171.0595825366696
75,146.8910710119857,172.14794065492978,173.34813811940046
76,148.41995057380797,174.42240274980804,175.66325972987656
77,149.87825045380353,176.69788958755638,177.91340395858072
78,151.4251508897679,178.97159296994226,180.1518108578036
79,152.89520737971088,181.24669489356066,182.58269370389908
80,154.34671997478856,183.51506097273696,184.9049064276675
81,155.8069318122992,185.78418044125672,187.1722763175452
82,157.33170226812777,188.05617964766185,189.43968972523913
83,158.86523611747495,190.32598688685982,191.74708294528472
84,160.34463152401636,192.59528634727127,194.1408406114845
85,161.78590479114538,194.86677340425967,196.3387715355627
86,163.335608569418,197.1379705193786,198.6096548873497
87,164.7261490792907,199.40190141170405,200.79610003519454
88,166.08597467480988,201.66257039181696,202.96575594788567
89,167.57291397199685,203.92716222781505,205.1833513685954
90,168.95370908535463,206.19204387992036,207.35657300462842
91,170.49472216103396,208.4516996865933,209.41799442613282
92,171.9214076393786,210.70996189617213,211.6252847973574
93,173.35567313802073,212.97546216815948,214.03004793870255
94,174.91329087404011,215.23697249634722,216.24624229509695
95,176.54812874812959,217.50375982010675,218.4562275964218
96,177.94310111768976,219.75184814257747,220.56860589518834
97,179.43692170601943,222.00084588365502,222.71681393630527
98,181.08608090254023,224.25619015855634,224.96364262468848
99,182.486287148455,226.50533543791542,227.2104710912295
100,184.0086359871808,228.76593079020753,229.4101877507534
101,185.53695841161903,231.02457191084122,231.68726826304652
102,186.92799455411773,233.2738460708297,233.90244585061163
103,188.38685883334875,235.52827783252602,236.10422362437157
104,189.81209668791985,237.77687481656403,238.212850752074
105,191.01765627494413,240.02674298153963,240.30391725828474
106,192.32306623289338,242.2658636732396,242.46375156369268
107,193.71476424535774,244.50774797789083,244.70529188604968
108,195.00898833116233,246.73842977582842,246.98653669688866
109,196.47724198358884,248.98239662897987,249.0530167456805
110,197.61105400517948,251.2069993866229,251.06501125569508
111,198.90020606528807,253.44225262906204,253.35314254776404
112,200.21540369258202,255.67557574510707,255.5484639783678
113,201.43498860519634,257.9055104164086,257.75430124627434
114,202.81592526409423,260.1386424148766,259.9521254298138
115,204.16710603476622,262.37859416783556,261.9980441930737
116,205.630839639387,264.6122647242741,264.1482737046813
117,206.91125561259824,266.8312464310982,266.3233257601461
118,208.41151989548,269.0638928343257,268.5506039230984
119,209.7294571934707,271.29408110987043,270.7163643354468
120,211.07719335578787,273.5156464500763,272.8296993169664
121,212.3926193879565,275.7368183254475,275.1121309978946
122,213.7140994379913,277.96542634449,277.33188872310865
123,214.9618261209384,280.1781355236379,279.62812742010317
124,216.23956161998342,282.39816495768355,281.7291017875095
125,217.6959591867968,284.6173414510686,283.9954179488339
126,218.91891866417723,286.830123449981,286.22918591944807
127,220.3083585884765,289.05130723169856,288.4559852923901
128,221.62635923120266,291.2711720979346,290.60783316978683
129,222.89773794175838,293.477401625346,292.66095959785696
130,224.31582852658954,295.694860213978,294.8499045271137
131,225.7531104166499,297.9286623577446,297.08136421167205
132,227.13005765296893,300.1435296347024,299.19352111592235
133,228.51962982999407,302.35647421102414,301.2967928981092
134,229.93341696873603,304.57089102709085,303.56186205329544
135,231.2283922993075,306.7736896998996,305.6695979211438
136,232.49983905295178,308.97804618558786,307.76438951055707
137,233.74175684494878,311.176015540955,309.9477887297242
138,234.9019246364974,313.39231047303565,312.0543255119422
139,236.16982380682472,315.58862093969327,314.2035573813347
140,237.3276156561031,317.77718366265503,316.24663542072875
141,238.58258377406932,319.97430123763354,318.4181554569369
142,239.83596808197623,322.15331991313155,320.4988413750526
143,240.95419440946878,324.3327034057018,322.57148805514106
144,242.12915938389247,326.5189730654613,324.71317668732553
145,243.65807334169457,328.7221563479744,326.8054334859075
146,244.8942830829731,330.9067392502152,328.9396889610038
147,246.10050765802183,333.08963215256927,331.1307035917047
148,247.27595659512156,335.2657854021954,333.2229986206677
149,248.64094722251875,337.46698905034043,335.37414447482627
150,249.912117949103,339.6454997490876,337.4703930420501
151,251.23520657001157,341.8444784498029,339.71460262474034
152,252.34496531986778,344.0090050512025,341.71534240751134
153,253.9342896826924,346.2036720241011,343.7848993736377
154,255.06716266819453,348.36330697981015,345.8854826115977
155,256.2575583209395,350.5460770007321,348.2399828692456
156,257.63789928336826,352.7363115549771,350.35698320198077
157,258.7745546091286,354.9241953363979,352.32356372778764
158,259.9932876605266,357.08817412732867,354.3135690794632
159,261.2386436789516,359.26601472403746,356.43179479414033
160,262.63040629960534,361.4438638316678,358.5076895165725
161,263.7698188715235,363.5971666667763,360.5513263062676
162,264.94321085615894,365.7540965549483,362.69774446350874
163,266.2278765728665,367.945433275722,364.8824085265364
164,267.39620833894327,370.110609640714,367.138096781876
165,268.49228284592886,372.24727409296463,369.1688552352263
166,269.85371484358643,374.4391872243298,371.2433927596607
167,271.02954018560905,376.6136007553401,373.25276494363897
168,272.3382986462045,378.788955443003,375.5570422976903
169,273.64922098163544,380.94674318665335,377.5800822257396
170,274.6887565807684,383.0900428176306,379.94826408397284
171,275.9702362213475,385.2477134977921,382.1819794945206
172,277.1045095853028,387.4088496054169,384.30946220676645
173,278.4692031596963,389.57187379793874,386.4216320467988
174,279.8985669941234,391.7307627881198,388.4735542250658
175,281.12868146821563,393.8697259326321,390.42191338091874
176,282.43145560206074,396.02859953534244,392.4943590687576
177,283.66123102105837,398.1751049403291,394.6481364106583
178,284.80444124629855,400.32606038966736,396.70162244823257
179,285.93221076773574,402.4769921006704,398.73652532665733
180,287.24834288607775,404.64732499589434,400.8464796832086
181,288.35930372895126,406.79529367015016,402.79611593134837
182,289.642575711094,408.9253038646067,405.0201617089509
183,290.8639932747903,411.07853203787164,407.0820267756844
184,292.1956752099179,413.2227992947292,409.13631086632427
185,293.6294092604745,415.38769310544035,411.1089316401913
186,294.92881130695923,417.5180918233539,413.19807534768984
187,296.30259800945,419.66392383709075,415.08353369325323
188,297.60452686030766,421.80011079054526,417.1817044579631
189,298.8100419224863,423.9327472336602,419.3465006889281
190,299.95162472840144,426.05293154400135,421.4195601717582
191,301.08779532828333,428.1652547436732,423.3617185602257
192,302.1760476852245,430.287997529323,425.51698972425123
193,303.4633270260043,432.41170544242163,427.7411526352672
194,304.74996402952735,434.52071509084135,429.7840560392119
195,305.8259421657605,436.6362847256493,431.78416550873806
196,306.941533056045,438.7523490877769,433.89869225752625
197,308.2469522777141,440.8741507737424,435.94571753266933
198,309.32151221362784,442.987108260224,437.97197115096077
199,310.5456924176247,445.11294296187293,440.0889228943118
200,311.71486022637674,447.2342209028319,442.331615733599
201,312.8804639556802,449.3202135645644,444.3544755231714
202,314.16351427597914,451.45459621148314,446.2434537190899
203,315.3657889618692,453.5599220885735,448.2984525399944
204,316.77065841566366,455.6859815745328,450.41537758813814
205,318.0605759081013,457.7942577346561,452.45725072474045
206,319.25326500475796,459.9065200224756,454.4544628251248
207,320.42793280238163,462.0199027798917,456.5504578090144
208,321.68612075524214,464.10048362706044,458.60189069716824
209,322.87451486193766,466.20400460449446,460.7173046569704
210,324.0677788132318,468.29337158402984,462.85253118688286
211,325.2580547413352,470.3897769111761,464.98882259435095
212,326.3685316072107,472.4916727870484,467.045946023472
213,327.69540837837894,474.60070417436805,469.20307488194834
214,328.9490813755914,476.7030546911155,471.1897832065625
215,330.10356916706615,478.7874983838852,473.28734633091864
216,331.32264958433717,480.8803777247844,475.5079823392908
217,332.4701765137494,482.9571884239202,477.62327860801406
218,333.62846868621324,485.05484760590605,479.6587925772714
219,334.58389503673646,487.1244663831559,481.76819056778095
220,335.84942303781105,489.2172845164896,483.81699406816466
221,337.0021783148865,491.3020477045695,485.73772211820534
222,338.2433603765288,493.3789755381334,487.9292253433098
223,339.2992474169762,495.44318343607875,490.13901193918025
224,340.4672751929009,497.5300362113054,492.1813704720046
225,341.62080777827777,499.6191958091285,494.3129601570971
226,342.6377830090865,501.6678125229697,496.39625540767327
227,343.7280630705891,503.7340583832814,498.4524457304794
228,344.8317823728472,505.8075622762267,500.40459473619865
229,345.9826402210544,507.8835144375988,502.4373144936571
230,347.10205915915776,509.95303128808825,504.52772976218773
231,348.2303996173943,512.0392498493014,506.48303071979694
232,349.30368978639456,514.1089819492225,508.5776443526021
233,350.53792867499953,516.2077121877982,510.7008459372729
234,351.610016060879,518.27386406035,512.9747664106333
235,352.82589391110525,520.3342944987162,514.949136106096
236,354.12606303877146,522.4061401936034,517.0612999042839
237,355.21583080518985,524.4467010628441,519.3614571975519
238,356.4876010617495,526.5335038907482,521.5666656689781
239,357.85992700311914,528.6304575480233,523.8761523999407
240,358.9455731913865,530.6699621022922,525.8867464112849
241,360.109092479132,532.7324434851308,527.8422985804964
242,361.2622887458571,534.7749240367547,529.7465933039398
243,362.3581769475604,536.8423499682433,531.7634409006965
244,363.6720010615802,538.8991743672053,533.747470418528
245,364.79705286924764,540.9282852805921,535.7360239554833
246,365.9019504284527,542.9685852436958,538.040165031793
247,366.9956202992222,545.0283005538569,540.1091063466234
248,368.1946966256374,547.1153930764444,542.1816258771248
249,369.30044404968197,549.1444222678751,544.1347514815803
250,370.2555939250607,551.1752531875424,546.1963016304408
251,371.25392640756394,553.1906006850766,548.1622170581257
252,372.53687504815235,555.2456958214693,550.2731579784248
253,373.7050731393296,557.3000682269259,552.2816472606427
254,374.89164524866516,559.3334269900183,554.3087565332594
255,376.15896554783563,561.3957286182333,556.6254772750249
256,377.49087803240855,563.4682468006076,558.6933446268614
257,378.6182201032563,565.5217780800427,560.7566399103883
258,379.7710262148961,567.5755278122916,562.912182998314
259,380.88617780945054,569.5940164386145,565.281743564814
260,382.1530289521252,571.6586267535039,567.6573575552254
261,383.42306321064194,573.7130468520375,569.6769306482887
262,384.658236667608,575.7865671680833,572.004187336898
263,385.72262811832894,577.8294984702799,573.9732498273936
264,386.80888757234266,579.8487000653381,575.9545190992256
265,387.9214251267238,581.8896621894705,577.801583767627
266,389.1605800834714,583.8838885561829,579.7846969324279
267,390.2775699459062,585.8990743241692,581.7931750424029
268,391.41265369966794,587.9159571504763,583.5816940932461
269,392.5660432181732,589.9396193709107,585.5321885182947
270,393.83076169972054,591.9657359256647,587.6780218991861
271,394.89634860754614,593.9707729380932,589.6491613051796
272,396.07798091184026,595.9962568801602,591.6278254903871
273,397.44211883259584,598.0243200280865,593.7197896890308
274,398.5211100554914,600.0265996471625,595.7052043852402
275,399.92729454237536,602.0685641440878,597.8130361146145
276,401.1121455216125,604.0950221889896,599.8322638772588
277,402.2947715385128,606.1135539626607,601.8895036788266
278,403.42380171735425,608.0945500293029,604.0006816539229
279,404.8172034259207,610.1447493784381,606.061355493011
280,405.96425932044696,612.1426165092693,608.0316128239486
281,407.16023372270405,614.1738274857627,610.176774932749
282,408.40293762586714,616.1831912391068,612.1944612204007
283,409.57441510276186,618.1840202366873,614.3985087536549
284,410.75019212291824,620.1967851047198,616.4922367470422
285,411.886587473468,622.2011726822088,618.38273264704
286,412.9815200420893,624.1958211219362,620.3082740592996
287,414.1749827144056,626.1863971993847,622.2777769230285
288,415.26368405268266,628.1622446644058,624.2274990668562
289,416.5217638349232,630.1476800842522,626.1481710683167
290,417.52063242561087,632.1106801966689,628.1165951047656
291,418.83554300565174,634.1203733728555,630.1108363454869
292,419.99476678899504,636.0956844447325,632.1721587207703
293,421.3297087622131,638.0866586537578,634.1356127483559
294,422.4836127244681,640.0427849341614,636.0789409270501
295,423.4708876290719,642.0094364716759,638.0557330093254
296,424.61278988233266,643.9711735222834,640.0488322424075
297,425.7630756668519,645.9618793705264,642.0431445491001
298,426.98865860143695,647.9262992723121,643.9929863324282
299,427.97599670302657,649.8679665041943,646.018490741657
300,429.2617444821463,651.8640051295705,648.0564282201827
301,430.48203958033673,653.8831536785902,650.0681536768623
302,431.5023423912733,655.8401547429025,652.0680650292153
303,432.65774101253396,657.8248909469567,653.9160642806565
304,433.6951901925941,659.7382245567994,655.8402015637555
305,434.91297431203225,661.7216686335044,657.7402239311148
306,436.10202872674154,663.6673170402777,659.716333121425
307,437.35005966909574,665.6483089768003,661.7421839097972
308,438.58741509791736,667.6358625987972,663.6577613553497
309,439.6611886431982,669.5937471251968,665.6280579923257
310,440.7812964665798,671.5460140524069,667.7896294201488
311,441.8257619426841,673.4913532482165,669.7428693794527
312,443.10982147019945,675.4783915777392,671.7332536689827
313,444.40289107657946,677.445247535002,673.694217742968
314,445.7443737439096,679.4369838324517,675.7035939249386
315,446.7535425122474,681.3764319375288,677.6088113010086
316,447.74876720472366,683.315127970559,679.486515293225
317,448.9576940734424,685.2786435183524,681.7415961007965
318,450.1871334585629,687.24646771713,683.8659550460837
319,451.56610452674107,689.2030268186832,685.9789091878853
320,452.78278880447255,691.1523258967621,687.9215270663419
321,453.8422638651327,693.077123981519,689.9560574694499
322,454.9536164084164,695.0238693424394,691.8021149044334
323,456.21359138948867,697.0027998264869,693.8394563837834
324,457.2360349698743,698.9324580316555,695.8702310876284
325,458.2880016163874,700.8652037620421,697.753290979169
326,459.51618250287146,702.8200513240389,699.6757724184738
327,460.50869412327467,704.7639386888926,701.7070893976811
328,461.4505782164845,706.6715085834262,703.6835947744312
329,462.51247973070235,708.5964141639021,705.6386549170211
330,463.58771071332495,710.5351338576239,707.6225562989437
331,464.67934234190244,712.4632786503333,709.8568716506736
332,465.830171801493,714.3927107951504,711.8029349484945
333,467.06540944859114,716.3846550680016,714.0701866490275
334,468.18418433546844,718.3151913749922,716.3401051329365
335,469.17380675668454,720.2246760237507,718.220339159725
336,470.42409179203224,722.1751855620688,720.4683773438728
337,471.582823357344,724.1295662718667,722.5114804633712
338,472.77580071862377,726.0744321716795,724.4655250150123
339,473.95007532371744,728.0077425363019,726.4061601930553
340,475.0134406194657,729.9388797779922,728.252232502207
341,476.20694100961964,731.8744491719797,730.2379549304986
342,477.27622590331794,733.8068482840437,732.2639165408285
343,478.48284976632686,735.7430488244096,734.2094041029884
344,479.5993052970028,737.6644329314263,736.0774092570465
345,480.66868895138725,739.6070854873376,738.0538691798619
346,481.8510514159411,741.5321578584034,739.8346357267365
347,483.03553112865427,743.4453816269969,741.8312408769076
348,484.1705974733401,745.3384685436856,743.8210080041913
349,485.2060948725376,747.2492449380286,745.7584014868014
350,486.30450281548474,749.1625074056017,747.7065421353534
351,487.46985757264565,751.0906470271037,749.6217880374364
352,488.6158397127012,753.0229361911557,751.6120351987493
353,489.84723039768886,754.9432893548181,753.4484232151905
354,490.7751066627879,756.8146423016609,755.4412932636025
355,492.0396782467605,758.7457985839524,757.3486675150448
356,492.8628768913126,760.5731553348355,759.2056517542121
357,494.02337775870706,762.533340266663,761.3726418070993
358,495.2329870416671,764.4458433423985,763.4525813735501
359,496.4576699929994,766.3351373377521,765.3515339304448
360,497.58206060333714,768.2450591546226,767.3511711006473
361,498.5509369287577,770.1053823102307,769.4726876050785
362,499.6825131381333,771.9835536207372,771.4447520969466
363,501.02018138280255,773.9053161716265,773.413313546859
364,501.9684603539781,775.792920670263,775.4234389350238
365,502.91834174026604,777.6697404947776,777.3737211634705
366,504.03996584149087,779.5080974432532,779.3191113568344
367,505.07833019912624,781.3570889873241,781.2065285190678
368,506.3392493604897,783.2842837524054,783.2813744259346
369,507.4528386906974,785.1871224167681,785.1791287524682
370,508.42700809630725,787.0565931177257,786.9867293006611
371,509.3845534121753,788.9105646811524,788.9325635128996
372,510.34490800781265,790.7482344906471,790.806189981042
373,511.38022655948333,792.6365798915365,792.7686891908176
374,512.6231126046354,794.5024662120361,794.811792721591
375,513.9867222581117,796.3983811292748,796.7311373301019
376,515.0215503114656,798.2135511634611,798.6351890257603
377,516.200066571789,800.0724900917279,800.430232541431
378,517.2537180806773,801.8963073407028,802.4848070385884
379,518.3494037663908,803.776536621098,804.2662178419455
380,519.3827858873045,805.654023342039,806.1606714268922
381,520.4642120929823,807.5090111923563,808.0607129319758
382,521.5392306139412,809.3924900977875,810.0649596659024
383,522.5947259303771,811.2846600752049,811.9117989219721
384,523.7002874925234,813.162418982184,813.7417471804848
385,525.146582350961,815.0632444667833,815.6672236695191
386,526.1428646331507,816.9130536980945,817.5502833506065
387,527.318734290781,818.7809947232068,819.54318907526
388,528.679527121301,820.6409873725213,821.4773213125934
389,530.1149336534021,822.5701740079403,823.4679867121977
390,531.3341292708767,824.4220986089827,825.3422203774816
391,532.4738043407513,826.239654849098,827.2340835040501
392,533.8428065552494,828.0710059279502,829.1830540344469
393,534.9021116622894,829.8823497624227,831.0381937599113
394,536.1185388709669,831.7084396501594,833.0231126030743
395,537.1032815074633,833.5186319229683,834.9170027642871
396,538.2396404293186,835.3612061876909,836.8394713903734
397,539.5715669937664,837.2600730546769,838.7565192533317
398,540.6037043000405,839.0746375467668,840.7347836291343
399,541.6995003754668,840.9079810961267,842.6561807156527
400,542.6523292993573,842.7221281444464,844.6296147955276
401,543.7381159427887,844.5952632245603,846.5381661241317
402,544.960192487894,846.4706933297975,848.5633552271581
403,545.9547063303608,848.299915214817,850.5239801565141
404,546.9475087177962,850.1244307274912,852.4053496345806
405,547.9570579040957,851.9873273461884,854.4302630178884
406,549.1040602904172,853.8346754498657,856.3566701721933
407,550.0969188295318,855.6339931423039,858.1724692134815
408,551.3116539557038,857.4236111011753,859.9615593967974
409,552.237479447073,859.2588890595543,861.8295571969485
410,553.3142642968238,861.0670593784864,863.6068235441917
411,554.5015130414116,862.9077489516704,865.4668407684109
412,555.6978198267269,864.7784433138231,867.3562171024145
413,556.8993743510694,866.6267333070758,869.3805840684036
414,558.0135766613344,868.4594265573724,871.2310705840947
415,558.9647790698274,870.272959763026,873.012945236604
416,559.9711794173073,872.0932899513424,874.9012611396937
417,561.1008905719144,873.9393260004151,876.7696718571517
418,562.152006685729,875.7516587077513,878.7383704414307
419,563.4762850020317,877.6574029816132,880.7398101700752
420,564.5891462352711,879.4289686129484,882.5864128358404
421,565.6866308497247,881.2694971034834,884.5309434374005
422,566.8582274028362,883.0550502886475,886.3913226323652
423,567.8307352241236,884.8423742876882,888.2701072709856
424,568.821531132623,886.5695231524941,889.9521386998766
425,569.8459215695799,888.3681381805605,891.6942766020509
426,570.8662334254926,890.1678034262108,893.6218144452841
427,571.7979931577713,891.9971215898406,895.5055554218284
428,572.9456257621608,893.8008963642437,897.3116718316476
429,574.1631151558231,895.6056718131484,899.1768763888145
430,575.1548592013878,897.3892925586154,901.1569293958987
431,576.1712007832617,899.1670030054345,903.0624532642586
432,577.1023374274645,900.9888676102863,904.9635222647422
433,578.2886946578946,902.784584519184,906.8850974612257
434,579.254560189913,904.5746425060158,908.7972739556868
435,580.2759914242306,906.34918583403,910.6234438360083
436,581.2100008756455,908.0790857153271,912.4627652515694
437,582.2699149816442,909.8941433605734,914.4497097997466
438,583.3123201653614,911.6659192376865,916.3214165601119
439,584.3941190556964,913.4308779952291,918.2435412386448
440,585.347733022921,915.2068690865851,920.1856044346977
441,586.3569190907772,917.0181002135333,922.0094101491686
442,587.4302079120507,918.7638830499835,923.9474807536549
443,588.4649635540175,920.4994567863242,925.92159877043
444,589.531607301439,922.244504484578,927.7083068811176
445,590.7357148653264,924.0943344112703,929.7016378908246
446,591.8360715116352,925.9159656044138,931.6409014032192
447,592.7985621007446,927.7019772202951,933.6232341666969
448,593.7496400881379,929.4656544159078,935.4239709336168
449,594.6393756011593,931.181163755172,937.1860313693547
450,595.793869348626,933.0021577999903,939.1351265428167
451,596.7602118494568,934.7448068632461,940.8424141402804
452,597.8951537195114,936.5554062140479,942.7027296789477
453,598.8673458626639,938.3506131011051,944.635150969964
454,599.9122760908468,940.1000552435071,946.6321707812137
455,600.9026008718148,941.8590743335582,948.5362661829333
456,602.0110703890489,943.6239171197908,950.3243958921655
457,602.906309379685,945.357879725914,952.229198671927
458,604.0028161774361,947.150787696053,954.5637250512033
459,605.0091332053289,948.9324805209934,956.4137064487056
460,606.0263079281832,950.657723543126,958.1647351952788
461,607.039164716908,952.384496104611,960.0105449976503
462,608.0377167643513,954.148735284541,961.8852591080575
463,608.9673120313685,955.9076432022507,963.7588424408802
464,610.0010038635415,957.6505634586498,965.5907093531106
465,611.1788000561127,959.4471885944223,967.5014111284587
466,612.0939506108922,961.1603641378389,969.4845118368742
467,613.1302197494969,962.8968131586169,971.2844095713414
468,614.0548571635552,964.6268694551947,973.1049312397794
469,615.1153956691969,966.376798426288,975.049226312195
470,616.2372353574716,968.1093984425378,976.8419741833007
471,617.2298742258649,969.864710303626,978.6353330086165
472,618.4505379613281,971.6473463281901,980.4712773762501
473,619.6238806615614,973.4444652735078,982.4461252419746
474,620.6092001634834,975.2180282019528,984.2110906453235
475,621.7784804354442,976.9950742707251,986.0843028200619
476,623.0237080401768,978.7747375407549,988.0745481460117
477,624.1773720684098,980.567036849998,990.0125473678477
478,625.1389524283594,982.2847703815374,992.0728848448338
479,626.1490434147155,984.0106238057936,994.2448459757043
480,627.1408053284409,985.6992084056246,996.205734714582
481,628.2748236418183,987.4413269009553,998.1695955088007
482,629.4450098261173,989.2257267816359,999.9302121848076
483,630.579183584429,990.9763000916384,1001.750739932308
484,631.6885325431003,992.7243995261605,1003.605422992847
485,632.8111912445846,994.5006801762108,1005.5703597412089
486,633.8773099856969,996.2462007250786,1007.4338396545206
487,635.1427576007402,998.0360080873928,1009.2605332208104
488,636.1249721231898,999.761570120211,1011.2099927650424
489,637.2352503222095,1001.4732632019004,1012.9911359307637
490,638.3616751178649,1003.1856461601435,1014.8613839813868
491,639.4166624181797,1004.9374140033177,1016.9841303623637
492,640.5003861351779,1006.6863992045185,1019.0390542482406
493,641.8211042692603,1008.5008289070984,1021.008373292419
494,642.88939367276,1010.2765056802061,1022.8758801832183
495,643.7891562280324,1011.9628880732481,1024.6230826539809
496,644.8527000709937,1013.660369462632,1026.5183855289442
497,645.8453330990974,1015.3998975137328,1028.6923079729222
498,647.0977239958437,1017.1507682444646,1030.510267369729
499,648.0374499778873,1018.8574426546453,1032.1956653311302
500,649.0301944294179,1020.5723058544881,1034.0535238419614
501,649.9875594859822,1022.2773561936813,1035.8118989210543
502,651.2090823089916,1024.1031866535554,1037.6616961733455
503,652.1585484192703,1025.7650048740259,1039.4932727146063
504,653.2880418203673,1027.4826958099272,1041.2922500028442
505,654.2111917981018,1029.1781130797208,1043.2516594060282
506,655.2633862022544,1030.8802715664613,1045.1616815258894
507,656.2153152911962,1032.5184775654654,1046.9778051021035
508,657.2543653289594,1034.2108972766816,1048.8365229959895
509,658.2849740516268,1035.8644342031757,1050.5985471059357
510,659.2412746256754,1037.547258271351,1052.3808833838332
511,660.1973132941795,1039.1791789169624,1054.2056298170116
512,661.2288707718802,1040.8997126070599,1055.9554718944337
513,662.2677602071275,1042.6306408588252,1057.8294623165848
514,663.2461701856253,1044.296352377441,1059.6182111025796
515,664.4672134231827,1046.05212297154,1061.4649454063026
516,665.4682989719498,1047.7358297915973,1063.2105334888934
517,666.3904124516498,1049.4100766119404,1064.968266830602
518,667.5847426924121,1051.107550256967,1066.8203361946744
519,668.561621600772,1052.8071589696033,1068.5840397434392
520,669.5978401851329,1054.485486046556,1070.4207058315642
521,670.5941366107036,1056.1596797484374,1072.1494162364436
522,671.5334329662601,1057.8391294097366,1074.0373961616476
523,672.5821008033712,1059.5822475899463,1075.768975643755
524,673.4272917422055,1061.1703610235481,1077.5617351778392
525,674.48025051995,1062.8388895231344,1079.3447383234245
526,675.6405820478518,1064.6453301618608,1081.3235075458097
527,676.6935461462948,1066.3338910050145,1083.2597101446916
528,677.6914606918064,1067.9842423270334,1085.046710901752
529,678.9415399239009,1069.7781061675014,1086.9336339681486
530,679.9959604954779,1071.5085681936382,1088.7996198258936
531,681.1335714136961,1073.2141590251103,1090.5704695148256
532,682.258382304488,1074.9515563636207,1092.4649789417967
533,683.3313574003857,1076.6769996830978,1094.34628840756
534,684.3967643531408,1078.3906070185503,1096.2135637826682
535,685.646013029768,1080.0748350785343,1098.1898927950779
536,686.6333093053415,1081.711699010013,1099.96174029323
537,687.7928579220303,1083.4264036942147,1101.7774312837191
538,688.8568180943541,1085.139594266246,1103.612214195979
539,689.9402538109154,1086.7890100810855,1105.3759142852725
540,690.9872385418913,1088.4631289940926,1107.158352398082
541,692.0380320877891,1090.1800365243037,1108.9761727743864
542,693.0663180994299,1091.8160277378256,1110.6940902091542
543,694.121204759405,1093.4913781248906,1112.5369092536714
544,695.2485465598321,1095.1984982332149,1114.3919200138737
545,696.2054936285042,1096.8810658471714,1116.2706992563058
546,697.3290999978082,1098.578438627859,1118.3050714241178
547,698.3261991130859,1100.237572180655,1120.3688897910079
548,699.5273621989691,1101.9812347435075,1122.2143327803649
549,700.5642378388892,1103.6708768866456,1124.456174057538
550,701.7533995204935,1105.390729891797,1126.3506180197005
551,702.682561120766,1107.0176352854442,1128.2135207178696
552,703.8891303399174,1108.7582959498282,1130.009819020155
553,704.9603691035451,1110.4599800723033,1131.8697713778622
554,706.303531391257,1112.1537456050487,1133.6750429276865
555,707.3867122593077,1113.8403344690926,1135.4527791757139
556,708.4811556378302,1115.4734835610695,1137.1284677386518
557,709.6310961699612,1117.13387455477,1138.8744738840455
558,710.7169262624143,1118.798786182057,1140.647058026721
559,711.8114365693492,1120.4933451792588,1142.4644399123745
560,712.7998081434474,1122.1476081571354,1144.2538128466215
561,713.8374831641321,1123.802846870888,1146.1061860572865
562,714.9421525911998,1125.4651056502214,1147.9716386910395
563,715.9277473414066,1127.1083997860499,1149.7672026242344
564,716.8660065833589,1128.748012919147,1151.6082966882364
565,718.0169957853385,1130.4418185406387,1153.3622733755071
566,719.120496285046,1132.0824542022242,1155.1759081825949
567,720.1599059058425,1133.7203236311627,1156.874538066251
568,721.1040196689886,1135.3571932062164,1158.656405221398
569,722.3351042990877,1137.0930151352063,1160.6240850863016
570,723.3343181184682,1138.7572136309598,1162.4640814774664
571,724.3267163695425,1140.3857680178814,1164.2631085532623
572,725.2965563925484,1141.9774392888037,1166.1081615330422
573,726.3783392114486,1143.5966456827005,1167.8817352213111
574,727.3311046563771,1145.2441007987854,1169.7401475034094
575,728.2301018088413,1146.8182992990262,1171.5905929122857
576,729.22547185447,1148.4710496439714,1173.4092728876983
577,730.1368933705155,1150.1017226466486,1175.2122250666232
578,731.1966950023831,1151.74533098519,1176.9707998269757
579,732.2786624584419,1153.345402751134,1178.7420091796846
580,733.3272828368729,1155.0190085558725,1180.4578844434222
581,734.3762165133328,1156.6135243737929,1182.287648987287
582,735.548290989774,1158.2921240815833,1184.1430500345318
583,736.4523672348633,1159.9002506554846,1185.863818011687
584,737.4122871494513,1161.4989580994518,1187.6300193187506
585,738.2842480028327,1163.0818073067333,1189.500849689415
586,739.2426015138531,1164.7263817387047,1191.4604054142487
587,740.1829640411482,1166.2732473773453,1193.2815454115294
588,741.2860643003407,1167.9472004777006,1195.262455410527
589,742.2854935519603,1169.5800929674758,1197.2475597154646
590,743.1432559044641,1171.1807659903388,1199.0345100707634
591,744.2386483384324,1172.866413762899,1200.835712463429
592,745.2126724782378,1174.4972889810106,1202.6612839873146
593,746.3601405875838,1176.1187646199237,1204.6020945676748
594,747.3141979057384,1177.7120003587634,1206.6397100278111
595,748.538557099816,1179.3716345912662,1208.415708651454
596,749.5387228802499,1180.9709984174754,1210.1592678221605
597,750.4832109950962,1182.5632081553777,1211.936382494165
598,751.6724991092428,1184.2425003108565,1213.8006489218824
599,752.6986250198688,1185.83392863438,1215.5197013132522
600,753.6661638714509,1187.4432130312268,1217.3380525040573
601,754.5545102775151,1189.040562370147,1219.1735869846439
602,755.5761058277358,1190.6750890368944,1221.100611463268
603,756.6422986334741,1192.3099486838016,1222.917823499024
604,757.831604928062,1193.99108386298,1224.847244651705
605,758.7712707623476,1195.5973959546461,1226.9175595146571
606,759.8232099239635,1197.2061423795865,1228.5961470030409
607,760.9658650174332,1198.8374044759669,1230.3446833972173
608,761.9490725491693,1200.4398344170831,1232.0410508626408
609,762.9521378293733,1202.0702198938022,1233.8208123204217
610,763.9448408509446,1203.6651627389947,1235.511637512419
611,764.9272513992984,1205.233211037521,1237.174578357612
612,765.8593570555752,1206.8134456671369,1238.9537484040275
613,766.8399769590587,1208.3739792364026,1240.7220337635008
614,768.1591653456477,1210.0950460767676,1242.6591750439593
615,769.2044417768741,1211.697935609186,1244.3085137552334
616,770.3486292936825,1213.3225010247247,1246.0735035342043
617,771.2987263089485,1214.910198924086,1247.8124764675758
618,772.3691628928948,1216.5330919854705,1249.6059763340363
619,773.412070180126,1218.1260247484597,1251.3790494272705
620,774.537834383023,1219.7601405334287,1253.1219589992727
621,775.5504209251653,1221.3630378342125,1254.9011554431286
622,776.4618675382943,1222.921420193553,1256.5683145644302
623,777.4469084391811,1224.527767581724,1258.2888475741509
624,778.4808354450192,1226.1859444626377,1260.0948907466502
625,779.5493438135038,1227.7722011735395,1262.01944851466
626,780.5095606228388,1229.3715905087126,1263.7327904554654
627,781.4999185905813,1230.9527333541612,1265.5657912100664
628,782.6784639086692,1232.6161130695152,1267.4758373827688
629,783.7289700803666,1234.2554190616784,1269.2702062052304
630,784.9054751156709,1235.9558372992713,1271.1969055447014
631,785.8450525565605,1237.5612751886165,1272.7906275451169
632,786.7468275793808,1239.1215231263095,1274.5388614941262
633,787.6877150988719,1240.6669533913703,1276.4303287738735
634,788.691019990674,1242.2129994342672,1278.0420754751358
635,789.9080405352857,1243.8759963698997,1279.894825468806
636,790.6821520945839,1245.366735419623,1281.596911874038
637,791.6387906110659,1246.9218218282674,1283.215559831751
638,792.6729655029299,1248.5381914816019,1284.9959171416347
639,793.5712297311389,1250.0398551072076,1286.612923108276
640,794.4777143513544,1251.5803093873562,1288.4248069895605
641,795.5822856204156,1253.1721926860575,1290.2309042439533
642,796.7168010728759,1254.755007952383,1291.9987116451143
643,797.741505860558,1256.2934216845822,1293.8255459034865
644,798.8756988775915,1257.936419631995,1295.561236541622
645,800.0220271014902,1259.5929294041941,1297.40738513555
646,801.202656035318,1261.258861211768,1299.275323825609
647,802.2876076376632,1262.8044478921586,1300.94846643805
648,803.2573344989929,1264.3612110604558,1302.7659088879832
649,804.4986832115633,1266.018848817484,1304.5508167665616
650,805.4015365438221,1267.5281268920637,1306.4241898883788
651,806.3528034348049,1269.1130733538641,1308.2504065933551
652,807.4576295995953,1270.733190425994,1310.1165674821293
653,808.6680269623421,1272.3839618770248,1311.9847452174884
654,809.7562344720159,1274.0218264173302,1313.7714878287672
655,810.8878049467485,1275.67866020924,1315.6286648938244
656,811.9562904831258,1277.2993650694987,1317.4614828729248
657,813.0291221688618,1278.9467868491977,1319.1187023348223
658,814.0677927799461,1280.5162185197178,1320.8805073522942
659,815.0881715105772,1282.1181716486863,1322.623955047207
660,816.0828084499283,1283.6872414868278,1324.430751218187
661,816.967769865514,1285.2174344949071,1326.1896025913975
662,818.090701650291,1286.8370534414564,1328.167377734686
663,818.98574002763,1288.351832852796,1329.8937260375826
664,820.0695649631557,1289.9907354654358,1331.5929192260353
665,821.0208252253191,1291.5352342199196,1333.3638452749503
666,822.0974588913431,1293.0857769395964,1335.0062500750853
667,823.0270160483751,1294.5867222230822,1336.7213951524968
668,824.1257287088945,1296.1844382094946,1338.6690581023167
669,825.2750624313671,1297.7804515041187,1340.7113502295424
670,826.2152944710705,1299.2831103700396,1342.317912390385
671,827.1057403945218,1300.7591009047967,1343.9608079419395
672,828.1532907630752,1302.3772039903668,1345.756252355927
673,829.2410692016156,1303.9475207418573,1347.4347234837098
674,830.2768387598136,1305.5864394725945,1349.3138302914822
675,831.2891583122456,1307.105597945486,1350.8693678814454
676,832.3454108082125,1308.734669438183,1352.7364157103314
677,833.1883750111771,1310.2269810771631,1354.5525958809674
678,834.1660523441564,1311.77246169072,1356.3646078437382
679,835.1007590298058,1313.3295826836413,1358.1909376329725
680,836.0706244173983,1314.8527259888815,1359.8959034401496
681,837.2150802765201,1316.4071562579181,1361.5194761841678
682,838.2457581331244,1317.9864133861315,1363.299372750632
683,839.1323496888937,1319.4618726649592,1365.0847505320162
684,840.0308945009094,1320.9664735199867,1366.9456516890368
685,841.0172683006339,1322.51966276622,1368.7689115343726
686,842.0245014443194,1324.038069704534,1370.5075530756733
687,843.11530327096,1325.624869821068,1372.2938838237972
688,844.2904651489857,1327.2180137293133,1374.0858036073248
689,845.1648224121107,1328.7094774613197,1375.733924681407
690,846.1602386523757,1330.257443427565,1377.5057232503539
691,847.2845146025803,1331.8203315227258,1379.3145533361035
692,848.2358603270702,1333.3313789955228,1381.027591326135
693,849.2265646089818,1334.926924453643,1382.7066407902394
694,850.5465908166302,1336.535253930961,1384.5228093607495
695,851.5872650012952,1338.0516848798686,1386.149779580626
696,852.6922122542795,1339.6220436335668,1387.9533259159969
697,853.7097695782811,1341.2128738469123,1389.7127634666351
698,854.659340448,1342.6778216357136,1391.3743503166459
699,855.8915861493098,1344.2967065274188,1393.1516829964003
700,857.0832101753912,1345.9354993826305,1394.947806185153
701,858.2391213155255,1347.6000624376857,1396.9097719480246
702,859.1378030605954,1349.100051623964,1398.7635348073406
703,860.0350065175949,1350.5911056182947,1400.535943167298
704,861.0310906794377,1352.1469965013835,1402.3844406816731
705,862.0548746381904,1353.7080269232242,1404.0833024682229
706,863.0242435500909,1355.268414058322,1405.9339457609383
707,864.002165012115,1356.7993582619213,1407.7812479711474
708,864.9449918162722,1358.339964610292,1409.552527808856
709,865.9211191577338,1359.8719699773687,1411.3804453539037
710,866.8293890241379,1361.3276540659815,1413.1159620584638
711,867.8677719901257,1362.8984657547273,1415.0871951113409
712,868.8104020500298,1364.4036068863666,1416.6445474589518
713,869.7689402240321,1365.9189393810502,1418.6292314285326
714,870.7941485312618,1367.4579876108405,1420.1333303963481
715,871.7384639072368,1368.907151829057,1421.910848630325
716,872.7899459328776,1370.4155300402567,1423.5984852825038
717,873.7618191421553,1371.9750538271544,1425.429900406037
718,874.8239097558398,1373.5301136381465,1427.3791486981268
719,875.9024848755489,1375.1212154384075,1429.1587753972674
720,876.8631188733399,1376.6344877433494,1430.947177947632
721,877.7485192262529,1378.1124313932662,1432.6750810545016
722,878.9013322062443,1379.6021481949888,1434.287532749544
723,879.7515300754617,1381.0703374189402,1436.0298391736605
724,880.8546225277344,1382.5758908137684,1437.757487269588
725,881.7933913010629,1384.0321472057205,1439.4697037873905
726,882.7262522825667,1385.503704031121,1441.1665559296873
727,883.8262589388728,1387.0395704917487,1443.0120496581073
728,884.7757400084952,1388.557367656864,1444.710678339267
729,885.7868995659534,1390.042059127084,1446.4862418643572
730,886.8694377169012,1391.5765999212492,1448.2618225980395
731,887.9313889509489,1393.1397842144777,1450.0172730264455
732,889.1146207802191,1394.687020215047,1451.852815312443
733,890.0403073936036,1396.1663326773732,1453.3901392999746
734,891.0846118140566,1397.6001320549174,1455.0411852189031
735,892.1752399009755,1399.0820220202982,1456.6630372322752
736,893.2064627679351,1400.645026406701,1458.3495414899526
737,894.1029185783323,1402.080625630745,1460.0902596802496
738,895.1836167344114,1403.5724185623399,1461.857486188456
739,896.0696079974201,1405.0347465803968,1463.4636782486689
740,896.8950985895115,1406.4897381482301,1465.0836425131213
741,897.7208770681065,1407.8822519443092,1466.8423422044523
742,898.6787416247402,1409.409796491092,1468.5420121158056
743,899.8727657770401,1410.9611839704667,1470.28111562488
744,900.8683614914147,1412.439663262012,1472.0793749490224
745,901.9317781851618,1413.988594579099,1473.942841647132
746,902.9937239407853,1415.5142827535549,1475.6303066325459
747,904.1254163271359,1417.0255085425536,1477.4027006885628
748,905.2454195853345,1418.5437265534943,1479.2347158296113
749,906.1124534113018,1419.967634485471,1481.0435899676902
750,907.2331749597771,1421.5807539032592,1483.0921196360107
751,908.0744878156376,1422.9819490972434,1484.8800150687182
752,908.9515098109887,1424.4586975394775,1486.9044296151508
753,909.9212298377695,1425.9258161583027,1489.2108991375474
754,910.9161937726857,1427.4055215947687,1491.4643289425233
755,912.0976595685178,1428.9840841660935,1493.235291785605
756,913.1144360488089,1430.4793439834482,1494.8951582761556
757,914.2727244587921,1431.9851031135718,1496.5825790583806
758,915.2558850475845,1433.4939098541881,1498.4040213763526
759,916.2765881945608,1434.9029195997828,1500.0730821525133
760,917.1529565629457,1436.3457305863278,1501.6681012259262
761,918.0781738378254,1437.8290742142854,1503.3553808844372
762,918.9818598481094,1439.2888542033695,1505.0482889866369
763,919.8648304115181,1440.7959585927103,1506.7099664571015
764,920.9285733915517,1442.3290936233689,1508.397939861196
765,921.9077897284154,1443.8123472407847,1510.1460666465016
766,922.8297290460521,1445.2174252728043,1511.8322479571452
767,923.6919748077552,1446.6313117872617,1513.469904882842
768,925.0240622405228,1448.2377609178345,1515.351937680287
769,926.0275615195516,1449.6497603509824,1516.961904242814
770,927.1569733804719,1451.192917542852,1518.7163757630565
771,928.2794282562359,1452.757305019534,1520.5476120556762
772,929.3614149034995,1454.2742829962733,1522.2382288037777
773,930.2926408762543,1455.7287334184764,1524.067789140304
774,931.3951381652397,1457.236615876545,1526.0517147679814
775,932.3043767113995,1458.68348453208,1528.1154925293251
776,933.3144571689962,1460.1526039331284,1529.8370349113002
777,934.1519426171272,1461.6157664045274,1531.5088057079533
778,935.1243629934542,1463.1122436622882,1533.2450251268895
779,936.2539395645856,1464.6818790675509,1535.063985850915
780,937.1861160547905,1466.1008881607343,1536.8641935364071
781,938.1436393734899,1467.5846619555266,1538.5244166359516
782,939.0255278172759,1468.979089516925,1540.2454492125457
783,940.1065315882652,1470.4823364190272,1542.10780717981
784,941.192825364739,1471.976881873545,1543.8684965137932
785,942.1729207942082,1473.4529829502362,1545.5520188762282
786,943.2882084031185,1475.018160748229,1547.3730301625592
787,944.4151851749671,1476.55904045669,1549.1665898294377
788,945.6215270555924,1478.1466775849442,1551.0855514411141
789,946.8996971071024,1479.6888407250738,1552.9157609569531
790,947.8780630062338,1481.1933251821263,1554.872938903544
791,948.8901098813527,1482.7256412235115,1556.7482198046032
792,949.9929682257559,1484.3061660736535,1558.4974920948553
793,951.0937434275792,1485.794459182949,1560.2155276419421
794,952.2062826496759,1487.3109713978442,1561.8990335701253
795,953.0591415946698,1488.72015913692,1563.6171530281833
796,954.0075689233154,1490.2241129150716,1565.3223934990087
797,954.9116520840588,1491.6442622040047,1566.9114739518152
798,955.8474024752272,1493.0965568656682,1568.5795640743154
799,956.9644936265859,1494.5948042736604,1570.4538345281862
800,958.1984324654292,1496.1137408121144,1572.130823770048
801,959.3287669224901,1497.6206613797876,1573.8754146518202
802,960.5205030576584,1499.0883015323654,1575.5548177952624
803,961.5407658984245,1500.5765855545733,1577.405716580163
804,962.4757588579578,1501.9803615287206,1579.1029759012051
805,963.3775803504689,1503.3941608904129,1580.9174154441018
806,964.4144955565591,1504.8485091866444,1582.6727994317419
807,965.5717469117599,1506.3995664284218,1584.5801962604944
808,966.5593230800159,1507.8712567311625,1586.2373913744643
809,967.6593936586685,1509.3559388993328,1587.9383227048581
810,968.7131797416808,1510.7995335243113,1589.6041134494233
811,969.8631746190179,1512.3193340892822,1591.421901779052
812,970.9157497478635,1513.8738981556428,1593.3735818884718
813,971.7827890395502,1515.279740477244,1595.0560973107533
814,972.6883249532726,1516.717742218595,1596.731704408858
815,973.5130454514691,1518.1608938356005,1598.4288904934904
816,974.3471264674828,1519.5469985372913,1600.0701355637816
817,975.3769904383641,1520.9825850663758,1601.7371317792886
818,976.2394284775364,1522.3335305143246,1603.3512472946486
819,977.381174141778,1523.7658574666464,1605.008372913968
820,978.4144139048174,1525.2523010410166,1606.7654400199847
821,979.2773888508409,1526.6244338777533,1608.4460081137481
822,980.1627668571493,1528.0443179703448,1610.164646124351
823,981.2857922853705,1529.4806649351892,1612.0795510024955
824,982.0588914299278,1530.8103023213023,1613.7002987684361
825,983.2683043321765,1532.3087936101056,1615.5768736847767
826,984.3868136919809,1533.7679252164712,1617.2668645754177
827,985.2531091044042,1535.1833347400539,1619.0420853324165
828,986.1935076394893,1536.6075265382688,1620.5738100637739
829,987.2428324523813,1538.0676936256923,1622.2208218874023
830,988.3239086067074,1539.56063171039,1624.081000085257
831,989.4626520920501,1541.0394822645783,1625.8290886935301
832,990.5159203877148,1542.4535569865677,1627.50586224257
833,991.6425636073872,1543.8939205053564,1629.207967352242
834,992.7725544098298,1545.3503415382627,1630.9386161495515
835,993.8043882865026,1546.7885847211799,1632.657837877393
836,994.7693450446526,1548.1761968293113,1634.230591249648
837,995.6899680536254,1549.5711846454408,1635.9432925015037
838,996.6670617397148,1550.999850204813,1637.6151869516546
839,997.775196143749,1552.5403245884522,1639.3414298602281
840,998.8473818298597,1554.0003379552004,1641.086514067655
841,1000.1282269410405,1555.494180026341,1642.7057923805874
842,1001.2609550068058,1556.9958926106208,1644.4445730424336
843,1002.1852847108204,1558.4323149597624,1646.0414350844894
844,1003.0057999847554,1559.7935713485372,1647.9090775335383
845,1004.1509947138928,1561.234068661295,1649.682633372658
846,1005.1063805231239,1562.6327129625279,1651.4618864753
847,1006.0975633438685,1564.0632612994775,1653.1517846826368
848,1007.1231326672741,1565.491648230927,1654.844328821277
849,1008.0790827011413,1566.9290283484622,1656.5766855965264
850,1009.0398495155567,1568.3761755650246,1658.169770913236
851,1009.832508113958,1569.7053262940756,1659.7607273423912
852,1010.697996580983,1571.0316686292026,1661.252747978166
853,1011.637342191541,1572.4568775331,1662.8993672619213
854,1012.7085592902655,1573.917527078821,1664.6026788294155
855,1013.7271856087413,1575.316015691242,1666.3250036706613
856,1014.8722308624344,1576.782879817499,1668.0075076402866
857,1015.8429332811526,1578.2246923134533,1669.7905923035232
858,1016.7234148115543,1579.587177144924,1671.4977685259178
859,1017.764398519869,1581.0451602168516,1673.2374006648931
860,1018.7829955237124,1582.4707550416067,1674.9341982686856
861,1019.8160325097574,1583.9043489245046,1676.673909948881
862,1020.8712778414847,1585.3369145519166,1678.3657598762607
863,1021.8546201502536,1586.7416676537598,1680.168976485928
864,1022.865257350927,1588.1489110095224,1681.8237285890707
865,1023.7388211777385,1589.4886343811136,1683.373335074406
866,1024.5951335941747,1590.8820600882627,1685.3111628913389
867,1025.6328754975063,1592.3092046469342,1687.4816396733136
868,1026.6498454270625,1593.7925926159417,1689.1236390297947
869,1027.792542659243,1595.2021980352833,1690.774040595703
870,1028.7503986303395,1596.694502662828,1692.3896412923466
871,1029.799206717456,1598.082261641496,1694.1977369520516
872,1030.7280218823846,1599.4766018231774,1695.8206981785888
873,1031.8343766809521,1600.9490050495901,1697.5302759101999
874,1032.7889899180554,1602.3530185568334,1699.1965327887917
875,1033.7659158008746,1603.7340778254481,1700.909794473335
876,1034.6915048400997,1605.1396186137163,1702.6092228203147
877,1035.5303304482484,1606.471679405794,1704.1470108971612
878,1036.580513653598,1607.8977644465156,1705.8342636439193
879,1037.5032173835411,1609.274253050382,1707.4320075760584
880,1038.3338124448935,1610.5706332888549,1709.0601480930425
881,1039.2984301097658,1612.0168443415857,1710.8273825828478
882,1040.1799168226084,1613.3895530221967,1712.5486269204298
883,1041.0709186114432,1614.782229125238,1714.1897885533365
884,1042.2350421592262,1616.2570512551931,1715.9577075334194
885,1043.1856904457165,1617.6298923387749,1717.5639751278734
886,1044.289970699237,1619.1367156227225,1719.3921506004326
887,1045.3545149095098,1620.6320646075872,1721.1957011277896
888,1046.3010850488536,1621.9916836746809,1722.7538020958737
889,1047.2891152626512,1623.379351773522,1724.5077467529904
890,1048.325552626094,1624.7006522689633,1726.1636342080822
891,1049.4528597845344,1626.1877604225613,1727.9561717960844
892,1050.3806118765792,1627.5857592450923,1729.6786534209907
893,1051.453869507989,1629.0343334283098,1731.5472704113513
894,1052.3639118593887,1630.3831843721246,1733.034052871993
895,1053.3336175930315,1631.8349540215204,1735.0108524037444
896,1054.3656461107714,1633.2640480834486,1736.653372255078
897,1055.3435793514664,1634.6542924211672,1738.1979076757834
898,1056.324670827917,1636.0771639601908,1739.8025249773996
899,1057.4527096062604,1637.4635725710473,1741.3677067397816
900,1058.3724818208373,1638.8840440602971,1742.9371518777295
901,1059.4068227396456,1640.2406642783405,1744.5470538589875
902,1060.395085870574,1641.5883191022276,1746.1518253035365
903,1061.3861325950215,1642.9992643701912,1747.927813796486
904,1062.2726284974904,1644.3946118618735,1749.6336152965605
905,1063.342306421936,1645.7627607817305,1751.2375437762096
906,1064.3577974274644,1647.186055846985,1752.938375104672
907,1065.4322901142568,1648.6257388925692,1754.6285967838762
908,1066.455319256902,1650.0622696800215,1756.2705829414738
909,1067.634817487403,1651.4749239539792,1757.8459385968042
910,1068.764541860098,1652.976225096759,1759.6097073808821
911,1069.796508453246,1654.3454529619466,1761.1960919766157
912,1070.731909910628,1655.7296826700222,1762.9486701342212
913,1071.6756136285187,1657.1435729216457,1764.6980085470243
914,1072.6823517809146,1658.5542648526737,1766.4215365961027
915,1073.8508997430874,1659.9376263613385,1768.0701980890062
916,1074.747839224108,1661.2912951474912,1769.9078608031189
917,1075.839321306643,1662.6989888229596,1771.5768328163713
918,1076.8250745667983,1664.0680512016834,1773.3976863925955
919,1077.789390873122,1665.45592954576,1775.0719068962521
920,1078.757229931314,1666.8326216575742,1776.9613116789906
921,1079.818529939601,1668.2505643334828,1778.5995967890683
922,1080.7524341827059,1669.6125035206858,1780.2738655580958
923,1081.6868199572234,1671.0014139163502,1781.898769526399
924,1082.7651124291745,1672.4156273086144,1783.55823395767
925,1083.655630102443,1673.7910176989308,1785.2146806871344
926,1084.6289981757059,1675.1488248450469,1786.8165104415411
927,1085.630526088133,1676.521892055174,1788.4998663464755
928,1086.6686672910625,1677.8968202102576,1790.2017387015455
929,1087.6875262365236,1679.2736500581527,1791.896149755014
930,1088.7734760878498,1680.6678269190331,1793.477849783946
931,1089.705911535176,1682.0151566879047,1795.0653545855498
932,1090.7003892950315,1683.4430849720775,1796.8232466943257
933,1091.5016993246131,1684.7670620258432,1798.3909711707802
934,1092.6061557716314,1686.197145069999,1800.1624978937518
935,1093.6815069194556,1687.6129484944724,1801.8098828636762
936,1094.6147180254015,1688.9466862863158,1803.5031898232537
937,1095.463047216868,1690.2637224762846,1805.2013443436533
938,1096.3454088917294,1691.5847653946687,1806.790781857052
939,1097.20500885122,1692.922270933651,1808.5248549868493
940,1098.0621166839187,1694.2875677692068,1810.4494341893737
941,1099.0222900606348,1695.5794377065763,1811.9964321862121
942,1099.958595342904,1696.9183394503848,1813.6587970415212
943,1100.9281190306679,1698.3025356652458,1815.3659049661871
944,1101.8510164122572,1699.6645839348898,1816.9440204114546
945,1102.885738170374,1701.0201712971148,1818.5556688255895
946,1104.0261021329163,1702.5751260878355,1820.4074555602162
947,1104.9263285896832,1704.0258622751403,1822.2582812597625
948,1105.794343795345,1705.3137303607957,1823.8264568475438
949,1106.6964225801012,1706.6726020078322,1825.4902714445564
950,1107.5082726440814,1707.8884821484114,1827.1458598879428
951,1108.5931737916349,1709.3138588423217,1829.0300858652602
952,1109.5331491461677,1710.7159990388936,1830.7238227911064
953,1110.4468274400951,1712.050388203561,1832.3171984384176
954,1111.4200962119535,1713.3744694326767,1833.9537983150801
955,1112.3513950238844,1714.6554893380228,1835.5463577142557
956,1113.406474168277,1716.0353630212662,1837.23175995627
957,1114.281151212402,1717.322000027767,1839.0073388996764
958,1115.241859631963,1718.7223479550319,1840.5792318140227
959,1116.3492440799794,1720.1156148736084,1842.2838083248662
960,1117.348736228039,1721.4364828268865,1843.866357307714
961,1118.189437531147,1722.7337460604087,1845.3623317794543
962,1119.215500014202,1724.1179339809244,1847.0388878275207
963,1120.134637105324,1725.4236513645694,1848.6678352445333
964,1120.9295926768011,1726.6984231550146,1850.2619589187914
965,1121.8883963937744,1728.1154504225012,1851.907415702346
966,1122.8177859324337,1729.4655173249769,1853.5495959202253
967,1123.8291131506508,1730.8527476597098,1855.2567578711887
968,1124.7042451825673,1732.123294668857,1856.9490782063071
969,1125.8279422214882,1733.4398137521432,1858.4969691162128
970,1126.6913130764851,1734.732952921634,1860.0938171495557
971,1127.6858857495683,1736.1528051718246,1861.8108124882087
972,1128.7482840607806,1737.5408357004244,1863.5339894540798
973,1129.6921534653347,1738.7935683182309,1865.0126969611333
974,1130.7049927289513,1740.1299492291969,1866.710436120368
975,1131.621534249173,1741.4082785982844,1868.519992879631
976,1132.4461017896606,1742.7405618318767,1870.0280682590758
977,1133.2370503930595,1743.9838333712098,1871.5737951052663
978,1134.2361369074436,1745.343520385309,1873.1758069940945
979,1135.2538706059356,1746.7223324571178,1874.8644635363798
980,1136.1509135364095,1748.0369701786099,1876.4666332761733
981,1137.091200196801,1749.3620927382674,1878.1642807633225
982,1138.243143035465,1750.7872540483768,1879.7906214531183
983,1139.2998798700291,1752.1412754034548,1881.421311289582
984,1140.28428464377,1753.518362134469,1883.0397709259757
985,1141.3310772876976,1754.8806399328203,1884.7268998914528
986,1142.368053551577,1756.2706056612137,1886.4359220979889
987,1143.477261243727,1757.6428519573917,1888.0774220077049
988,1144.3618041072853,1758.9696817673955,1889.679666512683
989,1145.3689262606292,1760.2990371866895,1891.3550637024823
990,1146.413026755473,1761.7160974674682,1893.246166287254
991,1147.2279468365048,1762.9530680253044,1894.8180914757108
992,1148.281301114213,1764.2309801354295,1896.3615170129603
993,1149.3394741479487,1765.6253356342334,1898.1032442296978
994,1150.2991371426303,1767.0161379806877,1899.7619285550375
995,1151.4824432358942,1768.4193380767722,1901.4621895293649
996,1152.5025390840299,1769.8218925941887,1903.1309605340257
997,1153.4270843506802,1771.1446232076082,1904.5965336656457
998,1154.399729889989,1772.5296389384878,1906.1719575560448
999,1155.3850932944542,1773.848957297588,1907.815681008471
1000,1156.3631317957652,1775.2233755394532,1909.5503763090662


==> data/centralized/61-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.309200328964768,2.302585092994043,2.40957717673668
2,4.809051247118077,4.605170185988086,4.724251195268727
3,7.1483283917412255,6.907755278982128,7.05087497300652
4,9.568496330291136,9.210340371976171,9.34571843110184
5,11.958788681854049,11.512925464970214,11.65506440585796
6,14.376127071773904,13.815510557964258,14.006242037370589
7,16.76758561097568,16.1180956509583,16.418780229331343
8,19.200143042956867,18.420680743952342,18.758412864507488
9,21.65497817782769,20.723265836946386,21.086077519333436
10,23.93840002762295,23.02585092994043,23.52265515258627
11,26.253049076709157,25.328436022934472,25.866443007345605
12,28.646645343516145,27.631021115928515,28.269929958117668
13,30.970760617505807,29.93360620892256,30.590780175441893
14,33.32637590870831,32.236154522675506,32.954578553510416
15,35.641183510892894,34.538640496327794,35.25478814621414
16,37.83051109990349,36.841095310987114,37.635050818843176
17,40.14093051218014,39.14354483935438,39.923342376685135
18,42.36658144574161,41.44598463424038,42.250326238531116
19,44.74519825297609,43.74847257147099,44.57436550409376
20,46.92618106243685,46.0508811854581,46.944539976593894
21,49.21188032738101,48.353365320069734,49.3014289920374
22,51.26529415651106,50.6552582915375,51.60275820814571
23,53.42888166509559,52.95745508400363,54.0554557154403
24,55.54788922454541,55.25939041627395,56.38185790686047
25,57.695176185362854,57.56156135181505,58.832787222562104
26,59.93485959631989,59.86347968336662,61.08903448976759
27,62.124135875676316,62.165484739519385,63.48038250441251
28,64.13832328409744,64.46724044065327,65.88311226177522
29,66.37159464109111,66.76911646816855,68.25738531062284
30,68.40727164372505,69.07067849356156,70.55760384459954
31,70.46647423362936,71.37186863872316,72.73506447500742
32,72.57871376039489,73.67337116529993,74.98733337610174
33,74.6602420329388,75.97461183594201,77.32564619661942
34,76.68954633235819,78.27551077455747,79.61493407230813
35,78.62041457910705,80.5762812910794,81.9206559547896
36,80.61498820544396,82.87662231609188,84.26051587155887
37,82.5988829376499,85.17633936028635,86.41310338205416
38,84.75089454467445,87.47689500614074,88.86030977107661
39,86.5694139122785,89.77569940404288,91.08023010433794
40,88.42022469302567,92.07483606694838,93.34801164082278
41,90.2751441934704,94.37372532171081,95.7144903145588
42,92.03730132380032,96.67070845754272,97.95186569669251
43,93.76340880997154,98.96808984089756,100.18435920953355
44,95.67248484011708,101.26532332769165,102.50758710714109
45,97.46614024764078,103.56210922698146,104.80810443166581
46,99.16209387717889,105.85732914001713,107.05025579633593
47,100.98583867355926,108.15431877786646,109.24485049558908
48,102.70279169939494,110.44956999512894,111.52049982468105
49,104.53180776390903,112.745172125844,113.8818850144207
50,106.19963567490508,115.03990910199501,116.2309774571281
51,108.0213969231879,117.33614322914997,118.64126498903934
52,109.86332345935925,119.63110780926006,120.9584597310511
53,111.8390110039239,121.92840873323952,123.37723978802217
54,113.54064335186503,124.22423058780622,125.73237247960726
55,115.21489854164213,126.51901445585024,128.0423228176621
56,117.10393596551565,128.8143248842551,130.17549375803193
57,118.68566587725155,131.10748503120152,132.45170914716869
58,120.54061101095515,133.40189235851773,134.7041411324943
59,122.33799222842178,135.69472103820738,137.04503418740285
60,124.05207731090556,137.98726905435595,139.43400208573686
61,125.652431605574,140.27915346417265,141.78009741373432
62,127.34836678451217,142.5693181937322,144.1004328162992
63,129.02469031321004,144.86097041648932,146.5283852813459
64,130.74407985825684,147.1519984631964,148.86030578938627
65,132.360485722694,149.442193891361,151.05961852461613
66,134.05667310497137,151.73078970172284,153.26619023373146
67,135.740807342577,154.01851195533928,155.48323625049917
68,137.2420839147709,156.30553513305944,157.8454838423556
69,138.89858012539398,158.5952071932636,160.18339464706764
70,140.63664259115023,160.88206948309775,162.39692449470107
71,142.35210557673918,163.1667737803069,164.783037494127
72,143.94463177764027,165.45457750246436,167.115826754497
73,145.56313212854798,167.73928054882415,169.39641060840765
74,147.21366447491425,170.02282174063055,171.63621426143914
75,148.7785451537737,172.30505235752392,173.80242839879796
76,150.34770108564987,174.58714604863783,175.91417335432487
77,151.77101077966216,176.86824823527556,178.25445927534918
78,153.3473418766917,179.14949869661265,180.58158487178372
79,155.04646007634227,181.43155045580548,182.96180703174826
80,156.55433195561145,183.71046216286535,185.13847139601125
81,158.035387798023,185.99046340349585,187.56202109986756
82,159.56967114523962,188.2706449020952,189.66799741765197
83,161.18088278583542,190.5482967166132,191.90341012186133
84,162.70377108661938,192.82495584193475,194.0331541048162
85,164.24772716338862,195.10184012365107,196.26301878370975
86,165.79108258791766,197.37700332911683,198.46897118879102
87,167.38842729694818,199.6457794365202,200.74688490855243
88,168.86717074954444,201.90943562553952,202.9315944711013
89,170.28861382154378,204.17756740283966,205.07742784755743
90,171.75593246741298,206.4481371024203,207.44677395711497
91,173.1843580657483,208.71648176954193,209.70985314449436
92,174.6880134470743,210.9822268599602,211.80580221063946
93,176.18130546411987,213.25079401383903,214.00325818025902
94,177.744019682445,215.51606538350904,216.35627089178098
95,179.3318623977697,217.79112545683677,218.56535180877435
96,180.89861158469085,220.0482287751304,220.93874148964744
97,182.31911987162434,222.30658120047056,223.162668750966
98,183.9769946567516,224.5705762076909,225.45233412055913
99,185.3428753306433,226.82835862764298,227.57910236609908
100,186.78394764592377,229.09408558460865,229.70147309417
101,188.36288451812655,231.3568600694735,231.87829309868653
102,189.75300760372457,233.61472833753425,234.07878736951966
103,191.25389258625916,235.87653437326315,236.27866965954888
104,192.81646471732307,238.13757989241049,238.67265069769908
105,194.14705619243713,240.39647288891788,240.91888973503663
106,195.56303142147758,242.64925854969565,242.9542248597133
107,196.95519697952093,244.90525367319364,245.15257515787047
108,198.37348955248945,247.1513081696239,247.44709534714315
109,199.82404023566656,249.4122178533711,249.70684522017217
110,201.15110227136853,251.6549106661024,252.05980553497926
111,202.56069353385615,253.9075257433883,254.4578871506353
112,203.97622333142445,256.15937230920474,256.6098253506431
113,205.32605651239598,258.4110586762456,258.94658442117975
114,206.65368442983083,260.6629936306729,261.08289313780693
115,207.96920441948478,262.9181559457378,263.40491179443364
116,209.37624968166162,265.1688757250835,265.7174029719417
117,210.78995156289727,267.4107549285757,267.90875649469
118,212.24466269836068,269.6605833752642,270.1965392021161
119,213.58924854786474,271.9045893685132,272.46116818460115
120,214.7769669845126,274.14485828042336,274.64725296720337
121,216.06587494204274,276.3839873032618,276.770424284471
122,217.37192299624436,278.6272186171288,279.01744892528274
123,218.6743982143886,280.85517083621886,281.2931632416189
124,219.90251884000605,283.0935191370267,283.6261772860908
125,221.29406357365482,285.3306226767232,285.8578971968717
126,222.62920823456022,287.5645636759168,288.13245648751416
127,224.0667315103957,289.8034600384162,290.245936936506
128,225.4271229340033,292.0429158766795,292.48312948791073
129,226.6573418186165,294.26924362129927,294.90794808794317
130,228.0312894884871,296.5037309364632,297.03182566025305
131,229.2824975529056,298.7519711555842,299.2561678791079
132,230.76375130128366,300.9843327371852,301.5321580833578
133,232.12968310404173,303.2165584489567,303.63219379964534
134,233.56781772061618,305.44869739010085,305.81283276542644
135,234.89896622389864,307.6679322843145,307.95855361668623
136,236.1491768643102,309.89136250112546,310.0586168453187
137,237.5659079998404,312.11257347173006,312.26018255660557
138,238.9964404246175,314.3497036856262,314.3911739798704
139,240.21230455694848,316.57124962418186,316.68706129467915
140,241.47327063854286,318.78398021706016,318.8094592949945
141,242.7625659381253,321.0029630034628,320.8675678116499
142,244.08825784386173,323.205425454096,323.0026817511199
143,245.5197953975051,325.40800357435,325.2326540586544
144,246.81504623319054,327.61116947867407,327.26749598740696
145,248.32905344792962,329.83296339861545,329.3984450014586
146,249.75615392197167,332.03900914396263,331.52337161574104
147,251.10596935812958,334.2407375633648,333.59803459607883
148,252.3754210503824,336.4350716898362,335.6918556642266
149,253.7616605874351,338.6540992721462,337.8279575370801
150,255.07635127513646,340.85481692914783,340.11736269769347
151,256.2997481777652,343.07140325899394,342.34271958056905
152,257.47265059946807,345.26022343412745,344.26493707709506
153,258.81258846750717,347.47094473248524,346.38056867683315
154,260.193575572467,349.6527371393621,348.57799804853664
155,261.4902364353269,351.8537621608375,350.8420879037025
156,263.0202183936522,354.0601009735319,353.06359199548547
157,264.3248221899415,356.2629640690415,355.4485923892529
158,265.75870205075057,358.45131143903916,357.5476318626525
159,267.1006114226601,360.6511587247163,359.8124279397029
160,268.3905107277773,362.85047366614657,361.9017060546261
161,269.59827530195895,365.0287603734514,364.15783434581635
162,270.7762064179618,367.20962194373294,366.27605704211203
163,272.11265966418,369.4145257693853,368.3488621933928
164,273.2380716850964,371.5975321248549,370.4448554141932
165,274.4041121345396,373.7557076667498,372.50541521127536
166,275.9245295594087,375.9623992638699,374.6417392258748
167,277.2679570536305,378.1540448531101,376.63393453065225
168,278.6089956998554,380.34323093547545,378.60323792777774
169,279.9122449589815,382.51986094672486,380.94941249088356
170,281.0586064682374,384.6818144701312,382.9923724658581
171,282.42063743362786,386.8550623915428,385.09293666284566
172,283.7097507855816,389.03270684266624,387.24028027468097
173,285.03094664745794,391.2127483369559,389.4772874914609
174,286.56262704478513,393.38957754318443,391.6077452554887
175,287.8142817944041,395.5466496690939,393.6664429095759
176,289.1967901675661,397.722430321104,395.8701637199953
177,290.41842637811357,399.88694891392424,398.1144436477619
178,291.6723887699468,402.05922101148326,400.29769536536367
179,292.87026308151405,404.2300498562399,402.4224647624571
180,294.34328197417017,406.4156661337355,404.615792456089
181,295.5596050337257,408.5788666103543,406.6927139053957
182,296.8585379639726,410.7362338575699,408.99741729660485
183,298.0716010137674,412.91293635514387,411.32720887020287
184,299.441333387219,415.08056319160323,413.4232953285507
185,301.07427397326575,417.26946178134455,415.6847125421436
186,302.47356823309605,419.42299437845026,417.858716390367
187,303.801087272852,421.59653390616796,420.08774310757315
188,305.05320078221513,423.7589275271339,422.2938438971067
189,306.43096510448186,425.9185415265202,424.627135931398
190,307.6037057108368,428.0655405592625,426.5898996671201
191,308.9146881139087,430.2055100351748,428.4606326456507
192,310.111704267084,432.3542414593439,430.5414292811691
193,311.4061748848292,434.51149673405655,432.8319425386366
194,312.58724636253623,436.6606942207215,435.1814753823202
195,313.68967679969944,438.8060750553772,437.24081738318677
196,314.9053636787719,440.9543168470534,439.32861977746495
197,316.25471512685357,443.1021658316287,441.39415459755946
198,317.44606842613985,445.24550967250497,443.5582917617157
199,318.7340642835153,447.40196417321397,445.70035528856795
200,320.0028113114058,449.55274910583836,447.8219493121045
201,321.16203265197197,451.6689538826031,449.9378530425624
202,322.5407560408502,453.8354744501543,452.10178587053156
203,323.7617479069389,455.9705982146808,454.13885341806537
204,325.12743460044527,458.12359726335956,456.1671351326564
205,326.4273370546631,460.2587117354733,458.2118591056703
206,327.6261868326802,462.4015258243113,460.3909851977064
207,328.87638351654374,464.5411712446748,462.50567627297073
208,330.1565493953082,466.6531900537215,464.53447375343194
209,331.3637352859627,468.78287668634516,466.6217673300183
210,332.60413317224214,470.90134412922544,468.6388626582503
211,333.8598976584819,473.0203910775698,470.70056040355576
212,334.9599818430176,475.148255114828,472.88799150139613
213,336.26651666261,477.2854784855803,475.07029883393767
214,337.53585213993114,479.4176413356504,477.2708870032085
215,338.8097122397706,481.53033882991764,479.38837585033644
216,340.0693777920745,483.6481635115227,481.5684398724748
217,341.27247499583467,485.7576017597276,483.7864147157598
218,342.5008804150499,487.8877608012086,486.0808801662194
219,343.698125925129,489.9871122412075,488.18448557972454
220,344.90250956915304,492.10993471037654,490.3069336400197
221,346.19757542578026,494.22330675828,492.4153350556272
222,347.4296242218164,496.33137913060494,494.43752486313946
223,348.5357611545306,498.4295769093427,496.7877336638196
224,349.71764768195976,500.54568671335585,498.95617902500874
225,350.9940072916335,502.6668190245081,501.0189243811993
226,352.08112940076495,504.7483295252809,503.0562727621949
227,353.2856270416909,506.8393468218335,505.1205829111757
228,354.4554772571921,508.94147485861123,507.1404113058454
229,355.6280316402751,511.0454568529874,509.09931821082296
230,356.9000806056355,513.1376586294532,511.24518774003707
231,358.06965935496396,515.2449209260782,513.3835722947483
232,359.563899752142,517.3365727355085,515.5532618837344
233,360.8630112309804,519.4543975390284,517.6468085248353
234,362.10487008078536,521.5434220717982,519.720761938127
235,363.3373980419847,523.6247525216661,521.7489005150163
236,364.60805883258655,525.7147200905107,523.9540194635141
237,365.7648673258468,527.7766603166067,525.9289314511319
238,367.15106090629513,529.8815942788158,527.8539190716021
239,368.54291027599066,532.0004839926548,529.9615976926968
240,369.562543120003,534.0587987369331,532.0630557911851
241,370.8159408753348,536.1418917632387,534.0562291149776
242,372.0935144563469,538.2055780196525,536.1183389827263
243,373.2551271748917,540.2990855241349,538.308728446385
244,374.6497457273477,542.3722641510855,540.4506639939865
245,375.8416175994066,544.4197703444809,542.6748779049337
246,376.9437095046189,546.4849013599181,544.8464349212827
247,378.05220559446826,548.5608331905171,546.9451977338751
248,379.42800144539035,550.6707430568083,549.179911443539
249,380.5353933076312,552.7221704427141,551.1849684090579
250,381.6401302503182,554.778841779066,553.193195167461
251,382.7655161434245,556.8173624851589,555.1553669270419
252,384.0949777959142,558.8927287871452,557.150900687694
253,385.31955038229177,560.9634648996422,559.2702401215469
254,386.5498519444241,563.0179140483176,561.3169552192941
255,387.8515006321639,565.0964223959505,563.4006287005018
256,389.12723105754776,567.1859393521979,565.704300991927
257,390.4226346502695,569.2556338177213,567.793312647103
258,391.62917075418807,571.323197315621,569.9130809921048
259,392.9104291497723,573.3563085578346,572.0540096189513
260,394.130314427587,575.4347559074142,574.1277112243358
261,395.34995637173523,577.5043737855196,576.2462159003674
262,396.67848139717546,579.5869988288578,578.3769501472134
263,397.8300478021164,581.6438157428112,580.4925927092249
264,398.9643240485341,583.6801552022741,582.4865119610114
265,400.1929137838037,585.7412128854459,584.5774259133614
266,401.2874515643557,587.7527571097966,586.7339139633377
267,402.3827757576037,589.7923072203733,588.8882795608275
268,403.4105208039011,591.8345881749825,590.9956481068725
269,404.58100339987396,593.8817407706277,592.9551815165048
270,405.9204853215858,595.9279475990119,594.9945940078525
271,407.0444285364256,597.9532643128118,597.0291752796668
272,408.3084631085992,599.9997871683287,599.1395805877139
273,409.72510400282084,602.0457959400982,601.2268105479469
274,410.7920550471731,604.0721007826769,603.2147737959541
275,412.1524680043258,606.1341514506851,605.3383219285174
276,413.29823712053167,608.1853701135184,607.4253203671767
277,414.4456664987251,610.2239247619043,609.4855541499148
278,415.56316312619737,612.2285398363986,611.683769682541
279,416.8275782266175,614.2949994474437,613.8450355978464
280,417.98472573462396,616.3147633496322,615.9153189224768
281,419.2586142668689,618.3655144521541,618.1206053420832
282,420.4848881650824,620.4051171603545,620.2781621669076
283,421.5587641283002,622.4301485242705,622.2839387560805
284,422.9038415165905,624.4690829812544,624.3115524631072
285,424.0037463945058,626.5001564678046,626.3881213731522
286,425.32342239598745,628.5157272296502,628.4710186927937
287,426.5282924159532,630.5309368194688,630.5379003917718
288,427.5215664067053,632.5358279018009,632.5505353596365
289,428.9771186025394,634.541947850326,634.8129931167088
290,430.16773116906495,636.5366796998444,637.1188853534359
291,431.4555796332847,638.5794203940295,639.0564519748254
292,432.65187832723535,640.5829151766645,641.0152772635258
293,433.823700516563,642.6069265923264,643.1263131138901
294,435.0648058020991,644.5906996401025,645.0306787879694
295,436.206165178847,646.58847695211,647.0469232809926
296,437.2262583408265,648.5785209381862,649.0638856658423
297,438.2654861173611,650.596548127989,651.0884412143585
298,439.5555521637057,652.5902743986147,653.0982228301405
299,440.57934135862246,654.5624176344422,655.1802680903675
300,441.9078183192913,656.5811634404615,657.236314848735
301,443.2198093218606,658.6262996438395,659.3210393508596
302,444.27240818732184,660.607661280683,661.3927870610513
303,445.3964331042781,662.6188902958374,663.3992670209689
304,446.58107044332877,664.5610196533289,665.3852758374817
305,447.6576745957594,666.5685915399703,667.5806516525716
306,448.93205727678566,668.5407652804367,669.5837429100133
307,450.16788908238493,670.5393471806977,671.7289843314046
308,451.421968731193,672.5560389544681,673.7341023218771
309,452.6573177793365,674.5416140316518,675.748449718427
310,454.0011704913954,676.5205176226873,677.9136630683086
311,455.2117079068905,678.4960235802611,680.0151284154172
312,456.53546868890845,680.5118911889379,682.0703247171119
313,457.82601243211855,682.5054892114464,683.9204885261054
314,459.14116086864425,684.5222542724742,685.9632996593481
315,460.1543075533727,686.4912770904485,688.0687781652559
316,461.16602025698097,688.4652746137381,690.2817129709335
317,462.363534417722,690.4579816156471,692.3865485986767
318,463.5873898851375,692.453521036906,694.4199100742186
319,464.78553261225096,694.4342103098747,696.4173705499119
320,466.0216927313357,696.4112344719443,698.3125376774856
321,467.3621164595722,698.3655245553016,700.2000379309734
322,468.5116403473699,700.3359633571844,702.1868426365744
323,469.8358438337736,702.3388605146899,704.3404753954171
324,470.9214024550472,704.2938830711428,706.3271661844683
325,471.8975190609588,706.2558468343939,708.3627108479934
326,473.16604477835165,708.2368078490169,710.4495384325642
327,474.4550274664176,710.2076499339646,712.5165968640242
328,475.46453308058244,712.1441837322483,714.5921943032408
329,476.4751289438509,714.1000315145444,716.5863123684517
330,477.83385828967465,716.062904211927,718.5360747745552
331,478.9725337981862,718.0166507884956,720.5961776242002
332,480.0967891478977,719.971890855419,722.6687011492254
333,481.27343805476113,721.9851028478064,724.8620317134606
334,482.5291446503996,723.9361945077632,726.9167525179602
335,483.4549547427335,725.870125956999,728.8648918725448
336,484.6395127779941,727.8435301135466,730.8781191909085
337,485.773966970321,729.8172102876083,732.9213654395085
338,486.9625477307677,731.7824204783619,734.8868421824347
339,488.07922725121284,733.7376773056195,736.8737240304637
340,489.20493965703434,735.6950670988134,738.8829423066959
341,490.3079502683403,737.652000586798,740.9007579397874
342,491.41105513142315,739.6094554780908,743.0139842665793
343,492.6386606816951,741.5670194537616,744.9069891232623
344,493.6780880372193,743.5106039281651,746.8481663657021
345,494.8803059764856,745.479143663748,748.7766655676595
346,495.8819723477728,747.4309390612468,750.9304521674369
347,497.06281563618086,749.3706706944645,753.0496131874315
348,498.2200909263635,751.2927509391177,755.0097952890551
349,499.3255630162482,753.2294657812555,756.8777856276345
350,500.4210683255164,755.1706850355648,758.9311987856281
351,501.66723832818104,757.1254887727298,760.8781477787932
352,502.8931028584487,759.0862556841865,762.9498540530885
353,503.9824675086504,761.034256995965,764.9386816463013
354,504.95509691631975,762.9339378302408,766.7935833884234
355,506.2010685212627,764.8895189502279,768.8206384880654
356,507.01305524426317,766.7530923347374,770.7293483847878
357,508.1366962612316,768.7379281179716,772.7534907389455
358,509.3071413581831,770.6790184532297,774.8527163067693
359,510.50089646497867,772.5978962316412,776.8765370270396
360,511.6126527590092,774.5361759819982,778.9085693110087
361,512.5556106605977,776.4264330861357,781.0262269728295
362,513.7053400358159,778.3379470859749,782.9897964606221
363,514.7436316553822,780.286677056783,785.0179749049285
364,515.9287748915384,782.209734448401,786.8767218481129
365,516.9983435728753,784.1229864701488,788.8562681399945
366,517.983126869196,786.0016266376587,790.8641467642176
367,519.032466891954,787.8892319568421,792.9070053980853
368,520.2337214918999,789.8360853507036,794.9070121431911
369,521.3273190659031,791.7666549480896,796.9531683403545
370,522.4304798722698,793.6645662279951,798.8481606122301
371,523.4372700854648,795.5481685295496,800.6803562754593
372,524.3311263231536,797.4177105693161,802.6316727951472
373,525.4303704120007,799.333276471801,804.5981645019885
374,526.5515379897911,801.2299714809163,806.6073992914478
375,527.7492094630423,803.1541976286388,808.6576974276866
376,528.7676004062373,805.0055444604818,810.6896816716588
377,529.8463418750155,806.8977601898179,812.6570446551987
378,530.7530325204822,808.7558659041892,814.5067305992794
379,531.9006782545613,810.6633725895163,816.5006213502352
380,533.033337704434,812.569461095638,818.5616486480498
381,534.1967593910455,814.4509102844274,820.4467245098492
382,535.6381380429285,816.3601774407114,822.4157165046029
383,536.8645095471962,818.276608949491,824.3983008640499
384,538.0631136978411,820.1775906143424,826.2639944973243
385,539.1500087636729,822.1027156689595,828.3687930289742
386,540.2190413223972,823.9775800542162,830.347144767391
387,541.4042207325506,825.8727746810641,832.2298637587529
388,542.6114635670924,827.7638335804811,834.3035221516215
389,543.8921529577201,829.7178676690628,836.3498873694172
390,545.0816227239931,831.6007685655402,838.3985776171345
391,546.1004624731195,833.4533966899104,840.394368449777
392,547.1090583894207,835.312751369306,842.2976731673798
393,548.1151008552499,837.1596234867792,844.3111918642663
394,549.0846715030424,839.0248471876696,846.337818291434
395,550.1762066569763,840.8755052490894,848.3351951048372
396,551.1843450494026,842.7561392360851,850.247283259652
397,552.4100055083369,844.6918150361387,852.3136276494056
398,553.4657585962649,846.5439368193731,854.4036116499835
399,554.6109737665132,848.4195954962959,856.2586843637616
400,555.6193737593859,850.2745849069868,858.3583458607994
401,556.7575019512668,852.1853472360061,860.3033288055469
402,557.9422453394844,854.0943551893938,862.2093475431279
403,559.0812932246405,855.9622594380075,864.0489616822921
404,560.2412588300434,857.8251445738812,865.8813907997238
405,561.4183039358012,859.7289475014388,867.8702296954013
406,562.6595567695389,861.617198342195,869.7880115056331
407,563.5983317409436,863.4546292257186,871.7226289288575
408,564.5785427289578,865.279056464624,873.6106821068562
409,565.6636282969857,867.1524993653682,875.6363614541476
410,566.8064213916658,869.0032214548064,877.5578547524915
411,567.9832812776766,870.8845797950597,879.5466414452726
412,569.0131201771273,872.793131953324,881.5366020342141
413,570.2301876721266,874.6830198807093,883.560396501055
414,571.3650600685024,876.556172093528,885.5249280445684
415,572.2589285129735,878.4141842609328,887.4593110803913
416,573.411433780923,880.280267232117,889.4408728079818
417,574.5175495526635,882.1675229750483,891.7095908270013
418,575.6252343445942,884.0243381704539,893.7197250330499
419,576.9222826144284,885.964757135974,895.779555902206
420,578.0110711409714,887.7910366776593,897.6678566615457
421,579.1538274852514,889.6755685579524,899.5573481886217
422,580.1962143348669,891.5056474716149,901.5794633152497
423,581.2390990115684,893.3356438313245,903.4057160795581
424,582.0973369457968,895.1148770927617,905.3425189487995
425,583.1448060356092,896.9622811230741,907.1947848109362
426,584.2668602765222,898.8066360023939,909.1793882439504
427,585.238842578217,900.6818579156079,911.3225910792275
428,586.2351323531592,902.5265158396122,913.2918833623175
429,587.3297933171231,904.374279497531,915.181954338686
430,588.5691201887738,906.2012016217217,917.0602244144278
431,589.5925286307196,908.0213755468352,918.9771033082476
432,590.5268202357835,909.880424771599,921.1131667398992
433,591.6527071755621,911.7217198444075,923.2354852661351
434,592.6954278434059,913.5545731016416,925.3103560069336
435,593.9202438494611,915.3731788654353,927.271814078642
436,594.784013777094,917.1489859919892,929.1498556104751
437,595.8106406135169,919.0033478967375,931.2274317468855
438,596.8689104768315,920.8198292594847,933.187693554247
439,597.9678318793633,922.6307563475515,935.0670596131376
440,598.9629339366353,924.449301864955,937.0005495551534
441,599.9674969777399,926.3007829267659,938.8395120347957
442,600.961788533308,928.0910528440114,940.6034488747387
443,601.856142486501,929.8724448151386,942.7709165263028
444,602.844910747152,931.6579491597124,944.7292587907461
445,604.0390189750376,933.5389007738037,946.6422913259928
446,605.1871159040745,935.3952795240261,948.7917842755979
447,606.177247115942,937.2184604514896,950.8208464559402
448,607.2482518944009,939.0279171414234,952.780279582113
449,608.2803364120908,940.7954870397656,954.8497325234255
450,609.4429290832969,942.6615021032353,956.7994846436598
451,610.4032058507582,944.452956635046,958.6520699966484
452,611.4573933553216,946.3022550787853,960.6801116479592
453,612.4966467843582,948.1383932019542,962.891270895708
454,613.6221734458211,949.9279595410451,964.7333505357087
455,614.6627439877161,951.7252432142913,966.6370369722652
456,615.6357023348475,953.5329100551794,968.5414234834292
457,616.6530546325489,955.3097911591177,970.435517993895
458,617.7778354141117,957.1396259860826,972.2506641386998
459,618.7360141785035,958.9583260748277,974.1887846782048
460,619.6645257360799,960.7287326582812,976.0909800824469
461,620.717824485334,962.4956451235893,977.878593296276
462,621.7975092515147,964.3026804058883,979.7729504496575
463,622.8099104393094,966.1024996556419,981.7629593267563
464,623.8345165589318,967.8827522181716,983.644240915545
465,624.9483649592443,969.7140125203653,985.5779742743473
466,625.9403885336615,971.4650262458183,987.5612892566977
467,627.0389134233316,973.2414106527701,989.4422829433391
468,627.9636284531201,975.0118065635588,991.323374260242
469,629.0556388286911,976.8017338744102,993.2683975196271
470,630.0741647193239,978.5700824665192,995.1873731500503
471,631.1429889035973,980.3590326697314,997.1244023421527
472,632.303903294877,982.1752848384227,999.0718193318432
473,633.4069249013646,984.0097922961752,1001.0747660195053
474,634.4927835941171,985.822763595249,1002.9989224550736
475,635.6931094516862,987.6345673353264,1004.9767985998302
476,636.7816402524368,989.452064762161,1006.8997028535828
477,637.9113169094915,991.2808043816427,1008.9333085775969
478,638.9555049884627,993.0359414466899,1010.8624641077926
479,639.9213211594735,994.7961232908418,1012.8155721195191
480,640.8930232820938,996.526322419438,1014.7122317950195
481,641.926539343326,998.3031057833872,1016.6686829022229
482,643.082365893674,1000.1224525801615,1018.6098748378811
483,644.3726578337868,1001.9147776954454,1020.6691085818302
484,645.4804154032621,1003.702994783819,1022.5024011914478
485,646.6087636958581,1005.5183638062651,1024.5317706387389
486,647.7260919159094,1007.3072263420744,1026.605414831584
487,649.0424500179015,1009.137835534182,1028.5415473230066
488,650.0042788494943,1010.9047416261221,1030.3555493270326
489,651.019154179783,1012.6592939186963,1032.1408444525753
490,652.032875281809,1014.4128337691169,1034.283903247958
491,653.1098838523443,1016.2008480157325,1036.177726801911
492,654.2850502392681,1017.9840184798998,1038.0430719355522
493,655.5632496491539,1019.8381872224744,1040.180395113936
494,656.7023886094267,1021.6521307476291,1042.049664419899
495,657.6045017736827,1023.3756408197776,1043.9364699936984
496,658.644488861014,1025.1099005366636,1045.9250555866288
497,659.684986516331,1026.8863969893275,1047.8052264656963
498,660.930899976739,1028.6705317819442,1049.673758579296
499,661.8623582105804,1030.4175635351417,1051.5079347672863
500,662.8891392485522,1032.1798428031468,1053.4746370368484
501,663.877068511207,1033.9266058357084,1055.2918874729842
502,665.1396520246865,1035.7867505877011,1057.2721178658326
503,665.9319480930998,1037.491605786881,1059.2131004948574
504,666.882559849951,1039.2497439180142,1061.1548032892417
505,667.9346488052632,1040.9854305710173,1063.0122158552765
506,669.020128518647,1042.7303487953957,1065.0738730749208
507,669.9462410473934,1044.4149724383153,1067.089978494783
508,670.9314658277547,1046.154132360167,1068.8951634872335
509,671.9063141297345,1047.8570912006346,1070.8248898776415
510,673.0218301600083,1049.5884958254467,1072.7443074640955
511,674.0028874264015,1051.2711284719248,1074.4862708158532
512,675.0524583490485,1053.0412715435748,1076.4300442441795
513,676.1309048801539,1054.8149724395957,1078.327623188568
514,677.1648659211866,1056.5284382497969,1080.4397647583705
515,678.3706781117751,1058.329897900486,1082.4355489905718
516,679.4428377980821,1060.0630466132309,1084.367120959017
517,680.5131535785789,1061.789143595736,1086.305713643013
518,681.6064128811635,1063.535465063753,1088.2336240612328
519,682.7596308194895,1065.2846863669026,1090.1602750214013
520,683.8160209187081,1067.0087605701954,1091.930026893332
521,684.8288508853831,1068.7288135891934,1093.7994161375836
522,685.7960115564765,1070.4525906537012,1095.6380680328452
523,686.9232159484974,1072.2353403984328,1097.6358023053217
524,687.7157970766513,1073.87163933885,1099.4494712046157
525,688.7269916062423,1075.582947059169,1101.4165703722072
526,690.0221516977927,1077.420000725973,1103.3907980350014
527,691.0768164195061,1079.145060031583,1105.4836042840468
528,692.0224528565284,1080.8326099082378,1107.1691660401868
529,693.334933174428,1082.65622346619,1109.1359875813644
530,694.4098688584539,1084.4168173442417,1111.0081235109803
531,695.583892737125,1086.155962532525,1112.906215267586
532,696.6297289121982,1087.925046353774,1114.827073911116
533,697.6826592961603,1089.6824314995615,1116.7344148119253
534,698.8705759663644,1091.4297550771344,1118.6505194183974
535,699.8495442316553,1093.14783332789,1120.565156348316
536,700.925646594172,1094.8199414873723,1122.34291341712
537,702.0680927663643,1096.5696150751396,1124.1933629973157
538,703.2357443469673,1098.3186033871036,1126.2128760941619
539,704.2001219933123,1100.0073137752997,1128.2096028550263
540,705.3434748402861,1101.7176791719187,1130.0333748765895
541,706.5446571767905,1103.4749330720606,1132.0695761772452
542,707.5346230545729,1105.151315888493,1134.107489881481
543,708.7049238106115,1106.8666569327577,1136.052708572575
544,709.8980348080985,1108.6136204290283,1138.0938659675471
545,711.0944493070498,1110.339373896272,1139.8648319423617
546,712.2715841767686,1112.0785842360867,1141.8259008638984
547,713.3184527090782,1113.7790539748419,1143.6279259096148
548,714.5465280512984,1115.5573152418178,1145.4345512990844
549,715.6123706093639,1117.2823511964734,1147.3022708641802
550,716.8155377769476,1119.0412209620843,1149.2126326308785
551,717.6470424045347,1120.7202850670976,1151.1991374188187
552,718.7862286173665,1122.4987613055519,1153.389266540261
553,719.9017129601892,1124.2447360824876,1155.6123661235183
554,720.8942428393093,1125.9883492670447,1157.4915855432394
555,721.9738163009285,1127.7179457305508,1159.4310522078003
556,722.9511873067225,1129.395760277035,1161.16419825374
557,724.0542327536557,1131.0984664550347,1162.924701577134
558,725.112404496042,1132.8056020698882,1164.938773290604
559,726.2493506328335,1134.539521260468,1166.7826610532175
560,727.3617624234549,1136.2378145522457,1168.582547055091
561,728.3980804134765,1137.9382150526299,1170.5812151657742
562,729.5052151295522,1139.6458564865843,1172.4867011839685
563,730.4863585227839,1141.3334198994653,1174.2954498914705
564,731.4439116670976,1143.0215442004142,1176.1902594691126
565,732.5714297831623,1144.7562615204004,1178.495760132976
566,733.6963592665552,1146.439173569735,1180.411995874512
567,734.7509096171016,1148.123290141428,1182.6181207305867
568,735.7377995602008,1149.8074122156365,1184.5795326557732
569,736.9161908498013,1151.586869222457,1186.5862588304674
570,737.9164942270686,1153.2970344405182,1188.542163542349
571,738.9686354136136,1154.978115954806,1190.8888992520344
572,740.1412260562099,1156.6210795035354,1192.7282282172935
573,741.25280546027,1158.2896228151715,1194.4451341710428
574,742.2501669425375,1159.9871156745164,1196.3923436151406
575,743.1947344908561,1161.6145609812293,1198.9536917717835
576,744.2559022276041,1163.3138286427989,1201.2415523681811
577,745.2446533912678,1164.9918831712157,1203.0245435833128
578,746.3220014949812,1166.685175761193,1204.8951852104594
579,747.2881987221824,1168.3338934262586,1206.5525672005992
580,748.4101867231215,1170.0592564233405,1208.4542652763475
581,749.3720122247612,1171.7017822368766,1210.3047263771252
582,750.6124568916334,1173.4234088713504,1212.4250533622705
583,751.6491863088063,1175.084994830817,1214.2904089382785
584,752.5600420185827,1176.7356699568033,1216.1930063071572
585,753.5834476539391,1178.3700927330297,1218.0768060741161
586,754.5618817522153,1180.0596436823566,1219.985646730281
587,755.586081915603,1181.6604243656313,1221.7953591944872
588,756.6926848458204,1183.380349591083,1223.5693959963994
589,757.632062591491,1185.056972779722,1225.3757644888856
590,758.6204571280267,1186.7029785206607,1227.0539624262424
591,759.7248720931284,1188.4304301397574,1228.9601020398873
592,760.8634146588488,1190.0969174379682,1230.7622213425068
593,761.815934242328,1191.7588885530163,1232.5910888489807
594,762.7950229235786,1193.3959224972994,1234.547352771088
595,764.0519581955829,1195.0894016013517,1236.348433736756
596,765.1265990870015,1196.7261512556095,1238.2732776323771
597,766.1906677292812,1198.3617791676,1240.108865792604
598,767.2262466410842,1200.078172237008,1241.9968008934984
599,768.3044573292841,1201.7160641285973,1243.8629536471226
600,769.4816972918734,1203.3728363824666,1245.825432920841
601,770.3708021353777,1205.0122457493078,1247.674445594554
602,771.4874147479715,1206.6867669888538,1249.5450911811738
603,772.6296823291927,1208.3637733706482,1251.3992531532444
604,773.8463101208564,1210.0825568816745,1253.408561573089
605,774.8798920106092,1211.7332859016367,1255.3155047464409
606,775.9789489975427,1213.381716683173,1257.106017034887
607,777.0824765600146,1215.051359657137,1259.005845287161
608,778.2159058057607,1216.6951937855722,1260.7718060661637
609,779.3800000503804,1218.3661627539623,1262.7282661476884
610,780.2976396038093,1220.0006914567043,1264.6598816413975
611,781.2627329221258,1221.611079814056,1266.4036017663102
612,782.3423192621508,1223.233413217998,1268.204595579719
613,783.3832193980048,1224.834146226084,1270.097257913492
614,784.4581118821775,1226.5911647526027,1272.106523850281
615,785.485553324504,1228.2361857889532,1273.8092516001936
616,786.677175560432,1229.9015915788448,1275.6450323431202
617,787.7493399679263,1231.534767133,1277.5224115916808
618,788.7512301377157,1233.1995308064888,1279.4062476951772
619,789.7988896176369,1234.8392061558293,1281.3234387506495
620,790.822696688391,1236.508559443077,1283.2464288914014
621,791.8681983182412,1238.1553617760594,1285.2142106733527
622,792.7781333265419,1239.7626583968613,1287.1550915600833
623,793.7428051217674,1241.4129952722917,1289.264158146999
624,794.9789135031667,1243.114268668047,1291.2845110867179
625,796.0882876144072,1244.7455675373183,1293.3852524459376
626,797.0994580259276,1246.390430171285,1295.3098542427833
627,798.2225281895427,1248.0160290490323,1297.4561841584612
628,799.3466660798566,1249.7183395118068,1299.440614379632
629,800.4421267679944,1251.3977664441481,1301.260241639615
630,801.7803669646167,1253.138750119591,1303.210397899024
631,802.8553794384546,1254.791052355181,1305.0497402006222
632,803.8063154107043,1256.4031344970895,1306.984645614896
633,804.657913406629,1258.0007078513026,1308.7269943385418
634,805.5367338965588,1259.6002728439018,1310.4422812890025
635,806.7267015896915,1261.3053191897118,1312.33873095116
636,807.5863974551154,1262.8533466614374,1314.1205876235674
637,808.5936209838693,1264.4563439674137,1316.331235067632
638,809.9387410452559,1266.1241401166862,1318.5947316327947
639,810.808788108971,1267.682043591003,1320.8119007070268
640,811.8587996491094,1269.2769131862922,1323.1247852266783
641,813.0236010553049,1270.9212605504408,1324.9680435742537
642,814.1354881594569,1272.5528728660063,1327.3212859059274
643,815.0736227605897,1274.1490348943987,1329.6668044303326
644,816.1204370453856,1275.8399651176455,1331.4834416632523
645,817.371583699206,1277.5413972583522,1333.3156478228032
646,818.5425496799922,1279.255570637121,1335.2628137293111
647,819.5454413283667,1280.8507764309825,1336.9366979730182
648,820.4922900906124,1282.457524690193,1338.7200213423394
649,821.8084889084317,1284.1542073878359,1340.4753316701817
650,822.6848119750393,1285.7138575693466,1342.254463288201
651,823.6611286502664,1287.3436500203557,1344.0352180629875
652,824.7528919336559,1289.0084868037425,1345.995253708587
653,826.0137774820823,1290.6963316469119,1347.8416566386968
654,827.2127013417446,1292.3816568381283,1349.7768668202484
655,828.3318353269599,1294.0825255789514,1351.6801652830327
656,829.3877580388591,1295.7530036062371,1354.0123602147903
657,830.4409828485267,1297.4447072991347,1355.9295848914644
658,831.5054465561058,1299.0579108081376,1357.646455790099
659,832.5512886598844,1300.7097696814524,1359.604021117581
660,833.6858825702068,1302.3254237298931,1361.454086946017
661,834.5929161503127,1303.9018293007553,1363.2948877857955
662,835.7223117234295,1305.5620176872337,1365.183958837097
663,836.7272177970266,1307.1184881642034,1366.9751024511224
664,837.849717786934,1308.8034266304792,1368.9578746861532
665,838.6839911243777,1310.395927869967,1370.7862296417638
666,839.8064124908791,1311.992607706944,1372.6589395861606
667,840.6690600395315,1313.5379003868275,1374.2654645921373
668,841.6301831037233,1315.175059627855,1375.9590072550093
669,842.847105549537,1316.8068959708698,1377.794379490664
670,843.7468467551972,1318.3568574257586,1379.6016970623327
671,844.5721700176035,1319.878996525569,1381.3683736217683
672,845.5848719316059,1321.5401973750036,1383.3122501049463
673,846.6862649020644,1323.156893348808,1385.139015934219
674,847.7953444042168,1324.83509691941,1387.1372143933606
675,848.7994199919558,1326.39907273313,1388.7460350995266
676,849.9304241520009,1328.0716210291819,1390.6695761848184
677,850.9080029448077,1329.6138013737996,1392.6760949216737
678,851.8750926304917,1331.2047988924787,1394.7793424098043
679,852.8391840460234,1332.8046690835056,1396.5754162412413
680,853.8179600626247,1334.3758008168456,1398.3821508294975
681,854.8417862328774,1335.9737151325398,1400.2406065742148
682,855.9224775408042,1337.595944546826,1401.9966781583196
683,856.8974350648872,1339.1221953492623,1403.8626080571019
684,857.8002758302628,1340.6676631207833,1405.5963917642796
685,858.7821773772888,1342.2614679025412,1407.3575057694684
686,859.7590164644971,1343.819742642325,1409.1134511792518
687,860.7976726716686,1345.4446446419352,1410.8756219847642
688,861.9179584224086,1347.0770889689957,1412.7171293336526
689,862.8108078678846,1348.616896399308,1414.6894251907584
690,863.9503668838133,1350.211592544725,1416.5348636003118
691,865.014715124867,1351.8184928448204,1418.2620227221107
692,866.0172704559817,1353.3740339583806,1420.069171473685
693,867.0291347149141,1355.010814987477,1421.8876699263326
694,868.1239921258592,1356.6570668012923,1423.8305396141998
695,869.14111136408,1358.2168432919834,1425.5828622223999
696,870.2303384014067,1359.8269085470258,1427.3586669260062
697,871.3113480050639,1361.4573569187462,1429.2635731825224
698,872.2260010651999,1362.9672384114567,1431.0216648575163
699,873.2566926791143,1364.622462416281,1432.826975768877
700,874.6878652732597,1366.2944063108168,1434.650796158983
701,875.8147651812518,1367.9934475884427,1436.6272069184602
702,876.7964081062611,1369.5383934512802,1438.36382257885
703,877.7362217117374,1371.0700019020887,1440.1229618125371
704,878.7774789727747,1372.6656399393078,1441.995545412615
705,879.9143994432355,1374.263245415197,1443.8202182567186
706,880.9845444517866,1375.8620431158124,1445.7537071928598
707,882.1077853209302,1377.4368927652743,1447.534199009579
708,883.1023517141479,1379.016063715026,1449.374959289417
709,884.0806516870801,1380.5955976732168,1451.166751935642
710,884.9910272625809,1382.0992572932137,1452.905623947756
711,885.9753343359214,1383.7114066120205,1454.8679802227284
712,886.9030666100673,1385.2635446920171,1456.68512977338
713,888.1672415133071,1386.817339067801,1458.4696988524718
714,889.2051729485685,1388.3973084685254,1460.2592590878292
715,890.0504980469736,1389.8923978392456,1462.0722278452158
716,891.0639247098749,1391.4417121523757,1463.8868942485094
717,892.1575429371273,1393.0393626766497,1465.6790019287475
718,893.2546351508456,1394.6326528670133,1467.5061688769952
719,894.3619433327564,1396.2626171767536,1469.4814667264632
720,895.3553108077946,1397.8169520460588,1471.260700338446
721,896.3021285932953,1399.3380567088761,1473.0327098869116
722,897.4629443300352,1400.8655672507139,1474.8544859770725
723,898.3787629453466,1402.373356851256,1476.6793613299715
724,899.4905910245316,1403.9207681028656,1478.5005026315657
725,900.429436616144,1405.4175685669902,1480.2893322760444
726,901.2687182001696,1406.9289531872607,1481.9956933233573
727,902.4022872713462,1408.5049505102652,1483.8365702857393
728,903.3986616622605,1410.064534500902,1485.6047402361
729,904.3325142064925,1411.5881562643021,1487.3727309505207
730,905.3788855941532,1413.1613207144126,1489.2552507487997
731,906.5415018200782,1414.7636295751718,1491.1395728664847
732,907.7659072151847,1416.3509906241502,1492.9619844700212
733,908.6891246968711,1417.8682904859004,1494.6147601541877
734,909.6975269703439,1419.3498661639421,1496.3790532861808
735,910.7069667562636,1420.8782251290997,1498.0857277008931
736,911.9024120497894,1422.4782716972236,1499.8197893939957
737,912.7901193038556,1423.9618606298047,1501.5253091805575
738,913.9373498902628,1425.4983969221419,1503.3368937050436
739,914.9334815855268,1427.005432614212,1505.192398934477
740,915.8820334905838,1428.5057164200066,1507.083732738556
741,916.6351543726245,1429.9463005781715,1508.6840939299755
742,917.6795093912982,1431.5158621760543,1510.5168416458287
743,918.8588349229292,1433.109493291021,1512.4024073168423
744,919.9322719176322,1434.6314170320372,1514.0857419384947
745,920.9872713340725,1436.2154250526687,1515.8694598918282
746,921.9913320804258,1437.7798582812588,1517.6398678239443
747,923.0746737873518,1439.3349767270458,1519.4981570716982
748,924.2481122481466,1440.8902556259222,1521.1815647167793
749,925.1253339340228,1442.352566471301,1523.0069085626335
750,926.2001407861272,1443.992578136021,1524.9109938759648
751,927.0641777610903,1445.4319140854625,1526.7828696370161
752,928.0324225730687,1446.9422802044196,1528.6136174742417
753,929.0283968035175,1448.4439264768064,1530.4553913347818
754,929.9573546772302,1449.954986499931,1532.2956951817841
755,931.1229985356457,1451.5658295701605,1534.0396822424816
756,932.1294632936541,1453.0948738211873,1535.794247218585
757,933.2759689664713,1454.632681633569,1537.6335933471107
758,934.2653998383032,1456.1808637514087,1539.4602304751118
759,935.1340832462433,1457.6335220320502,1541.1541345289118
760,936.1053199624904,1459.1185175359394,1542.757273056509
761,937.0336500529522,1460.6403098258174,1544.5674844791472
762,937.9497881223512,1462.1436918469394,1546.2648895823363
763,938.8775389338524,1463.6888364024487,1547.9821952829975
764,939.9957600168452,1465.259298240186,1549.754182307271
765,941.0063282697218,1466.7819152776776,1551.6857305452786
766,941.8786827662794,1468.226674850366,1553.6077748857758
767,942.7726861311135,1469.6789041525228,1555.253024859679
768,943.9289524928887,1471.3186872181873,1557.0591095525729
769,944.9547432799095,1472.7702983198956,1558.7682234562226
770,946.0842446810659,1474.3476419061515,1560.5944930579153
771,947.1108678571562,1475.9489898259224,1562.4530717985567
772,948.2437984074855,1477.5068209667445,1564.2572287098233
773,949.1998525565215,1479.0040246630556,1566.075415535382
774,950.2381033291571,1480.5498611399469,1567.8581219882894
775,951.1927498274946,1482.035384986618,1569.8117980237953
776,952.230528669623,1483.5437786574785,1571.7295454628195
777,953.2060084166915,1485.0483568973177,1573.8414011249597
778,954.1958904788872,1486.5857303718294,1575.987829309673
779,955.4122828416703,1488.19836731727,1577.73094050636
780,956.31790329803,1489.6560709081493,1579.4599202074633
781,957.3240511618683,1491.1818389323869,1581.3620393513197
782,958.1651078143346,1492.6244992044606,1582.9819917979119
783,959.4505346786193,1494.167465095107,1584.8259480905574
784,960.6098541678064,1495.7050247827387,1586.5668312974574
785,961.5941546757729,1497.2246355093177,1588.4770304415108
786,962.8537351074584,1498.8329967593645,1590.288091033794
787,964.0294602957505,1500.4199548783786,1592.4623896955807
788,965.1764035716468,1502.0487215889068,1594.3158582591482
789,966.4525656868007,1503.6300797968943,1596.1121379774559
790,967.4801660363843,1505.1756971102832,1597.810613070671
791,968.6205378348311,1506.748478355396,1599.6158426657435
792,969.7835709311446,1508.3614910410172,1601.4443609340713
793,970.8680096799425,1509.8882706796692,1603.2692854297763
794,971.9986326791253,1511.4399486904229,1605.067501531488
795,972.8041387989141,1512.89328062233,1606.6620634983165
796,973.7517683764906,1514.4356213360159,1608.6272389197136
797,974.8376547557607,1515.898236125051,1610.4293276911158
798,975.8309736476206,1517.3962562915137,1612.1531898589162
799,976.9952573738037,1518.9349092117795,1614.0121353583534
800,978.0656614103299,1520.4922613328513,1615.9527592165198
801,979.0730685413965,1522.0397095605615,1617.9172892165375
802,980.1812079310407,1523.5496347837272,1619.6649534694006
803,981.1282276756075,1525.0810376788884,1621.4668847107448
804,982.0565703545251,1526.5302959601067,1623.193495909481
805,982.88574747885,1527.988129712502,1624.9228832070398
806,983.8301268388187,1529.484160439631,1626.763980498434
807,985.0017575253742,1531.071694106344,1628.8992056957916
808,985.9533658152884,1532.5883846506765,1630.8433523419724
809,987.0264729649288,1534.1127271233536,1632.6299385672169
810,987.9893511516711,1535.5982360627336,1634.4372077481116
811,989.10061019189,1537.159150022176,1636.2776640818906
812,990.1154096219232,1538.7535339956812,1638.1101015373556
813,990.8983965784056,1540.2042126509523,1639.7651792657996
814,991.8401373060567,1541.6853092558847,1641.545470035597
815,992.6720492602244,1543.173325604052,1643.3551579303075
816,993.518005409248,1544.6077631819105,1645.2031821987616
817,994.5037773544232,1546.088575679489,1646.9636399252636
818,995.4453009484198,1547.4838285363212,1648.5958357443153
819,996.4807326420853,1548.9578328181365,1650.2442240692203
820,997.5570724475714,1550.4809244952617,1652.0049324812958
821,998.4894836603798,1551.89848634956,1653.655569920167
822,999.4626240512215,1553.3595645583443,1655.2809707907575
823,1000.5041760124483,1554.835853107086,1657.0498288310732
824,1001.376767683794,1556.209972650808,1658.6724743832142
825,1002.5612375689785,1557.742950876889,1660.5134951135578
826,1003.5212738386832,1559.2393958759792,1662.3044972293483
827,1004.5302880991384,1560.6936528393496,1664.0911254993334
828,1005.3792406764111,1562.1600564900336,1665.8735102203148
829,1006.5280531912106,1563.6577543797569,1667.572270058292
830,1007.6058072265224,1565.1867527044258,1669.3687367044295
831,1008.7575567149581,1566.6998927276234,1671.0494911257
832,1009.8034604681989,1568.156197845812,1672.9516336814158
833,1010.7700186189279,1569.6360848416346,1674.7770141803924
834,1011.8255918826643,1571.1322715771091,1676.524489533252
835,1012.8374940540677,1572.6125515673657,1678.272529070273
836,1013.8091072141613,1574.0422397390907,1679.8628756236722
837,1014.7778927689305,1575.47827231502,1681.5073291852707
838,1015.819214911617,1576.947876417505,1683.235047767655
839,1016.9380346296256,1578.5233871296919,1685.0503962846146
840,1017.8799308812269,1580.0225904609267,1686.9094736449701
841,1019.0784777289588,1581.551669734436,1688.7736813829813
842,1020.1843173191884,1583.0919828484693,1690.723289458283
843,1021.1680713026072,1584.5725143802767,1692.5615483135823
844,1022.1270077978613,1585.984048340406,1694.316653317804
845,1023.1442028625066,1587.4670937867759,1696.2133109808797
846,1024.129271446918,1588.9113392221643,1698.1860300164124
847,1025.1758869223124,1590.38501546765,1699.8568332338282
848,1026.2250588984214,1591.8590155204977,1701.7346998304895
849,1027.1982811858977,1593.3411337665736,1703.5147591495756
850,1028.2036040309306,1594.8324145541799,1705.4816079263435
851,1029.157213164477,1596.2087362921054,1707.171953709123
852,1030.0638191958892,1597.584156455188,1708.8515567618206
853,1031.1432434706376,1599.0510245639348,1710.4829914124464
854,1032.2101812211201,1600.5514006459814,1712.3708920790555
855,1033.3513494326567,1601.9864759764314,1714.0958481045616
856,1034.4960742704066,1603.4870361083626,1715.8159215347061
857,1035.5244540671276,1604.9695443497483,1717.6261086027662
858,1036.5626483636793,1606.3731394279232,1719.4055575828877
859,1037.5866787050813,1607.8718457839686,1721.208357948808
860,1038.6018760812344,1609.341037580935,1723.1434477117577
861,1039.5522177282344,1610.8145626101036,1724.934659789474
862,1040.5668522483115,1612.2880933571807,1726.9802749588328
863,1041.5518327319298,1613.734080158965,1728.7374634749026
864,1042.4532631686363,1615.1808657292058,1730.3704976379345
865,1043.3102496411477,1616.5641327882777,1732.1826740652373
866,1044.2660117448722,1617.9996174456462,1734.0736132106472
867,1045.337849892795,1619.4670662455228,1736.0907710307008
868,1046.4010949835465,1620.9906683607323,1737.828710848872
869,1047.4030242676922,1622.4408835645602,1739.9153733201952
870,1048.5715137229556,1623.968593897198,1741.7550008926935
871,1049.6061615646697,1625.397007385209,1743.4632677828033
872,1050.6621744336312,1626.832961141663,1745.1797387178688
873,1051.7064020764262,1628.3513427451744,1747.2858763847082
874,1052.7293154097858,1629.7983709558837,1749.387643175634
875,1053.6932855638727,1631.2260088561625,1751.2362242906543
876,1054.7265969154112,1632.6757980400794,1752.9387927350306
877,1055.5099058986107,1634.0534659738985,1754.6852477019772
878,1056.6238964495838,1635.519846144293,1756.4719461503935
879,1057.560418012659,1636.9446762982004,1758.071309959028
880,1058.4122601297825,1638.2874797240918,1759.791160898852
881,1059.3694609937518,1639.775764016407,1761.5871657969349
882,1060.2567359912714,1641.1947527501168,1763.323470381134
883,1061.1234471827909,1642.6323523535252,1765.175705629449
884,1062.13282079258,1644.1444117096344,1766.9198339103489
885,1063.1154804625437,1645.5604586309603,1768.6989672537636
886,1064.2119010301274,1647.1033760805096,1770.521085825857
887,1065.286414317546,1648.638964599879,1772.3665297320747
888,1066.2520161004707,1650.0394382980942,1773.9781655846707
889,1067.286319807504,1651.46812728857,1775.828820283272
890,1068.2881517636279,1652.8294706654135,1777.6041185258655
891,1069.3703928901991,1654.3537835665472,1779.4052077392469
892,1070.3169781294655,1655.7921974466649,1781.2347982878398
893,1071.4154669947889,1657.2790379477983,1783.1574002122059
894,1072.3511994385324,1658.6733521429205,1784.8389912071875
895,1073.3472818440048,1660.156582835756,1786.6252159272024
896,1074.4045516685655,1661.6216477904595,1788.332635906323
897,1075.4409949040246,1663.0499297197166,1790.1097656250283
898,1076.3635982577077,1664.5101037006916,1792.0275475425
899,1077.3705013299013,1665.9379623895989,1793.695232167637
900,1078.3451055615867,1667.400068715536,1795.5040282449247
901,1079.2555473322645,1668.7997435016343,1797.176670038848
902,1080.2478149356166,1670.188617455146,1798.910250015715
903,1081.2672872329406,1671.6379930150051,1800.6255609179657
904,1082.1867958547916,1673.0745637160728,1802.4518294670509
905,1083.227338454982,1674.4842429005544,1804.1736868949897
906,1084.2210403807994,1675.9516935856618,1806.1044571312716
907,1085.2474030297428,1677.433181922301,1808.0073652247313
908,1086.3260241402074,1678.9107191321764,1809.9324474736504
909,1087.4606434552895,1680.3609475703422,1811.8519305263296
910,1088.72717881097,1681.8959365520616,1813.698320359002
911,1089.6631818029148,1683.306453770718,1815.3459575519453
912,1090.6457130680596,1684.733074371352,1817.0525475651812
913,1091.6568212735324,1686.1885689909657,1818.7289846295203
914,1092.7318105943207,1687.638994552777,1820.5655730911396
915,1093.734134599557,1689.06000032132,1822.4022136530139
916,1094.789014837244,1690.4546945415334,1824.2298236655597
917,1095.8382671093614,1691.8994414949782,1826.1645466970613
918,1096.8328168682654,1693.3077718009254,1827.8224646899348
919,1097.7828900658408,1694.7345121686712,1829.595925157802
920,1098.6919725605694,1696.1514587485237,1831.2716248437846
921,1099.9998876000373,1697.5982044544091,1833.1349229338136
922,1100.9762147003084,1698.9983566747067,1834.73052944068
923,1102.0385220598282,1700.4252080858357,1836.6100854212677
924,1103.090395217494,1701.8762277656342,1838.403601781549
925,1103.9850169371816,1703.2972635124715,1840.2611341807076
926,1104.983525960251,1704.69578357495,1842.0525324670052
927,1105.9082704566874,1706.1088144323958,1843.8004805353742
928,1106.8675873218615,1707.5236268507924,1845.5208753539466
929,1107.9241159734624,1708.9396821883252,1847.1910405388244
930,1108.9325738812454,1710.3718458233877,1848.89035146586
931,1109.8098219309109,1711.763852411772,1850.5489543017466
932,1110.8270827713634,1713.2283156854057,1852.2769017152223
933,1111.6557418671077,1714.5998741328262,1854.0398931298437
934,1112.7969171569812,1716.0675478078936,1855.881221977158
935,1113.895791952979,1717.5188802889434,1857.7894592985706
936,1114.9281142095729,1718.8964536676249,1859.7396818805862
937,1115.8520995928302,1720.2612708673748,1861.7650990174297
938,1116.8175259997001,1721.6272403048647,1863.4303327566938
939,1117.8206246007537,1723.0099570433433,1865.0385575362925
940,1118.815927974702,1724.414518733182,1866.7639647310405
941,1119.7938322634632,1725.7436394369256,1868.5560394728225
942,1120.8485158906744,1727.1277198527912,1870.632242883942
943,1121.8235057346203,1728.553477597724,1872.361032117239
944,1122.779883382582,1729.9590717446226,1874.490714072134
945,1123.7709559186383,1731.357920307588,1876.2761273255007
946,1125.0366757533568,1732.9550902237231,1878.0416919918634
947,1126.131079755312,1734.4452741966657,1879.8205079232862
948,1127.056109018188,1735.7770077513605,1881.5892920237845
949,1128.0163523494764,1737.173989531673,1883.3383606132422
950,1128.8594789233919,1738.4316751418414,1884.8392990253508
951,1130.0001709288917,1739.892763658457,1886.6188207001624
952,1131.0841927003037,1741.332071123244,1888.2683663425578
953,1132.0364407098102,1742.708968761348,1889.9838940029774
954,1132.9875789165721,1744.074277813813,1891.637080929467
955,1133.8819678575346,1745.396492352155,1893.2750752478873
956,1134.9369727270305,1746.8126855962037,1895.0081171801912
957,1135.887556679055,1748.1397183641816,1896.6916314520683
958,1136.9016556316378,1749.5788418678071,1898.4938185713022
959,1137.8761485157838,1751.010559158528,1900.2247231405065
960,1138.7465949625987,1752.372529466941,1901.9201872075496
961,1139.7279981614117,1753.710425895186,1903.657938884167
962,1141.0238559970026,1755.1278441421125,1905.5387899604445
963,1142.0518491283772,1756.4802408014539,1907.3256971831781
964,1142.9202070431202,1757.7997591571652,1908.9577084235207
965,1143.9059100597835,1759.2525880251621,1910.701325747262
966,1144.8998564308304,1760.644111247276,1912.4005039993858
967,1145.8824014531208,1762.0742018404017,1914.119738304102
968,1146.7347365145765,1763.3900374105076,1915.7573526502533
969,1147.778717343986,1764.745195065624,1917.4357849555734
970,1148.7557368600847,1766.0810195284596,1919.1243543066607
971,1149.7893216590674,1767.5362190049366,1921.043852045433
972,1150.8476869781653,1768.9588005697308,1922.741767668473
973,1151.8038496278932,1770.2514355961664,1924.370605879848
974,1152.705857314787,1771.6242108229887,1926.0639373924962
975,1153.6142174603258,1772.943248825038,1927.8137799736053
976,1154.6115203704023,1774.313439764762,1929.5215275766955
977,1155.5907247018827,1775.6014648804514,1931.2001060326104
978,1156.539666842764,1777.001460756869,1933.0370233904077
979,1157.441980002294,1778.4202559378277,1934.789297361364
980,1158.2959671617446,1779.7773523104001,1936.5081444059877
981,1159.2397417135958,1781.145335114406,1938.2503107854436
982,1160.3359058545948,1782.6076694728713,1939.9939186740382
983,1161.3487521975499,1784.0045291566207,1941.687000078026
984,1162.2721756399828,1785.422092824698,1943.54681388485
985,1163.3639795852273,1786.8250574243013,1945.3018242952253
986,1164.4738424597845,1788.24877210098,1946.9647858353278
987,1165.5017055173996,1789.6586852591172,1948.915677793513
988,1166.406735552532,1791.0246574684006,1950.7264408623823
989,1167.310922262494,1792.3947006902931,1952.6229735378656
990,1168.3588582400205,1793.8484866764034,1954.3395766839603
991,1169.261087523565,1795.1251659895756,1955.9042262531214
992,1170.1930166061532,1796.443077338307,1957.5652675389683
993,1171.2230970912033,1797.8727644205183,1959.3264427640354
994,1172.2746949563189,1799.301655311812,1961.0897548695798
995,1173.4241049697791,1800.7388758446032,1962.8007844763367
996,1174.4696782657134,1802.1801237224918,1964.521218179207
997,1175.4294948474394,1803.5353678163535,1966.0976662187986
998,1176.4597665317117,1804.9556474392052,1967.779807096447
999,1177.3061977243397,1806.313024234392,1969.548385387592
1000,1178.3594970977774,1807.7236418836446,1971.1563182683853


==> data/centralized/81-delay-cumsum.csv <==
iteration,DelMFW,DOFW,BOLD-MFW
1,2.327321557649375,2.302585092994043,2.381641629375572
2,4.665374187245578,4.605170185988086,4.701597382002095
3,6.955094451383205,6.907755278982128,7.041155983303305
4,9.373080385460959,9.210340371976171,9.428981787914688
5,11.82434036206181,11.512925464970214,11.825511339733033
6,14.162039400944893,13.815510557964258,14.15303939363326
7,16.49469065563847,16.1180956509583,16.444114684212767
8,18.839831342931554,18.420680743952342,18.817704454182458
9,21.2332410208362,20.723265836946386,21.096140522623546
10,23.627006521702366,23.02585092994043,23.413095278093433
11,25.9853992541097,25.328436022934472,25.756611702120825
12,28.34222624507538,27.631021115928515,28.18387762029322
13,30.786391845968215,29.93360620892256,30.56357717136101
14,33.15963374890037,32.2361913019166,32.86376345534224
15,35.54447667376765,34.53877639491064,35.151084206685574
16,37.84468746959509,36.84132904377485,37.47011320939028
17,39.95954659528308,39.14371899977699,39.76247360087774
18,42.259614825999236,41.44603679982519,42.17936053496483
19,44.5365801851154,43.74847178856947,44.52945972442488
20,46.69549700508522,46.05081127155659,46.878431173571244
21,48.946234674471086,48.35322409032826,49.31144248276825
22,51.17055688366031,50.65555244653979,51.660243749540726
23,53.48957275155672,52.957973029836516,54.10806279595739
24,55.779422970740036,55.260274090980715,56.43318248294128
25,58.06430430594052,57.562671773549255,58.6647103200631
26,60.27685512142327,59.86494291896691,61.076873984540164
27,62.60083354720659,62.167261820896755,63.50708537459338
28,64.84205550837041,64.46955008499337,65.80736503306476
29,67.13970277347659,66.77174185898215,68.26780926596238
30,69.36982717314069,69.07401117137151,70.6594672267496
31,71.63108801475857,71.37629385989413,72.8926870351603
32,73.8349777789199,73.67863945693985,75.37752758320579
33,76.05528053481162,75.98090134907856,77.73322113783644
34,78.30767137749771,78.28319893994976,80.0545644995004
35,80.52235517173642,80.5855373962478,82.4191646989779
36,82.66508200608561,82.88781146427586,84.69957378577993
37,84.83090219553344,85.18981891157738,87.14094483687852
38,86.97892330495036,87.49172312690524,89.525767608602
39,89.1135652619367,89.7933869131365,91.8955378759828
40,91.20608833857729,92.09524883557877,94.26476918395166
41,93.45932787578589,94.3969099802335,96.5958558540585
42,95.54889587848314,96.69863537121005,99.08627752768922
43,97.61285211632497,99.00024282168434,101.40004187545108
44,99.69346662368001,101.30151754140174,103.71925560473437
45,101.82483842332013,103.60287008410873,106.10087017058248
46,103.85385960468503,105.90412725090644,108.51453605095446
47,105.86938261613523,108.20554389351227,110.9183515647693
48,107.90107047653518,110.50654015922026,113.20119796854092
49,109.86352104055412,112.80758619482248,115.48751420624602
50,111.87355787068881,115.10801123394295,117.70865879857276
51,113.91932963325841,117.40866148634278,120.12753696912156
52,115.87348376809805,119.7088811548159,122.43512221088912
53,117.85394109775491,122.0098466262294,124.81394371371721
54,119.8694466609707,124.30993864514383,127.06748882204752
55,121.7791900483975,126.60985426374116,129.5311215806761
56,123.7668826534848,128.91011927441755,131.87554193737995
57,125.72757267960304,131.21046547481401,134.2382374365675
58,127.61681400441891,133.51066174677447,136.4329344191903
59,129.5471625824592,135.80987096510825,138.67502876286107
60,131.58004707074403,138.10963110837548,140.99098281277875
61,133.47416818557434,140.40850962889263,143.35627905037006
62,135.26273840032735,142.70726194808424,145.72072428831552
63,137.25154919884397,145.00620361833086,148.2273757259955
64,139.11902025740605,147.30480826448908,150.5204613361288
65,140.9789592069233,149.60374907081854,152.88389881374528
66,142.90820806496913,151.90217878067415,155.06169788312368
67,144.90073839015605,154.20066671467805,157.45872968163255
68,146.64222239240834,156.49829809213077,159.85093957291352
69,148.50433896226846,158.79620463221536,162.07359685725675
70,150.36795257064492,161.0927189114676,164.30396262642773
71,152.15113025074723,163.38784760119626,166.70672953006223
72,153.80659737646303,165.68297413089613,168.90393712350124
73,155.54200164271356,167.9759374992933,171.21270592514597
74,157.2574221342413,170.26708668095597,173.60862965097402
75,159.17795986249348,172.55732422727453,175.8885846824474
76,160.8480432200987,174.84578562083357,178.15012410688024
77,162.5324241834276,177.13494369300957,180.45780202427989
78,164.1680153342538,179.42362377648362,182.61561130125727
79,165.9337406981884,181.71260282450072,184.7584227846477
80,167.5616780531992,183.99803693834446,187.0006850090482
81,169.20168106687817,186.28364396862722,189.31395516716657
82,170.93666591353787,188.57079538440442,191.6419485800432
83,172.67887084153847,190.85680305337104,193.93596994520783
84,174.2279078548778,193.14213796594305,196.25960826352846
85,175.86989197992065,195.42852781976092,198.57696375293904
86,177.61139329115733,197.71494863825743,200.90944437412784
87,179.15707208410387,199.99717369483108,203.27323571843635
88,180.68772326112898,202.2764865393792,205.54757213098264
89,182.23781744032308,204.55746679584993,207.79007197659777
90,183.8745522169593,206.84034514946475,210.03219548150057
91,185.376088207417,209.12148901800074,212.33544046555238
92,186.79987323035755,211.4001881598371,214.63524027890844
93,188.60433549500885,213.68115997525456,216.8951446700253
94,190.12537388616465,215.9589914894911,219.1672994039534
95,191.72527129786778,218.2409797261846,221.43895264583094
96,193.2403907944056,220.5111874421364,223.66386099178882
97,194.71677710269466,222.78530282674294,225.97035108057344
98,196.30107850758682,225.0608261880115,228.28356192555398
99,197.84258974959525,227.33250287697678,230.5424685981793
100,199.48491588202623,229.61072505463306,232.78654328033477
101,201.07019522762107,231.8865255035769,235.09396624575643
102,202.5319683068278,234.1590507892656,237.35931532615822
103,204.09990298586555,236.4337624150677,239.64872929830517
104,205.64360375244664,238.70712649861426,241.91423921906798
105,207.20693525172558,240.98066545133662,244.11986871795324
106,208.6438946471585,243.24897410489984,246.50196078346994
107,210.13960714686505,245.5196846436791,248.8270485244848
108,211.48213759186558,247.7852986018548,251.1672724013434
109,213.1234257410164,250.06034643568444,253.50129919433482
110,214.4668295999282,252.32072145725866,255.6689963342344
111,215.9732883472913,254.5874543000295,257.8372417063442
112,217.43373956054154,256.85194597574207,260.18046219336424
113,218.7408469073158,259.1154479588261,262.4482518062885
114,220.19083934420416,261.3806183873562,264.7858450001452
115,221.54740011718678,263.64639340886794,267.05723374182395
116,222.95626873190034,265.90934833825065,269.478506817529
117,224.3495172724539,268.1656613791617,271.71082997213307
118,225.853386237105,270.4312015133307,273.99974758407717
119,227.24246361139092,272.69269515009887,276.1494392922743
120,228.4923850024187,274.9517988315726,278.5278824392389
121,229.82049564789924,277.20996963798285,280.77866017229417
122,231.400072742874,279.47157929826227,283.09512519355286
123,232.95902840697815,281.72363280011,285.41813951184105
124,234.2882231935695,283.982615235429,287.58348611482586
125,235.85440607103666,286.2419073560752,289.8261758493261
126,237.20736468964668,288.49768342324853,292.1943619279408
127,238.71303192206935,290.7569533827312,294.3429390090871
128,240.25296134384158,293.0177837383136,296.5091211202241
129,241.64551347639093,295.2661365044578,298.7398309854912
130,243.1825759081327,297.52159580576586,301.07784990143176
131,244.5075933779692,299.7859843488785,303.31670862268254
132,245.95854765637642,302.0385493724008,305.56481313063836
133,247.40453476904509,304.2936583719234,307.9700201798682
134,248.93989326303517,306.54650171600406,310.2433300226515
135,250.3243313495334,308.7940116078918,312.5434816019297
136,251.66456210546698,311.040524250425,314.7467231775781
137,253.05706397015257,313.28553200670854,316.9051515068611
138,254.48186782799826,315.5379101272675,319.0824621717036
139,255.79000407839442,317.7798522513548,321.2233000969363
140,257.0518143374686,320.01349252655115,323.5412132962043
141,258.31533023666066,322.25385726227154,325.8014850444119
142,259.630285304568,324.4816578584507,328.04703054319543
143,261.1339024461969,326.70946945603544,330.2060835337935
144,262.4983972405342,328.9391963986282,332.51844565905833
145,264.0276394394372,331.18182164113284,334.7645004937499
146,265.42526888001936,333.41337161504447,337.0040637399817
147,267.055038226945,335.6423512480858,339.3429452827328
148,268.50719993837026,337.8665261691531,341.57794862931576
149,270.0123632066999,340.1063800976018,343.8586143786737
150,271.4055136621998,342.3302582502375,346.0413715957207
151,273.00550757665593,344.57029086400803,348.1386752616383
152,274.32861539129357,346.7852435165644,350.2887790770592
153,275.72104450871234,349.0154029771317,352.5524344790421
154,277.1771248427184,351.2273458467985,354.74197920804966
155,278.66004599722703,353.45430155337016,356.9578177881923
156,280.2961320289366,355.6800621341725,359.172317577042
157,281.77790043020354,357.9070680013784,361.220249053734
158,283.3125999029278,360.120158223993,363.4128206504676
159,284.83878868496936,362.34063688115833,365.6353907303706
160,286.42470102589806,364.56420379629486,367.93617249466854
161,287.9644467692027,366.7667929971235,370.0869361495935
162,289.50220888996705,368.97175694332407,372.3908204966045
163,290.86424841391954,371.1971239672558,374.7244373810141
164,292.2426105006224,373.40569261978675,377.0554124863793
165,293.8362765888741,375.59746237314585,379.2024626521688
166,295.37553921523045,377.82122480733375,381.54649276936766
167,296.7799089286236,380.03238517486847,383.8024432106857
168,298.31683934679154,382.24235615659785,385.98377588595724
169,300.0778108197968,384.4430524140364,388.2070048131014
170,301.37913810755197,386.63289853150286,390.43657750774366
171,302.82829492423616,388.8346693547924,392.6646349388572
172,304.1102560483151,391.0355434515409,394.93961741147984
173,305.7810418901262,393.2393851139545,397.2264996224625
174,307.5089588331625,395.44123227606184,399.5113735855122
175,308.9655791727902,397.6255001824401,401.6578453276448
176,310.58399359385885,399.8243499360602,403.90775019891004
177,312.1264397389439,402.01539931990715,406.1048743395521
178,313.2835142354135,404.2107488313975,408.36152294530643
179,314.64341860575956,406.4040111470731,410.51606384461246
180,316.16477548999353,408.61202336962845,412.7938677138583
181,317.5990963724263,410.80222772859173,415.07305594237874
182,319.17362064273874,412.9829345519111,417.19678467850883
183,320.5187422661407,415.1777744732768,419.366544865748
184,321.90098554207503,417.36590459921416,421.5297434633894
185,323.32364331951123,419.57161846945155,423.76552713930226
186,324.6685408595514,421.75040038229764,426.07095433198384
187,325.88894526984143,423.9426723721292,428.3161799071106
188,327.0455835272356,426.12414207381283,430.50010174261473
189,328.3577050473855,428.30299576038055,432.6172401586849
190,329.8099327916877,430.47325802157985,434.87311849855894
191,330.94606518150096,432.6395246154699,436.95505090402395
192,332.07896431507436,434.8079002348007,439.0939673012292
193,333.47016196278094,436.98782204680657,441.2234302972259
194,334.9891243677966,439.157613885442,443.48116320991727
195,336.07714268965157,441.32470801870386,445.7239370206356
196,337.445986725698,443.49537384659317,447.8553861705514
197,338.7922191455986,445.6689842347671,450.07328733898277
198,339.9928437863586,447.8414073773028,452.38925322733905
199,341.2428523747666,450.0240915445165,454.6331284511521
200,342.56630560162773,452.20439692934247,456.8747714403549
201,343.6856295502622,454.351603311159,459.13222251281866
202,345.04149025013186,456.5443802173347,461.42439694697697
203,346.2611444298926,458.7141954180095,463.74243416504294
204,347.6922486057512,460.89675871925147,465.9564759144775
205,349.02718386469337,463.0660863390865,468.1647980677721
206,350.49285324774195,465.24063772372455,470.4298354880423
207,351.75514250300387,467.41301748967857,472.5255467971962
208,353.0490909048041,469.5626449091024,474.78763371962725
209,354.28716454402473,471.7280987181302,477.06317174142384
210,355.445220456338,473.8842788725584,479.3292898938602
211,356.57988749390563,476.0432749824108,481.57677526710677
212,357.8778308498654,478.2083786210632,483.84491125850025
213,359.0122792896202,480.3826338869057,485.9500531249598
214,360.3290231619827,482.54896000609347,488.08017903827744
215,361.53190125536975,484.7019151202483,490.4277061992374
216,362.64083151130484,486.85698904912044,492.6976501582289
217,363.8126690835227,489.00568844548195,494.9976142850234
218,365.05181156011366,491.1663551721032,497.20077199534904
219,366.19502726214375,493.3089833670142,499.2444355863011
220,367.4231317885254,495.4696603851594,501.4568973440031
221,368.5639431966507,497.6234445337616,503.89153704894466
222,369.7595335136337,499.7720342066748,506.34483773876536
223,370.9410887287135,501.9102497543406,508.5781376943256
224,372.1462866460064,504.063256251082,510.7105373072896
225,373.359567786815,506.21915358409956,512.9537470033658
226,374.38522120100964,508.3416046169532,514.963067636255
227,375.6621036994727,510.46942504861323,517.0841753980026
228,376.7924723906945,512.6073216094693,519.2137959806655
229,377.9914879311898,514.7460735259085,521.4232323341578
230,379.3592373590623,516.8788025510154,523.5574820560854
231,380.499730351003,519.0221186487462,525.707432800702
232,381.6686168497611,521.1523288531022,527.7605654316225
233,383.01815224331216,523.3088950171018,530.0311006845103
234,384.1767361941427,525.4425385670162,532.1991664797415
235,385.43258377011466,527.5697270354071,534.3828015805691
236,386.7179435433389,529.6982006129041,536.6523958984659
237,387.74297496154645,531.8054767210874,538.7511024120913
238,389.20696072779964,533.950124812654,541.0202220412326
239,390.6112417247203,536.1049793729195,543.2508367083673
240,391.68275768937355,538.2131598773243,545.3685926223511
241,393.0458972252659,540.3423895238896,547.45035945109
242,394.3975440233987,542.4537076286206,549.6114765688544
243,395.7529211070532,544.5887009427128,551.7644689473691
244,397.0687639540139,546.7068990766139,553.8904779929632
245,398.1672967702871,548.8062266432851,556.0363581371142
246,399.4161863183626,550.9217873660268,558.3661807683209
247,400.66787290150324,553.0410195893398,560.5949361765162
248,402.20549060593663,555.1910838117035,562.7578122680162
249,403.4291887066728,557.2926863743528,564.9623520114471
250,404.65040666413194,559.3987211365719,567.0949415325165
251,405.71254655419074,561.4881459430851,569.1496698899097
252,407.06435667467525,563.612684989485,571.3557629918786
253,408.2658134332227,565.7306255828812,573.4757494779429
254,409.5824577804326,567.8335579179952,575.7342332568641
255,410.91058448705786,569.9572938700178,577.8868409980541
256,412.2831962120529,572.0890081616288,580.1290943964676
257,413.4885010363818,574.2075671858489,582.2220353280933
258,414.93214556353894,576.3263820518915,584.2921212215027
259,416.08688327016074,578.4101942633544,586.4801946507005
260,417.7479933896703,580.5311447578636,588.5279069279281
261,418.96839835636547,582.6445005193892,590.66096073571
262,420.5559115994783,584.7718754590154,592.8460119623943
263,421.7435715108215,586.8718088549019,594.8822728075842
264,422.7941522368926,588.9573608692825,597.0482856920239
265,424.0851448372917,591.0632649571543,599.209770126566
266,425.31752854089444,593.1249512602205,601.3249328705493
267,426.69977220989813,595.2091281330391,603.2750971880075
268,428.1410761925439,597.2966500974726,605.4592812912281
269,429.39087799239667,599.3892266150907,607.6516120804247
270,430.6085635641547,601.4801599991666,609.6666427668257
271,431.91351947632086,603.5533090955093,611.8196612688876
272,433.39679080494784,605.6440318994066,613.9075952921809
273,434.827763808923,607.7320414937265,615.9984160926723
274,436.07429561735404,609.8074205428908,618.2705018660206
275,437.5793172552905,611.9068925908036,620.4747324950422
276,439.08652570178407,614.0017690521129,622.6366045811915
277,440.32933722914487,616.08443892452,624.721477068575
278,441.6322143375771,618.1334859158633,626.7779886022935
279,443.0623934710871,620.2394756800236,628.9894489734215
280,444.45456492804396,622.3040684796089,631.2233978045365
281,445.98335415859555,624.3970529665629,633.4969839503117
282,447.269886578566,626.4772597678827,635.9454913254726
283,448.6823926873032,628.547658505328,638.1102890877827
284,450.00853164694234,630.6308105809288,640.3106688966142
285,451.3782085573679,632.7060881733179,642.5469574674561
286,452.73502916297264,634.7655923117201,644.5842358876308
287,453.91922252716546,636.8217727688558,646.7849708431822
288,455.0600373634634,638.8700168591694,648.9237820525739
289,456.30605971660947,640.9226282957683,651.1153606409028
290,457.6475427032894,642.9643196880754,653.193507986812
291,459.14785646933944,645.0482340462074,655.2568398647691
292,460.40654074923503,647.0958596570161,657.2843726269849
293,461.72616508124423,649.1601097309224,659.4493678282926
294,463.17735137853185,651.1897534776989,661.6036664263776
295,464.3249104759682,653.2399348656602,663.7124593597879
296,465.5939712417451,655.282693566617,665.8210915925376
297,466.937727082928,657.3461134015607,667.9638804395871
298,468.3364547711213,659.3891284624739,670.1668552018011
299,469.65315057617715,661.4106160395837,672.3655189872172
300,470.88112906074616,663.4760402603845,674.4976313085351
301,472.2621011150178,665.5663569195375,676.6373021162046
302,473.47184414435117,667.5988067509273,678.7816741372962
303,474.8239496999798,669.660381977759,681.0258319149185
304,475.80682098500785,671.6595305013797,682.9615210769898
305,477.22131538514515,673.7180064331747,685.1547624676516
306,478.7057046735524,675.7381725794212,687.2427408276224
307,480.0910400883759,677.7852032261773,689.4226961022727
308,481.2957109701973,679.8499025247484,691.5507662390055
309,482.39393653532846,681.8845359348126,693.7126935084257
310,483.7268159729855,683.9119021742288,695.7789699937158
311,484.89370392906335,685.9411639178322,697.8730390657952
312,486.10334362649814,687.9980667466136,700.1235019603163
313,487.469964209205,690.0367660008086,702.2057984423509
314,488.76288950862335,692.0959607838763,704.2746563112322
315,489.9049529115307,694.1123723842113,706.4684845615006
316,490.9553495221962,696.131259681424,708.4702193344586
317,492.138480229617,698.1665312577894,710.6205301038583
318,493.3787245213419,700.205391908549,712.8694721580487
319,494.6464838041161,702.2317682826758,715.0961095431858
320,495.76698523630904,704.2574539885555,717.1618071056832
321,496.85721550546765,706.2638717230577,719.3915427941671
322,498.07540990724925,708.2842882251283,721.3845375441622
323,499.30789987553555,710.3280955604861,723.5681957237483
324,500.46195377568984,712.3313690154476,725.6641392969749
325,501.50393635316533,714.3445918151491,727.6198695544019
326,502.6205601709905,716.3681936165198,729.7041912491292
327,503.78155319738266,718.3825659934924,731.8770318422704
328,504.83662598187004,720.3709201724574,733.9136467738231
329,505.94492348999523,722.3771108768889,736.0092997195225
330,507.0929588843403,724.3873205958164,738.096385098975
331,508.2934329247039,726.391737234661,740.1787650713189
332,509.4761475963746,728.3980483509263,742.2592791815256
333,510.7648605723388,730.4545951718579,744.4159011045832
334,511.8746287432514,732.4608781117623,746.6317806976784
335,512.9949854911467,734.4511920224932,748.9062705478605
336,514.1413940329384,736.4731484793322,750.9905576012375
337,515.3708766565995,738.4967749513005,753.2428446092264
338,516.5957243670427,740.5144424133831,755.281874562794
339,517.7509196263092,742.5214383274168,757.3519774681466
340,518.9833684342831,744.5271091540376,759.4418128411405
341,520.0539942853505,746.5364893475572,761.5609228078656
342,521.2129032904791,748.5455196465311,763.6277698863169
343,522.5232516851053,750.5593780961195,765.6605679926257
344,523.6608522942848,752.5615223459613,767.7878392625145
345,524.7393145595952,754.5842804397065,769.9253324429561
346,525.8132997785614,756.5926403701573,772.0907751840755
347,527.0832809133456,758.5867827576266,774.1811960342964
348,528.283341835932,760.5703723534233,776.211556428497
349,529.5531989551818,762.5640911908495,778.2372020869257
350,530.719385253898,764.5560104874999,780.2648352103347
351,532.0961667316785,766.5637947981987,782.4751822344076
352,533.3593959930138,768.5742421767328,784.593655647604
353,534.6128046753113,770.5754250032605,786.5434019742399
354,535.8159677727825,772.5341589124333,788.6241323911127
355,537.2340248088558,774.537264013564,790.7334121507765
356,538.2354953575295,776.4618171664126,792.7275126202409
357,539.412362210887,778.4926167799935,794.9317549933421
358,540.7074931335012,780.4826974476885,797.0975380504154
359,541.9029581218086,782.4544583013209,799.1719179354152
360,543.1563419088382,784.4450505939518,801.2317012486595
361,544.2384448930057,786.3944855750053,803.3668303953187
362,545.4703288304038,788.3565565390988,805.3077913100318
363,546.5234653604496,790.358114747434,807.3613256156985
364,547.4739650581566,792.3345083032495,809.4518712001089
365,548.5235739847681,794.3016342434296,811.4898896541058
366,549.600145199097,796.2317061027134,813.5215198790202
367,550.7000943169319,798.1727221106348,815.4221848298481
368,552.0123057311604,800.1688781669347,817.5707213265356
369,553.069502934519,802.1523255646745,819.6944707495227
370,554.1693047181767,804.1089816892891,821.7971094991265
371,555.2523660411356,806.0502661316963,823.8370332217912
372,556.3055069707842,807.9805479492641,825.7599952709227
373,557.4229697335277,809.9486298522368,827.7731548879043
374,558.7702519386172,811.8930017526341,829.8503866738313
375,560.3028779505233,813.8662908562463,831.9872895121779
376,561.3892985227878,815.7792237861571,833.9085639361177
377,562.4496630411842,817.7245529915526,835.9914113631536
378,563.5641723862544,819.6442423020457,837.9068229919933
379,564.6612258186354,821.6110068177334,839.9264470847846
380,565.8830131100591,823.5683732321942,842.0964011175046
381,567.2132826109117,825.5074491442452,844.1440063553929
382,568.42037528025,827.4716921550095,846.1248700504663
383,569.5992557574165,829.4425375630996,848.2098954235194
384,570.7623805163748,831.4042121772538,850.6190802779699
385,572.1671857236472,833.381639172535,852.7928052128276
386,573.1637142612684,835.3198725463511,854.9082010514074
387,574.4783271552741,837.272044056882,856.9798466323299
388,575.7784693068578,839.2183319977227,859.1371504576349
389,577.2070819236793,841.2201698266485,861.2329478136672
390,578.4857410193405,843.1628628271163,863.4012054867268
391,579.6383577613616,845.0777770331541,865.1947698585637
392,581.0407249764314,847.0019806327533,867.3395072014401
393,582.2239604641002,848.9133271030142,869.328247015536
394,583.5717371017729,850.8361191964275,871.372073132008
395,584.5529037746393,852.7495709522287,873.7068970041208
396,585.7170435367988,854.69075623694,875.9461561469078
397,587.1526646896608,856.6740474560705,878.1214880906325
398,588.222605883243,858.5894765593827,880.1390183388374
399,589.5794066773036,860.5212196549471,882.2466198023678
400,590.6320973638819,862.4377471871461,884.3722573512686
401,591.9419331097964,864.4065060627282,886.5479998668535
402,593.1295469995575,866.3743927222823,888.5969819338807
403,594.2564444273307,868.3024877756136,890.7223568071958
404,595.4494932436496,870.2301971169458,892.7706192011335
405,596.5956377078428,872.1920402541251,894.8680633120545
406,597.9100885480195,874.1398262095375,896.923310288499
407,599.0226727587013,876.0385203159112,898.9763910515674
408,600.1938505015303,877.9271510795696,901.0906757779568
409,601.2874302875157,879.8618091614533,903.0633062000115
410,602.5986095063818,881.7703914477876,905.1469338731018
411,603.6650585144748,883.7106622486041,907.1408750677297
412,604.9979990325356,885.6710554607986,909.1903810191138
413,606.1513064274326,887.6141609496567,911.1521095150763
414,607.3020605377747,889.5439351812786,913.0606131729797
415,608.3666716434116,891.4571008325731,915.0009807928589
416,609.5262139005627,893.3751904879139,916.9798543901139
417,610.6925311580469,895.3143734452885,919.1012702923448
418,611.7773026382392,897.2281450810319,921.1857847241606
419,613.2963081109785,899.215314285867,923.4331813260108
420,614.2269369329607,901.1049625491734,925.4941320863088
421,615.4758971527972,903.0446874584167,927.7637001126876
422,616.6305414433467,904.9350834601097,929.7748088324338
423,617.7713942625791,906.8286169715418,931.8951064828456
424,618.8831098786549,908.676695211136,933.8563023660619
425,620.0783607823629,910.5868989109314,936.0014149348252
426,621.2266002978987,912.4954621681879,938.1776183341087
427,622.3732649490373,914.4370686718934,940.4325314926149
428,623.4580625499624,916.3485632212784,942.3210989564676
429,624.6229767289606,918.2649807857443,944.5597215765966
430,625.7188639838707,920.1595361314166,946.3826261361442
431,626.876330683972,922.047834182659,948.6181647818256
432,627.763643114466,923.9810603513508,950.6632316756187
433,629.2578348747747,925.8824468107687,952.5990949916257
434,630.337419666882,927.779350654546,954.728975296
435,631.7868061432448,929.6633721704313,956.7325834793439
436,632.6582397002893,931.5195793284408,958.7538405624924
437,633.8899599111104,933.4366199440184,960.6956261358072
438,635.0568450506347,935.3239151660781,962.9481776275273
439,636.1380423749507,937.2049010126052,965.1032919203934
440,637.3019096204467,939.0949754021981,967.1535063136238
441,638.3993142255721,941.0112990389961,969.3047099395606
442,639.5047800887742,942.8722874884645,971.5210996940567
443,640.6957341577191,944.7240349088461,973.9174165522164
444,641.7231271955064,946.5852106349656,975.9507343678058
445,643.0987381838017,948.5251032009068,978.1454959957517
446,644.5363984082511,950.4385415973126,980.0964538797679
447,645.7172545240221,952.3295812253232,982.1650747653906
448,646.6934698702096,954.2067593597737,984.2124256444464
449,647.6721205585725,956.0460000755444,986.2916060223628
450,648.887278033995,957.9701213808236,988.397002505539
451,649.8603399250809,959.8289151317312,990.2162397927916
452,651.1397274431703,961.7341905635534,992.385184076213
453,652.4568916707783,963.6291430624301,994.4535650677458
454,653.6182320868966,965.4872083867725,996.5338379419687
455,654.811297589378,967.3487505342513,998.5411775667951
456,655.8789692991763,969.2211347681083,1000.6070592612436
457,656.8558412997843,971.0723128097475,1002.7947151090502
458,658.1152326473986,972.9652073307427,1004.9496442295479
459,659.4782164376858,974.8429412276985,1006.9674421163531
460,660.5728766977812,976.6797375140179,1008.8245000208274
461,661.7257260049548,978.5153197090474,1010.8065096137615
462,662.7737581747245,980.3865027659241,1012.8908427758599
463,663.7850104261765,982.2517682839762,1014.9210954024616
464,664.8962197399153,984.0999587013833,1017.1560253072525
465,666.0459570239088,985.9956479316384,1019.2557287425927
466,667.2356605983148,987.8212240053805,1021.5210715253241
467,668.3748790020804,989.6719555660144,1023.8582425789127
468,669.3733592904888,991.5152487276929,1025.7929960945053
469,670.4562857690205,993.3762311091746,1027.7998557752303
470,671.4064550605642,995.2183898626147,1029.8221701126674
471,672.5911903550101,997.0793633513624,1031.734684575976
472,673.8349270365949,998.968795908543,1034.0216167807125
473,675.1228163724562,1000.868016076598,1036.2032250007687
474,676.4272645286018,1002.7440012023911,1038.3396226065215
475,677.5676495746482,1004.6178182650028,1040.2822192324372
476,678.8580872566664,1006.5000542114117,1042.4600133064387
477,680.0978769739337,1008.3860782754044,1044.4642942080955
478,681.1528566068358,1010.2115250459227,1046.4854702623575
479,682.2558778899858,1012.0450846749933,1048.4879483503464
480,683.2149411050805,1013.8453819396208,1050.4102283524119
481,684.4646878087661,1015.6853590810459,1052.413929540407
482,685.7234339194204,1017.5661346570516,1054.5242049565538
483,686.6833085203439,1019.4222562547048,1056.6620041802141
484,687.7694341161812,1021.2772242785053,1058.6839914987618
485,688.9348842202453,1023.1509965349053,1060.773737112498
486,689.8798783119249,1025.000489720049,1062.902968341983
487,691.1087068541615,1026.8854858159666,1064.8898731374288
488,692.1220147082967,1028.7166272010306,1067.004221751019
489,693.2100645137065,1030.5334535418608,1069.0533340042793
490,694.2513659470507,1032.3459604948994,1070.9781638602972
491,695.4611574908541,1034.1944748638057,1072.9807126507749
492,696.751091232197,1036.0372089007867,1075.0792883135305
493,698.0815695277064,1037.942101175774,1077.1825486491684
494,699.3653606395917,1039.8135812428484,1079.3269322614726
495,700.3757517875978,1041.6060481111779,1081.3602287980705
496,701.2961200852978,1043.4039002268562,1083.4452701952207
497,702.231305095857,1045.242532355204,1085.4644515868174
498,703.4943345975278,1047.0870917758555,1087.4897342065435
499,704.5018737612673,1048.8990494683956,1089.5424996726745
500,705.5186887161914,1050.7230143347927,1091.5647161676388
501,706.6526839879306,1052.5362248489225,1093.5434513156613
502,707.861321557902,1054.4534966387582,1095.646400902697
503,708.8440390115558,1056.2321213274508,1097.6456739635191
504,709.9616766661744,1058.0566593432804,1099.6811670358159
505,710.8980319920352,1059.863058544071,1101.5441735255836
506,712.0456932051721,1061.6725586362686,1103.5809310749933
507,712.9081242695677,1063.4299059215255,1105.427238740443
508,713.8656703752034,1065.2339361238219,1107.3322402873048
509,714.8216833339444,1067.005842628981,1109.3473094807005
510,715.8457500336301,1068.800519654099,1111.23840390037
511,716.9817016115712,1070.5527179838853,1113.1761831238534
512,717.9487529010702,1072.380240377905,1115.1261439124019
513,719.0528482177874,1074.2136225906988,1117.0710816846902
514,720.0116177484078,1075.9911249144423,1118.9297424613421
515,721.2640530247393,1077.8445790239643,1120.946965085662
516,722.2869914870101,1079.6423684321617,1123.0847342240934
517,723.1864637877669,1081.4268860968377,1125.1023760861094
518,724.1203115619741,1083.2339622343832,1127.1291769451527
519,725.1045152297468,1085.0489070176038,1129.1631640127714
520,726.1375053770698,1086.8394408263139,1131.0736381580214
521,727.3090105089923,1088.6233152426807,1133.0421103698657
522,728.343373683011,1090.4145283304247,1135.0241404795172
523,729.4573536238171,1092.262108849187,1137.1297949546006
524,730.2597229376718,1093.9763275197004,1139.1128301762258
525,731.2978438047658,1095.7545545840665,1141.2151710580251
526,732.5636200815102,1097.64740118659,1143.2065195794185
527,733.6036322087301,1099.4372885187086,1145.2672994065592
528,734.748158393025,1101.1934890246432,1147.2561686021295
529,736.1046613859477,1103.0797438019645,1149.4320053103738
530,737.230177516259,1104.9104211732586,1151.5807025418806
531,738.4445355048377,1106.716863090359,1153.6163896665023
532,739.5821603929664,1108.550635656297,1155.7563010450474
533,740.608813925726,1110.3723380256356,1157.8627921216519
534,741.7573731626608,1112.1752118850554,1159.7715323611276
535,742.7984326782487,1113.9555268211848,1161.688449319313
536,743.7691323460288,1115.6984571395874,1163.6598848446022
537,744.9179262731732,1117.5160388539437,1165.7816441385894
538,745.9824010703385,1119.3202722119063,1167.7279183135602
539,746.9189772837022,1121.0769789455007,1169.6856893765303
540,748.17206195949,1122.8499115509328,1171.7769003175931
541,749.196212969491,1124.6718526963627,1173.8009798985433
542,750.1880775083021,1126.4162573128895,1175.8140004951877
543,751.2769518579752,1128.1953315921019,1177.7746059690846
544,752.4612033909932,1130.0010802406969,1179.643075687569
545,753.4972003088017,1131.7932782465946,1181.573199998303
546,754.58676761317,1133.5902450208825,1183.4947313899816
547,755.5321939827741,1135.358448222918,1185.7251605102176
548,756.7135177051248,1137.1928899572197,1187.8227153667403
549,757.8120943229173,1138.986892534802,1189.8485011772264
550,758.9488364097728,1140.8027807516266,1191.860574775812
551,759.7789181289921,1142.5526312333095,1193.8784643320305
552,760.9698091966014,1144.38401624258,1195.9897934602227
553,762.2366357223053,1146.1913379247414,1198.0631927131737
554,763.3752111307942,1147.9959154098433,1200.0662869520306
555,764.4487669117538,1149.7900298019238,1202.0979452966803
556,765.4824041175805,1151.5357337332525,1204.197953413815
557,766.5666403099221,1153.3059771037947,1206.3291619050665
558,767.7809752577076,1155.0763027875435,1208.1903226389973
559,768.7895747812018,1156.8787435441668,1210.2285896195103
560,769.879574066995,1158.6459598767153,1212.4106962364895
561,770.9272827312886,1160.4101203695939,1214.3844244414947
562,771.9967362337464,1162.1828334827878,1216.465358583145
563,773.0544699903365,1163.9419224113462,1218.6694569356232
564,774.0786789156415,1165.69584453401,1220.7378330713173
565,775.265991816351,1167.4915928598077,1222.8105677805338
566,776.3998886638242,1169.236704017139,1224.6753134005344
567,777.5340210768652,1170.9787500547623,1226.5950062236288
568,778.6208867951436,1172.7279371606576,1228.6223481230977
569,779.8171049836899,1174.5591635974836,1230.6868522274833
570,780.9368162398493,1176.3315534452624,1232.7109305353201
571,781.9839235236121,1178.0709072982147,1234.7095905862088
572,782.8827335039261,1179.7851409656894,1236.8242180222574
573,783.9242772957689,1181.514266291401,1238.7367056573141
574,784.892618266849,1183.2739818139216,1240.7234017134597
575,785.8424250457883,1184.970323053353,1242.6607431397686
576,786.8259304412329,1186.7272133218473,1244.796681528832
577,787.78204338335,1188.4629446534952,1246.7700358136324
578,788.9375255070764,1190.2141833047342,1248.6479434363882
579,789.9095045685646,1191.9242066309514,1250.6484408217577
580,790.9641981820293,1193.7046174531913,1252.6813718699307
581,791.9888833666508,1195.414239637,1254.6255446842017
582,793.2949294781511,1197.1912806042944,1256.581536761931
583,794.1941000052944,1198.9129285218476,1258.556378415159
584,795.0770350922281,1200.6222578381348,1260.4522815071066
585,795.8896697698408,1202.322948531077,1262.3951763489897
586,797.0085397846774,1204.0681248359388,1264.3276592813133
587,797.8961328542713,1205.728904634393,1266.3207070015976
588,799.0079768267415,1207.5055902595743,1268.3544354786707
589,800.00313198109,1209.2387120462288,1270.3299039510036
590,800.9830273856163,1210.947801587598,1272.3560616252282
591,802.1932623514768,1212.7280913153058,1274.424648938202
592,803.2028960463942,1214.4525934267745,1276.4377695252226
593,804.1368493951561,1216.1726176230059,1278.3970195503048
594,805.1313863228462,1217.8748038941299,1280.2752122446523
595,806.186979056255,1219.6273632358839,1282.2203984877212
596,807.213672161663,1221.3266809888628,1284.2205455674743
597,808.1371986783003,1223.0245007883366,1286.1215309057252
598,809.1776166290313,1224.7953043150112,1288.1993211573601
599,810.2338117222746,1226.4939799930992,1289.9470311699056
600,811.2714697254357,1228.212077894621,1291.877529912439
601,812.1942686233509,1229.9124568146271,1293.8803632110155
602,813.2206918796877,1231.6448981132437,1295.8018781796748
603,814.4018073993474,1233.379918066648,1297.76781139648
604,815.4963675515714,1235.1525852585805,1299.8242063277628
605,816.4223650563904,1236.8651576121767,1301.8421165005823
606,817.4289843242741,1238.5782836698108,1303.774759160217
607,818.5827023518968,1240.3075210467953,1305.814102940258
608,819.6034556711501,1242.0140274981436,1307.73646836371
609,820.6380804302964,1243.7466824834314,1309.8152593182592
610,821.7528019949152,1245.444555316781,1311.7160914391363
611,822.6762099470167,1247.1191366036524,1313.6398983044298
612,823.6816311597472,1248.8033749448946,1315.5397188413463
613,824.7429058535449,1250.47177570218,1317.5385577614063
614,826.0307473629987,1252.2828605227082,1319.7009938031626
615,827.1267464778169,1253.9906458089176,1321.6324065835324
616,828.2033602517339,1255.7125470302287,1323.5685273023184
617,829.3144078784834,1257.415411027328,1325.6972728976798
618,830.3846740812651,1259.1435837564006,1327.5949861943848
619,831.3602935211077,1260.848572949316,1329.5014563531113
620,832.4673668732106,1262.5762315936265,1331.4294299707376
621,833.4371760139878,1264.2836122774856,1333.392878547851
622,834.4003882980189,1265.961426945078,1335.3702047870477
623,835.540357012064,1267.6838848491957,1337.4298621055764
624,836.6356028723716,1269.4467200670174,1339.6117892887341
625,837.6764747807764,1271.1434671867926,1341.6128484188177
626,838.8719803765075,1272.8570162845247,1343.5315847998459
627,839.7978322463416,1274.5457580702407,1345.4823487230915
628,840.8665399439385,1276.3126044892356,1347.6229122535005
629,842.3230956107479,1278.054185536194,1349.5341383204561
630,843.6324504946479,1279.8493271906773,1351.5361781248264
631,844.7329115191758,1281.5703493563124,1353.3722452113052
632,845.6515635092899,1283.2506585132573,1355.2820559709394
633,846.6207252156385,1284.9206525858583,1357.2551543156815
634,847.5274319057812,1286.5938569972834,1359.17689804351
635,848.8026474707045,1288.356958263897,1361.1652792861394
636,849.6803191065086,1289.9798308534425,1363.0438052034033
637,850.6986053799828,1291.654802861875,1365.025313099559
638,851.7334064331549,1293.3821568536453,1367.1702723503545
639,852.5681004950258,1295.003690695123,1369.1264978000474
640,853.6609699495314,1296.6581678669556,1370.9822419583882
641,854.6872456560626,1298.3586971849943,1372.851346044533
642,855.764367762317,1300.0467993038828,1374.7398342038452
643,856.7641222921742,1301.6993281090963,1376.7406883844997
644,857.9211678015716,1303.4418728475548,1378.8014743870278
645,859.080485314145,1305.1949741796634,1380.8645365632601
646,860.3277609353892,1306.9536339909328,1382.7589308841684
647,861.3169876045118,1308.6072014404779,1384.6026359232303
648,862.3384105556554,1310.2795463808718,1386.4307902348348
649,863.5564669552915,1312.0284822781746,1388.446848410331
650,864.6235199416953,1313.653885582525,1390.337332868236
651,865.683749086547,1315.3433925409777,1392.2211900619338
652,866.8774809485357,1317.0628787582982,1394.0414236989138
653,868.324689124531,1318.803968395407,1396.1262888048793
654,869.4576125418092,1320.5366321157499,1398.1923475970655
655,870.6061321208376,1322.2859981959652,1400.37300614714
656,871.6989734355892,1324.0092030097035,1402.401309980322
657,872.8840371142935,1325.7596590473947,1404.4132308149465
658,873.9434321633619,1327.4372565461174,1406.4169904707537
659,875.1013273908854,1329.1466496358516,1408.3718361704446
660,876.3243901471471,1330.8199693943611,1410.4439430804653
661,877.1823502368469,1332.4596214782678,1412.4901627022712
662,878.266022559851,1334.1745889242322,1414.429250781975
663,879.2445247245686,1335.792137167585,1416.3256204644867
664,880.669505783045,1337.53022785886,1418.2630488316022
665,881.6778267863223,1339.1858974943812,1420.1270811752368
666,882.7448300021784,1340.8438736802157,1422.1239857905869
667,883.8035121572453,1342.4564898499666,1424.1289580520795
668,884.8858044530235,1344.1526796712103,1425.9684139228827
669,886.1590195226429,1345.8414567986692,1427.8645809868601
670,887.086580705299,1347.4581321278315,1429.8012826226172
671,887.9416470613114,1349.0514092401202,1431.7138152304803
672,889.1118270244358,1350.7741739304488,1433.7387013104567
673,890.174913251997,1352.4546721943902,1435.834652765581
674,891.5572606834584,1354.1913976051674,1437.7966137112514
675,892.5026207384335,1355.8229925918931,1439.768848640295
676,893.764033667716,1357.5577768881362,1441.7423167175257
677,894.6198546156324,1359.1702383271252,1443.7147888373293
678,895.6028086952487,1360.8288685510586,1445.5708865668344
679,896.7397780187968,1362.4963855252124,1447.5506100838957
680,897.6709574294832,1364.1302079359673,1449.5121607543563
681,898.8105030313317,1365.7940998602235,1451.3093820533213
682,899.8554018118052,1367.480701658005,1453.1153938705613
683,900.8656954326195,1369.0788953945216,1455.045589780073
684,901.807093490512,1370.6944751843712,1457.1422351152025
685,902.9145511870538,1372.3571396256154,1459.1399245728815
686,903.8848591021535,1373.9897717793576,1461.1530458377401
687,904.9807941375763,1375.6815849615286,1463.3165221189483
688,906.1242451501939,1377.3794750428642,1465.2361010612874
689,907.0693905537921,1378.9939664746998,1467.1908066217923
690,908.1179924798209,1380.6584293835865,1469.1789382919176
691,909.3163235724968,1382.3350874287592,1471.2411278259433
692,910.2802231923309,1383.9644704748796,1473.1876880247971
693,911.3850034469206,1385.6688737349775,1475.1511356290773
694,912.5133686092429,1387.3762819904196,1477.1601142110449
695,913.5973241861142,1389.00675585865,1479.0923977460998
696,914.7245274272728,1390.6866953522283,1481.1644337645416
697,915.7805877420158,1392.3831129891917,1483.0816793140843
698,916.6873235871109,1393.9655665552439,1485.0142587661667
699,917.869692898851,1395.688284781351,1487.0945611587858
700,919.1500790850328,1397.4220074513073,1488.9973014730135
701,920.3984900300113,1399.1877643576026,1490.974161417188
702,921.3284153156519,1400.8121159050545,1492.910077709006
703,922.2525423182399,1402.4119200755235,1494.6575807707416
704,923.2971165998134,1404.0727581142617,1496.5723421413131
705,924.3301309570627,1405.7381291663926,1498.5744681069853
706,925.3714932163763,1407.4025893855257,1500.7286406875853
707,926.4997158973465,1409.0492544207316,1502.7198646105458
708,927.5950463000124,1410.6982734591768,1504.6981584887858
709,928.593621064251,1412.350208473809,1506.634517412722
710,929.4275512999408,1413.9343260408816,1508.4931035735426
711,930.4857215032545,1415.6139447987568,1510.4343822513495
712,931.4767478674495,1417.2360184882784,1512.4119880850355
713,932.486756881616,1418.8628825771548,1514.2566578351616
714,933.6727208124355,1420.5119211558053,1516.2258621354083
715,934.5630844246433,1422.0831777563885,1517.9338191799325
716,935.5954958167864,1423.7016484580097,1519.8418041361017
717,936.6779723473154,1425.368178682963,1521.7901137169492
718,937.7121181547534,1427.025524886431,1523.6932687805747
719,938.8094817339384,1428.7199528613098,1525.6100309526776
720,939.8057933053835,1430.3446356452546,1527.4993007198939
721,940.754618622712,1431.9398012311913,1529.3865280365308
722,941.7354177308149,1433.5397436994047,1531.1500971268938
723,942.6321303714054,1435.1231772709934,1532.9843752301656
724,943.6573369805604,1436.740689121098,1535.0233927485087
725,944.5548759834471,1438.3064352269023,1537.1312395165603
726,945.528491660053,1439.8911530382472,1539.0470464054326
727,946.5719460183022,1441.534589648861,1540.9546048336456
728,947.6361363600901,1443.1618445147135,1542.968402276491
729,948.7348477769813,1444.7540981561972,1544.7423724053149
730,949.822105665093,1446.3961734032107,1546.6624069203622
731,950.9099372430925,1448.0617046285743,1548.5352504519594
732,952.1058139420622,1449.7200537306298,1550.4492734528562
733,953.0737594556376,1451.3108800455157,1552.5129920599957
734,953.9616436293182,1452.8639481506273,1554.3270075512962
735,955.0278266604105,1454.4657207943621,1556.3203962009695
736,956.2992336915048,1456.132188661678,1558.362397504804
737,957.1891601298121,1457.6999700279111,1560.4619976929243
738,958.1537671943488,1459.306718040525,1562.4346606534032
739,959.0323882731251,1460.8918156083716,1564.4612213505693
740,960.0621667236243,1462.471782186665,1566.5038563826786
741,960.8770496867695,1463.9928298650923,1568.1915802366523
742,961.9391674302166,1465.6348380215138,1570.2291475761267
743,963.0427682649325,1467.2895927174002,1572.1440180026982
744,964.0965162019213,1468.8834821275188,1573.9899079149218
745,965.2902677344365,1470.5378511926544,1575.9560681890978
746,966.3562979137986,1472.1691411621139,1577.8663818080922
747,967.3226776900399,1473.794211234016,1579.8640039785384
748,968.5604896577587,1475.4208132949059,1581.7801618248773
749,969.344114098395,1476.967731030809,1583.6657501892607
750,970.5383457006458,1478.6710076722024,1585.768054999553
751,971.4507034423234,1480.189057168251,1587.60589980381
752,972.5886679277122,1481.7802878692003,1589.5419194198312
753,973.6134330676149,1483.3579508162193,1591.4347448198666
754,974.5743711265636,1484.93743775241,1593.3251849197482
755,975.7783454506143,1486.6076379248636,1595.2643406407499
756,976.8615209206179,1488.205501139238,1597.0830876489692
757,978.0654986724517,1489.807871167567,1598.940092415045
758,979.2126798480596,1491.4210832505726,1600.8791212897395
759,980.1521727375573,1492.9465890612025,1602.927059850342
760,981.1181632903424,1494.5050832248291,1604.880609259304
761,982.0110232700608,1496.0940457346344,1606.877509402709
762,982.9152299485966,1497.6678396737752,1608.86430297237
763,983.8799928352139,1499.2849794649967,1610.8786175336904
764,985.0269298068469,1500.9193842909278,1612.9038526542379
765,986.0161716968772,1502.5087607701014,1614.8467877864803
766,986.9576773352688,1504.0287757124047,1616.6602524416405
767,987.894172821393,1505.5521881510845,1618.4622763984385
768,989.0609612918996,1507.2463140792004,1620.5681055417047
769,989.9807619768862,1508.7699992733362,1622.5120091429028
770,991.1710232406674,1510.4126245888876,1624.4957960784593
771,992.2650201669335,1512.0711909854538,1626.5499760644382
772,993.3820155809341,1513.6923569998605,1628.4979559465671
773,994.3065496493865,1515.2592701207398,1630.273449518736
774,995.3078017779726,1516.8703441558098,1632.2224623254408
775,996.3348626409003,1518.4220993841805,1633.9819993916906
776,997.3024682242982,1519.9980489850739,1635.8418920225981
777,998.2988767492428,1521.5695103208843,1637.7969320362458
778,999.3899494295015,1523.1709978458764,1639.6260202347848
779,1000.6390577600764,1524.836825004036,1641.549075508898
780,1001.5822053598822,1526.3650635990086,1643.5024017016285
781,1002.6629170450796,1527.9519577451015,1645.490448497083
782,1003.4881492341548,1529.4633971397031,1647.3843029154539
783,1004.6376730010642,1531.0678324787584,1649.3511642334308
784,1005.7861388377961,1532.6698199037212,1651.397390159375
785,1006.8063295476172,1534.2512480805065,1653.2607116030192
786,1008.0693507020932,1535.9163819787134,1655.2165455317256
787,1009.1915346645287,1537.5601324557554,1657.0468270764798
788,1010.3860734170509,1539.2412493696893,1658.9699831798193
789,1011.6770082900819,1540.8783375663913,1660.8692519592028
790,1012.703575499705,1542.484573042058,1662.815042016827
791,1013.8204010976713,1544.114675545567,1664.788099018033
792,1015.0442202621521,1545.7841477196184,1666.8077029059411
793,1016.1274205876341,1547.3731528194828,1668.6849788191546
794,1017.157291302574,1548.9837505014,1670.6587540852806
795,1018.0434522378094,1550.5026419123355,1672.4632028264878
796,1018.9734654919491,1552.1050644183956,1674.3770163988725
797,1019.8839974928247,1553.6315320797828,1676.234195450263
798,1020.8296407744682,1555.1921873965553,1678.1528026284855
799,1021.9777663690467,1556.7928420218968,1680.0333739625735
800,1023.2447937400599,1558.4075682932776,1681.9604483744768
801,1024.3153817159657,1560.0114537030502,1683.876120533886
802,1025.3493377748684,1561.5812580732922,1685.7769923613798
803,1026.3741571785017,1563.171887975854,1687.6258650664277
804,1027.3219328539203,1564.6876085058161,1689.539957920565
805,1028.1894782079435,1566.2104131185472,1691.3981018253257
806,1029.0616833726338,1567.7691147141668,1693.2208345104928
807,1030.1946839045972,1569.414041392319,1695.1960655852793
808,1031.2227449641307,1570.9914599793944,1697.125490661831
809,1032.235061164661,1572.576716645584,1699.0969370930036
810,1033.288332136221,1574.1236077332728,1701.003747124958
811,1034.2696043332578,1575.7422108294836,1702.9824861455354
812,1035.4203090446733,1577.3967308785093,1704.842789238863
813,1036.4668691769716,1578.9098551039444,1706.6861251379928
814,1037.4320485885798,1580.4552991361918,1708.5626684458798
815,1038.283183694737,1582.0080163571845,1710.4689000867681
816,1039.184297006694,1583.509668887849,1712.3570295286281
817,1040.2146372956565,1585.053705128892,1714.3338448063982
818,1041.2164664780762,1586.5183966885384,1716.0561669652245
819,1042.170738970787,1588.0571373955613,1717.910724669414
820,1043.1672058694378,1589.6407314245034,1719.8160414527442
821,1044.007002063149,1591.129854677219,1721.6297721521803
822,1044.944846653061,1592.6611055241065,1723.5141225644386
823,1045.907153910556,1594.2001943064204,1725.4208794141093
824,1046.7616264837893,1595.6440467191553,1727.0900488082393
825,1047.8694072692776,1597.2361425866375,1728.908570796776
826,1048.8805580229252,1598.7983484662984,1730.7651580753638
827,1049.7758162251137,1600.3188130042768,1732.7602283802225
828,1050.7428638801139,1601.854657217358,1734.588379382754
829,1051.7467843409718,1603.4144134941066,1736.4141331237995
830,1052.851097268744,1605.0064645853572,1738.3528598089165
831,1053.8658405711835,1606.5827472448293,1740.2587989456993
832,1054.9132152303484,1608.1078624095485,1742.2152648258373
833,1055.9399354020657,1609.65382801187,1744.147405651987
834,1056.9309566991774,1611.214220617191,1746.1060749564201
835,1058.0210763811845,1612.7610837070115,1748.1676838972123
836,1058.9833651851957,1614.2545248853316,1749.9933042330842
837,1059.9173382960587,1615.7611750002695,1751.934201278795
838,1060.9790171238087,1617.3013122198522,1753.8259663993063
839,1062.1093393680774,1618.9434118241575,1755.9407923156068
840,1063.140638003844,1620.5080776208695,1757.9229693119269
841,1064.3705521579252,1622.0989914443269,1759.8236074404604
842,1065.4496329457486,1623.7033801823861,1761.8822519645541
843,1066.390109052939,1625.25441770561,1763.6473001695617
844,1067.312129515327,1626.73475361641,1765.6985829799758
845,1068.3171730792337,1628.2912587271971,1767.854209180855
846,1069.278490383126,1629.8058680042996,1769.9514237114506
847,1070.3265610394828,1631.3466728903754,1771.7663944588471
848,1071.3628357714542,1632.886397092403,1773.6636590131118
849,1072.3678727047566,1634.4385199639373,1775.4364591761776
850,1073.4720483580131,1635.9921473521392,1777.370571121104
851,1074.4533085455612,1637.441890202188,1779.238842163961
852,1075.3687148546478,1638.8871056357395,1780.9946702215364
853,1076.4008339989552,1640.4136656961632,1782.9356808872049
854,1077.4492492307638,1641.9795482152788,1784.7902667402311
855,1078.577022247731,1643.48609840141,1786.6633882443668
856,1079.714044186936,1645.0527693797837,1788.531098411743
857,1080.7780756553354,1646.6012207974773,1790.4421167430066
858,1081.8615780032037,1648.0771804299602,1792.2315198410565
859,1082.9390209797057,1649.6412952911787,1794.1280113132593
860,1083.8614621865559,1651.175897472409,1795.985433021721
861,1084.8536275691301,1652.71675424929,1797.8997492042172
862,1085.9876355224649,1654.2544626174663,1799.8897339320094
863,1086.9765860839284,1655.7684560837042,1801.6173477869668
864,1087.9279624975386,1657.2848823733043,1803.5456293688585
865,1088.755762930819,1658.7460023760239,1805.423241233227
866,1089.670799683281,1660.2538644602992,1807.3388081717173
867,1090.706697539101,1661.7857499398913,1809.240403827255
868,1091.7537871898173,1663.3696261809794,1811.1133145826686
869,1092.8424446404972,1664.877606231594,1813.022902119824
870,1093.8886993079225,1666.4682053688946,1814.9440436551467
871,1094.8486049775372,1667.9598053999798,1816.6859075913019
872,1095.8718420327987,1669.462059042431,1818.5678342609056
873,1096.9251228314909,1671.0413925553676,1820.3787437406916
874,1097.9198694103536,1672.551462140103,1822.2694822388198
875,1098.8820403592622,1674.0398293267124,1824.125957411148
876,1099.8626816054527,1675.5524504609568,1825.9002027102867
877,1100.7099715902311,1676.999621001687,1827.7491916492174
878,1101.7781176116148,1678.529735039989,1829.5943019395036
879,1102.7287350857544,1680.015448533046,1831.2925078478563
880,1103.5792949543452,1681.42923751844,1833.0744816998852
881,1104.564323853405,1682.9790630985285,1834.8900050261311
882,1105.4983449600606,1684.4650751953184,1836.7627145938934
883,1106.5139054864205,1685.969605118635,1838.5714805811017
884,1107.657853909352,1687.5437610226502,1840.5501506529038
885,1108.625192748662,1689.0238347307934,1842.3433067373487
886,1109.7608749788783,1690.6256180217317,1844.3164075199306
887,1110.8324781301947,1692.2233949776944,1846.2077849209695
888,1111.783843738379,1693.6916058694203,1847.9577959624298
889,1112.6992473277692,1695.1898425930206,1849.8130690108358
890,1113.63078948509,1696.6227391737505,1851.615824965202
891,1114.7107204382073,1698.208505616597,1853.4994877558502
892,1115.7221241915197,1699.7106202992677,1855.3837358864716
893,1116.7479900309202,1701.2633601161604,1857.2563389316476
894,1117.6930829525043,1702.7248021990288,1858.9873246405878
895,1118.7642471683112,1704.2666978974523,1860.8233848822797
896,1119.8726773337485,1705.7900813559165,1862.6157246563257
897,1120.898460755521,1707.280831007707,1864.4718446099234
898,1121.8983304710118,1708.803067257127,1866.3246871532972
899,1122.912590873967,1710.2948324484828,1868.2014479897323
900,1123.9178261927952,1711.820408543934,1870.2708332814611
901,1124.917574984983,1713.288798701816,1872.0148965474507
902,1125.876234004515,1714.74490305273,1873.8438011028015
903,1126.956537391212,1716.2580506188656,1875.7613819944331
904,1127.8982854005644,1717.7601097276995,1877.7578734867775
905,1128.9883946767072,1719.2363551082137,1879.5825207791172
906,1129.9995129242825,1720.7683884443588,1881.4285219295543
907,1131.0645314948483,1722.3109890140217,1883.431212145554
908,1132.1691044262916,1723.851073642075,1885.3509419784434
909,1133.2766915011123,1725.3674212915214,1887.2377237125859
910,1134.505739408721,1726.9593147184441,1889.2105335570675
911,1135.4299549344,1728.4381299977508,1891.0539867762454
912,1136.4350233683565,1729.9306789914053,1893.0331644781277
913,1137.430585516925,1731.4542088035018,1894.9263354471818
914,1138.3456511412737,1732.9730477244298,1896.9478231652458
915,1139.3231248582,1734.4614333001116,1898.7279073887994
916,1140.331141759275,1735.9286808823344,1900.6837686328197
917,1141.3577057987686,1737.4364809780434,1902.5156130921996
918,1142.3347807468715,1738.913903532797,1904.2703178429467
919,1143.270817822559,1740.4087298173215,1906.115362095769
920,1144.271662063298,1741.8974944136253,1908.094504403978
921,1145.3775958506585,1743.4044651826684,1910.1398759555857
922,1146.2949227736171,1744.8760354052908,1911.9144018375239
923,1147.3281322167725,1746.3742458639003,1913.8030252171739
924,1148.388935012417,1747.8903193329986,1915.6560450046347
925,1149.280710730112,1749.3859909824348,1917.655416461037
926,1150.2593700131447,1750.8509466097723,1919.4667942070384
927,1151.255840817164,1752.3308684249598,1921.3491040685587
928,1152.2510801217893,1753.8137128318097,1923.293013889997
929,1153.2754886912032,1755.2927413291236,1925.1903904287517
930,1154.3523884690496,1756.7908605968707,1927.0884419450597
931,1155.2875306443066,1758.2529711471843,1929.0691613649678
932,1156.4312147691996,1759.7844136867334,1931.2875775265547
933,1157.3303174632647,1761.2303546526489,1933.3428360172747
934,1158.5178157311386,1762.7627959425392,1935.1740787005062
935,1159.6682219586542,1764.2766223655265,1936.9449570628492
936,1160.6295208789163,1765.7218818279664,1938.7365802501554
937,1161.5407606544622,1767.1568647429826,1940.5646418155106
938,1162.4539811247025,1768.5916831853697,1942.3525587879603
939,1163.3876784593704,1770.0390909330094,1944.1323107624623
940,1164.3877168529752,1771.5142141638537,1945.9636485525864
941,1165.2435535114162,1772.910592132933,1947.6937874421994
942,1166.2783072812897,1774.3605209637333,1949.5701089417166
943,1167.293332789083,1775.848104905913,1951.3115058125964
944,1168.2536051589789,1777.3167732686468,1953.1567573464124
945,1169.257808632634,1778.7804675952366,1955.032017125851
946,1170.510144710852,1780.4260598552257,1957.0489714967641
947,1171.5920049826368,1781.9725664032271,1958.9431812576313
948,1172.4968280755418,1783.3736715355492,1960.5404439370786
949,1173.482632592118,1784.8370030061424,1962.2591262404346
950,1174.308372767215,1786.1728942879397,1964.043389734331
951,1175.4519796224656,1787.69793859091,1965.9334105880585
952,1176.407912207238,1789.2075369915035,1967.8110546428625
953,1177.3748887675276,1790.652133256067,1969.6817477877923
954,1178.3321033463678,1792.0836980949316,1971.39099782093
955,1179.190113410356,1793.4771246374576,1973.2093963995032
956,1180.343638058593,1794.9611527793654,1975.0178933995533
957,1181.2790322025253,1796.3595049465932,1976.873993994639
958,1182.3628564141418,1797.8599722603897,1978.7615619106043
959,1183.4396508775337,1799.3563336099471,1980.647712993948
960,1184.3729255701253,1800.7894048634282,1982.4629273298126
961,1185.3226004264698,1802.1901036536779,1984.3941767660704
962,1186.3099559080285,1803.660805864579,1986.2603804865305
963,1187.20854756723,1805.0814419899725,1988.0138772279183
964,1188.0482549418452,1806.4710834190305,1989.8125829285864
965,1189.1704498770728,1807.9817904835609,1991.5690510471588
966,1190.1150347299613,1809.4392678164418,1993.4720197451456
967,1191.1303663470671,1810.9345292624082,1995.2750884412133
968,1192.0911948471116,1812.3182167815194,1997.1273186549408
969,1193.1215173303165,1813.7387422446843,1999.1294502431285
970,1194.0617655400722,1815.1413850209806,2001.0155697142106
971,1195.173474455299,1816.6634288696714,2002.924836873872
972,1196.2434504381076,1818.148994683631,2004.7911741130602
973,1197.200230327697,1819.5136528080202,2006.4333565582842
974,1198.2304061969828,1820.9533016675352,2008.2697008914438
975,1199.254722316587,1822.3417039606347,2010.0811929404333
976,1200.1826685511314,1823.7766485408524,2012.0555660642149
977,1201.0521603644067,1825.1305758839896,2013.7484174960337
978,1202.0708974705437,1826.5975283562443,2015.6716959919072
979,1203.0202620238797,1828.0856718121706,2017.5400023884638
980,1203.8748307943306,1829.5124579460496,2019.29248989581
981,1204.7965810413593,1830.9498588499453,2021.2131024780497
982,1205.9412010767837,1832.4743591507809,2023.1272558102307
983,1207.0011993964158,1833.935863289959,2025.0502409498386
984,1208.00043825566,1835.4146049243502,2026.944783789844
985,1209.124946613332,1836.8831396758396,2028.7145286212474
986,1210.2166965316453,1838.3653414728353,2030.544529386519
987,1211.2791808903378,1839.8370873256254,2032.5298897758005
988,1212.246298406083,1841.2672841913,2034.431421266303
989,1213.142157864074,1842.7030844044657,2036.2239337461408
990,1214.2372095824492,1844.2174967610194,2038.1781157780435
991,1215.2337409999302,1845.5628642620195,2039.830757747484
992,1216.1754329535433,1846.9478598511917,2041.6314629921162
993,1217.2350886788756,1848.4414974745591,2043.4469844359473
994,1218.1463604474563,1849.939546024605,2045.3403831684075
995,1219.4443664747525,1851.4411047078293,2047.4147615024033
996,1220.5538489906733,1852.9437225667791,2049.1621040466116
997,1221.5181611635467,1854.3658827651523,2050.8866004592837
998,1222.5507433044877,1855.8487599603554,2052.7194485565797
999,1223.606415195551,1857.2773249390482,2054.650407636504
1000,1224.7546941557805,1858.7460581959415,2056.385577428257


==> data/centralized/comparison-delay.csv <==
delay,DeLMFW,DOFW,BOLD-MFW
1,962.6822140584331,1184.872554030915,965.6169213633468
21,1080.0682995875875,1616.526344090881,1589.6655782906132
41,1128.7958406192283,1735.6831985692374,1836.97143004593
61,1178.3594970977774,1807.7236418836446,1971.1563182683853
81,1224.7546941557805,1858.7460581959415,2056.385577428257
101,1258.352525326396,1900.084845170051,2122.1216436261125


==> data/decentralized/1-delay-ratio.csv <==
iteration,er-cumsum,grid-cumsum,complete-cumsum,cycle-cumsum
1,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0
37,1.0,1.0,1.0,1.0
38,1.0,1.0,1.0,1.0
39,1.0,1.0,1.0,1.0
40,1.0,1.0,1.0,1.0
41,1.0,1.0,1.0,1.0
42,1.0,1.0,1.0,1.0
43,1.0,1.0,1.0,1.0
44,1.0,1.0,1.0,1.0
45,1.0,1.0,1.0,1.0
46,1.0,1.0,1.0,1.0
47,1.0,1.0,1.0,1.0
48,1.0,1.0,1.0,1.0
49,1.0,1.0,1.0,1.0
50,1.0,1.0,1.0,1.0
51,1.0,1.0,1.0,1.0
52,1.0,1.0,1.0,1.0
53,1.0,1.0,1.0,1.0
54,1.0,1.0,1.0,1.0
55,1.0,1.0,1.0,1.0
56,1.0,1.0,1.0,1.0
57,1.0,1.0,1.0,1.0
58,1.0,1.0,1.0,1.0
59,1.0,1.0,1.0,1.0
60,1.0,1.0,1.0,1.0
61,1.0,1.0,1.0,1.0
62,1.0,1.0,1.0,1.0
63,1.0,1.0,1.0,1.0
64,1.0,1.0,1.0,1.0
65,1.0,1.0,1.0,1.0
66,1.0,1.0,1.0,1.0
67,1.0,1.0,1.0,1.0
68,1.0,1.0,1.0,1.0
69,1.0,1.0,1.0,1.0
70,1.0,1.0,1.0,1.0
71,1.0,1.0,1.0,1.0
72,1.0,1.0,1.0,1.0
73,1.0,1.0,1.0,1.0
74,1.0,1.0,1.0,1.0
75,1.0,1.0,1.0,1.0
76,1.0,1.0,1.0,1.0
77,1.0,1.0,1.0,1.0
78,1.0,1.0,1.0,1.0
79,1.0,1.0,1.0,1.0
80,1.0,1.0,1.0,1.0
81,1.0,1.0,1.0,1.0
82,1.0,1.0,1.0,1.0
83,1.0,1.0,1.0,1.0
84,1.0,1.0,1.0,1.0
85,1.0,1.0,1.0,1.0
86,1.0,1.0,1.0,1.0
87,1.0,1.0,1.0,1.0
88,1.0,1.0,1.0,1.0
89,1.0,1.0,1.0,1.0
90,1.0,1.0,1.0,1.0
91,1.0,1.0,1.0,1.0
92,1.0,1.0,1.0,1.0
93,1.0,1.0,1.0,1.0
94,1.0,1.0,1.0,1.0
95,1.0,1.0,1.0,1.0
96,1.0,1.0,1.0,1.0
97,1.0,1.0,1.0,1.0
98,1.0,1.0,1.0,1.0
99,1.0,1.0,1.0,1.0
100,1.0,1.0,1.0,1.0
101,1.0,1.0,1.0,1.0
102,1.0,1.0,1.0,1.0
103,1.0,1.0,1.0,1.0
104,1.0,1.0,1.0,1.0
105,1.0,1.0,1.0,1.0
106,1.0,1.0,1.0,1.0
107,1.0,1.0,1.0,1.0
108,1.0,1.0,1.0,1.0
109,1.0,1.0,1.0,1.0
110,1.0,1.0,1.0,1.0
111,1.0,1.0,1.0,1.0
112,1.0,1.0,1.0,1.0
113,1.0,1.0,1.0,1.0
114,1.0,1.0,1.0,1.0
115,1.0,1.0,1.0,1.0
116,1.0,1.0,1.0,1.0
117,1.0,1.0,1.0,1.0
118,1.0,1.0,1.0,1.0
119,1.0,1.0,1.0,1.0
120,1.0,1.0,1.0,1.0
121,1.0,1.0,1.0,1.0
122,1.0,1.0,1.0,1.0
123,1.0,1.0,1.0,1.0
124,1.0,1.0,1.0,1.0
125,1.0,1.0,1.0,1.0
126,1.0,1.0,1.0,1.0
127,1.0,1.0,1.0,1.0
128,1.0,1.0,1.0,1.0
129,1.0,1.0,1.0,1.0
130,1.0,1.0,1.0,1.0
131,1.0,1.0,1.0,1.0
132,1.0,1.0,1.0,1.0
133,1.0,1.0,1.0,1.0
134,1.0,1.0,1.0,1.0
135,1.0,1.0,1.0,1.0
136,1.0,1.0,1.0,1.0
137,1.0,1.0,1.0,1.0
138,1.0,1.0,1.0,1.0
139,1.0,1.0,1.0,1.0
140,1.0,1.0,1.0,1.0
141,1.0,1.0,1.0,1.0
142,1.0,1.0,1.0,1.0
143,1.0,1.0,1.0,1.0
144,1.0,1.0,1.0,1.0
145,1.0,1.0,1.0,1.0
146,1.0,1.0,1.0,1.0
147,1.0,1.0,1.0,1.0
148,1.0,1.0,1.0,1.0
149,1.0,1.0,1.0,1.0
150,1.0,1.0,1.0,1.0
151,1.0,1.0,1.0,1.0
152,1.0,1.0,1.0,1.0
153,1.0,1.0,1.0,1.0
154,1.0,1.0,1.0,1.0
155,1.0,1.0,1.0,1.0
156,1.0,1.0,1.0,1.0
157,1.0,1.0,1.0,1.0
158,1.0,1.0,1.0,1.0
159,1.0,1.0,1.0,1.0
160,1.0,1.0,1.0,1.0
161,1.0,1.0,1.0,1.0
162,1.0,1.0,1.0,1.0
163,1.0,1.0,1.0,1.0
164,1.0,1.0,1.0,1.0
165,1.0,1.0,1.0,1.0
166,1.0,1.0,1.0,1.0
167,1.0,1.0,1.0,1.0
168,1.0,1.0,1.0,1.0
169,1.0,1.0,1.0,1.0
170,1.0,1.0,1.0,1.0
171,1.0,1.0,1.0,1.0
172,1.0,1.0,1.0,1.0
173,1.0,1.0,1.0,1.0
174,1.0,1.0,1.0,1.0
175,1.0,1.0,1.0,1.0
176,1.0,1.0,1.0,1.0
177,1.0,1.0,1.0,1.0
178,1.0,1.0,1.0,1.0
179,1.0,1.0,1.0,1.0
180,1.0,1.0,1.0,1.0
181,1.0,1.0,1.0,1.0
182,1.0,1.0,1.0,1.0
183,1.0,1.0,1.0,1.0
184,1.0,1.0,1.0,1.0
185,1.0,1.0,1.0,1.0
186,1.0,1.0,1.0,1.0
187,1.0,1.0,1.0,1.0
188,1.0,1.0,1.0,1.0
189,1.0,1.0,1.0,1.0
190,1.0,1.0,1.0,1.0
191,1.0,1.0,1.0,1.0
192,1.0,1.0,1.0,1.0
193,1.0,1.0,1.0,1.0
194,1.0,1.0,1.0,1.0
195,1.0,1.0,1.0,1.0
196,1.0,1.0,1.0,1.0
197,1.0,1.0,1.0,1.0
198,1.0,1.0,1.0,1.0
199,1.0,1.0,1.0,1.0
200,1.0,1.0,1.0,1.0
201,1.0,1.0,1.0,1.0
202,1.0,1.0,1.0,1.0
203,1.0,1.0,1.0,1.0
204,1.0,1.0,1.0,1.0
205,1.0,1.0,1.0,1.0
206,1.0,1.0,1.0,1.0
207,1.0,1.0,1.0,1.0
208,1.0,1.0,1.0,1.0
209,1.0,1.0,1.0,1.0
210,1.0,1.0,1.0,1.0
211,1.0,1.0,1.0,1.0
212,1.0,1.0,1.0,1.0
213,1.0,1.0,1.0,1.0
214,1.0,1.0,1.0,1.0
215,1.0,1.0,1.0,1.0
216,1.0,1.0,1.0,1.0
217,1.0,1.0,1.0,1.0
218,1.0,1.0,1.0,1.0
219,1.0,1.0,1.0,1.0
220,1.0,1.0,1.0,1.0
221,1.0,1.0,1.0,1.0
222,1.0,1.0,1.0,1.0
223,1.0,1.0,1.0,1.0
224,1.0,1.0,1.0,1.0
225,1.0,1.0,1.0,1.0
226,1.0,1.0,1.0,1.0
227,1.0,1.0,1.0,1.0
228,1.0,1.0,1.0,1.0
229,1.0,1.0,1.0,1.0
230,1.0,1.0,1.0,1.0
231,1.0,1.0,1.0,1.0
232,1.0,1.0,1.0,1.0
233,1.0,1.0,1.0,1.0
234,1.0,1.0,1.0,1.0
235,1.0,1.0,1.0,1.0
236,1.0,1.0,1.0,1.0
237,1.0,1.0,1.0,1.0
238,1.0,1.0,1.0,1.0
239,1.0,1.0,1.0,1.0
240,1.0,1.0,1.0,1.0
241,1.0,1.0,1.0,1.0
242,1.0,1.0,1.0,1.0
243,1.0,1.0,1.0,1.0
244,1.0,1.0,1.0,1.0
245,1.0,1.0,1.0,1.0
246,1.0,1.0,1.0,1.0
247,1.0,1.0,1.0,1.0
248,1.0,1.0,1.0,1.0
249,1.0,1.0,1.0,1.0
250,1.0,1.0,1.0,1.0
251,1.0,1.0,1.0,1.0
252,1.0,1.0,1.0,1.0
253,1.0,1.0,1.0,1.0
254,1.0,1.0,1.0,1.0
255,1.0,1.0,1.0,1.0
256,1.0,1.0,1.0,1.0
257,1.0,1.0,1.0,1.0
258,1.0,1.0,1.0,1.0
259,1.0,1.0,1.0,1.0
260,1.0,1.0,1.0,1.0
261,1.0,1.0,1.0,1.0
262,1.0,1.0,1.0,1.0
263,1.0,1.0,1.0,1.0
264,1.0,1.0,1.0,1.0
265,1.0,1.0,1.0,1.0
266,1.0,1.0,1.0,1.0
267,1.0,1.0,1.0,1.0
268,1.0,1.0,1.0,1.0
269,1.0,1.0,1.0,1.0
270,1.0,1.0,1.0,1.0
271,1.0,1.0,1.0,1.0
272,1.0,1.0,1.0,1.0
273,1.0,1.0,1.0,1.0
274,1.0,1.0,1.0,1.0
275,1.0,1.0,1.0,1.0
276,1.0,1.0,1.0,1.0
277,1.0,1.0,1.0,1.0
278,1.0,1.0,1.0,1.0
279,1.0,1.0,1.0,1.0
280,1.0,1.0,1.0,1.0
281,1.0,1.0,1.0,1.0
282,1.0,1.0,1.0,1.0
283,1.0,1.0,1.0,1.0
284,1.0,1.0,1.0,1.0
285,1.0,1.0,1.0,1.0
286,1.0,1.0,1.0,1.0
287,1.0,1.0,1.0,1.0
288,1.0,1.0,1.0,1.0
289,1.0,1.0,1.0,1.0
290,1.0,1.0,1.0,1.0
291,1.0,1.0,1.0,1.0
292,1.0,1.0,1.0,1.0
293,1.0,1.0,1.0,1.0
294,1.0,1.0,1.0,1.0
295,1.0,1.0,1.0,1.0
296,1.0,1.0,1.0,1.0
297,1.0,1.0,1.0,1.0
298,1.0,1.0,1.0,1.0
299,1.0,1.0,1.0,1.0
300,1.0,1.0,1.0,1.0
301,1.0,1.0,1.0,1.0
302,1.0,1.0,1.0,1.0
303,1.0,1.0,1.0,1.0
304,1.0,1.0,1.0,1.0
305,1.0,1.0,1.0,1.0
306,1.0,1.0,1.0,1.0
307,1.0,1.0,1.0,1.0
308,1.0,1.0,1.0,1.0
309,1.0,1.0,1.0,1.0
310,1.0,1.0,1.0,1.0
311,1.0,1.0,1.0,1.0
312,1.0,1.0,1.0,1.0
313,1.0,1.0,1.0,1.0
314,1.0,1.0,1.0,1.0
315,1.0,1.0,1.0,1.0
316,1.0,1.0,1.0,1.0
317,1.0,1.0,1.0,1.0
318,1.0,1.0,1.0,1.0
319,1.0,1.0,1.0,1.0
320,1.0,1.0,1.0,1.0
321,1.0,1.0,1.0,1.0
322,1.0,1.0,1.0,1.0
323,1.0,1.0,1.0,1.0
324,1.0,1.0,1.0,1.0
325,1.0,1.0,1.0,1.0
326,1.0,1.0,1.0,1.0
327,1.0,1.0,1.0,1.0
328,1.0,1.0,1.0,1.0
329,1.0,1.0,1.0,1.0
330,1.0,1.0,1.0,1.0
331,1.0,1.0,1.0,1.0
332,1.0,1.0,1.0,1.0
333,1.0,1.0,1.0,1.0
334,1.0,1.0,1.0,1.0
335,1.0,1.0,1.0,1.0
336,1.0,1.0,1.0,1.0
337,1.0,1.0,1.0,1.0
338,1.0,1.0,1.0,1.0
339,1.0,1.0,1.0,1.0
340,1.0,1.0,1.0,1.0
341,1.0,1.0,1.0,1.0
342,1.0,1.0,1.0,1.0
343,1.0,1.0,1.0,1.0
344,1.0,1.0,1.0,1.0
345,1.0,1.0,1.0,1.0
346,1.0,1.0,1.0,1.0
347,1.0,1.0,1.0,1.0
348,1.0,1.0,1.0,1.0
349,1.0,1.0,1.0,1.0
350,1.0,1.0,1.0,1.0
351,1.0,1.0,1.0,1.0
352,1.0,1.0,1.0,1.0
353,1.0,1.0,1.0,1.0
354,1.0,1.0,1.0,1.0
355,1.0,1.0,1.0,1.0
356,1.0,1.0,1.0,1.0
357,1.0,1.0,1.0,1.0
358,1.0,1.0,1.0,1.0
359,1.0,1.0,1.0,1.0
360,1.0,1.0,1.0,1.0
361,1.0,1.0,1.0,1.0
362,1.0,1.0,1.0,1.0
363,1.0,1.0,1.0,1.0
364,1.0,1.0,1.0,1.0
365,1.0,1.0,1.0,1.0
366,1.0,1.0,1.0,1.0
367,1.0,1.0,1.0,1.0
368,1.0,1.0,1.0,1.0
369,1.0,1.0,1.0,1.0
370,1.0,1.0,1.0,1.0
371,1.0,1.0,1.0,1.0
372,1.0,1.0,1.0,1.0
373,1.0,1.0,1.0,1.0
374,1.0,1.0,1.0,1.0
375,1.0,1.0,1.0,1.0
376,1.0,1.0,1.0,1.0
377,1.0,1.0,1.0,1.0
378,1.0,1.0,1.0,1.0
379,1.0,1.0,1.0,1.0
380,1.0,1.0,1.0,1.0
381,1.0,1.0,1.0,1.0
382,1.0,1.0,1.0,1.0
383,1.0,1.0,1.0,1.0
384,1.0,1.0,1.0,1.0
385,1.0,1.0,1.0,1.0
386,1.0,1.0,1.0,1.0
387,1.0,1.0,1.0,1.0
388,1.0,1.0,1.0,1.0
389,1.0,1.0,1.0,1.0
390,1.0,1.0,1.0,1.0
391,1.0,1.0,1.0,1.0
392,1.0,1.0,1.0,1.0
393,1.0,1.0,1.0,1.0
394,1.0,1.0,1.0,1.0
395,1.0,1.0,1.0,1.0
396,1.0,1.0,1.0,1.0
397,1.0,1.0,1.0,1.0
398,1.0,1.0,1.0,1.0
399,1.0,1.0,1.0,1.0
400,1.0,1.0,1.0,1.0
401,1.0,1.0,1.0,1.0
402,1.0,1.0,1.0,1.0
403,1.0,1.0,1.0,1.0
404,1.0,1.0,1.0,1.0
405,1.0,1.0,1.0,1.0
406,1.0,1.0,1.0,1.0
407,1.0,1.0,1.0,1.0
408,1.0,1.0,1.0,1.0
409,1.0,1.0,1.0,1.0
410,1.0,1.0,1.0,1.0
411,1.0,1.0,1.0,1.0
412,1.0,1.0,1.0,1.0
413,1.0,1.0,1.0,1.0
414,1.0,1.0,1.0,1.0
415,1.0,1.0,1.0,1.0
416,1.0,1.0,1.0,1.0
417,1.0,1.0,1.0,1.0
418,1.0,1.0,1.0,1.0
419,1.0,1.0,1.0,1.0
420,1.0,1.0,1.0,1.0
421,1.0,1.0,1.0,1.0
422,1.0,1.0,1.0,1.0
423,1.0,1.0,1.0,1.0
424,1.0,1.0,1.0,1.0
425,1.0,1.0,1.0,1.0
426,1.0,1.0,1.0,1.0
427,1.0,1.0,1.0,1.0
428,1.0,1.0,1.0,1.0
429,1.0,1.0,1.0,1.0
430,1.0,1.0,1.0,1.0
431,1.0,1.0,1.0,1.0
432,1.0,1.0,1.0,1.0
433,1.0,1.0,1.0,1.0
434,1.0,1.0,1.0,1.0
435,1.0,1.0,1.0,1.0
436,1.0,1.0,1.0,1.0
437,1.0,1.0,1.0,1.0
438,1.0,1.0,1.0,1.0
439,1.0,1.0,1.0,1.0
440,1.0,1.0,1.0,1.0
441,1.0,1.0,1.0,1.0
442,1.0,1.0,1.0,1.0
443,1.0,1.0,1.0,1.0
444,1.0,1.0,1.0,1.0
445,1.0,1.0,1.0,1.0
446,1.0,1.0,1.0,1.0
447,1.0,1.0,1.0,1.0
448,1.0,1.0,1.0,1.0
449,1.0,1.0,1.0,1.0
450,1.0,1.0,1.0,1.0
451,1.0,1.0,1.0,1.0
452,1.0,1.0,1.0,1.0
453,1.0,1.0,1.0,1.0
454,1.0,1.0,1.0,1.0
455,1.0,1.0,1.0,1.0
456,1.0,1.0,1.0,1.0
457,1.0,1.0,1.0,1.0
458,1.0,1.0,1.0,1.0
459,1.0,1.0,1.0,1.0
460,1.0,1.0,1.0,1.0
461,1.0,1.0,1.0,1.0
462,1.0,1.0,1.0,1.0
463,1.0,1.0,1.0,1.0
464,1.0,1.0,1.0,1.0
465,1.0,1.0,1.0,1.0
466,1.0,1.0,1.0,1.0
467,1.0,1.0,1.0,1.0
468,1.0,1.0,1.0,1.0
469,1.0,1.0,1.0,1.0
470,1.0,1.0,1.0,1.0
471,1.0,1.0,1.0,1.0
472,1.0,1.0,1.0,1.0
473,1.0,1.0,1.0,1.0
474,1.0,1.0,1.0,1.0
475,1.0,1.0,1.0,1.0
476,1.0,1.0,1.0,1.0
477,1.0,1.0,1.0,1.0
478,1.0,1.0,1.0,1.0
479,1.0,1.0,1.0,1.0
480,1.0,1.0,1.0,1.0
481,1.0,1.0,1.0,1.0
482,1.0,1.0,1.0,1.0
483,1.0,1.0,1.0,1.0
484,1.0,1.0,1.0,1.0
485,1.0,1.0,1.0,1.0
486,1.0,1.0,1.0,1.0
487,1.0,1.0,1.0,1.0
488,1.0,1.0,1.0,1.0
489,1.0,1.0,1.0,1.0
490,1.0,1.0,1.0,1.0
491,1.0,1.0,1.0,1.0
492,1.0,1.0,1.0,1.0
493,1.0,1.0,1.0,1.0
494,1.0,1.0,1.0,1.0
495,1.0,1.0,1.0,1.0
496,1.0,1.0,1.0,1.0
497,1.0,1.0,1.0,1.0
498,1.0,1.0,1.0,1.0
499,1.0,1.0,1.0,1.0
500,1.0,1.0,1.0,1.0
501,1.0,1.0,1.0,1.0
502,1.0,1.0,1.0,1.0
503,1.0,1.0,1.0,1.0
504,1.0,1.0,1.0,1.0
505,1.0,1.0,1.0,1.0
506,1.0,1.0,1.0,1.0
507,1.0,1.0,1.0,1.0
508,1.0,1.0,1.0,1.0
509,1.0,1.0,1.0,1.0
510,1.0,1.0,1.0,1.0
511,1.0,1.0,1.0,1.0
512,1.0,1.0,1.0,1.0
513,1.0,1.0,1.0,1.0
514,1.0,1.0,1.0,1.0
515,1.0,1.0,1.0,1.0
516,1.0,1.0,1.0,1.0
517,1.0,1.0,1.0,1.0
518,1.0,1.0,1.0,1.0
519,1.0,1.0,1.0,1.0
520,1.0,1.0,1.0,1.0
521,1.0,1.0,1.0,1.0
522,1.0,1.0,1.0,1.0
523,1.0,1.0,1.0,1.0
524,1.0,1.0,1.0,1.0
525,1.0,1.0,1.0,1.0
526,1.0,1.0,1.0,1.0
527,1.0,1.0,1.0,1.0
528,1.0,1.0,1.0,1.0
529,1.0,1.0,1.0,1.0
530,1.0,1.0,1.0,1.0
531,1.0,1.0,1.0,1.0
532,1.0,1.0,1.0,1.0
533,1.0,1.0,1.0,1.0
534,1.0,1.0,1.0,1.0
535,1.0,1.0,1.0,1.0
536,1.0,1.0,1.0,1.0
537,1.0,1.0,1.0,1.0
538,1.0,1.0,1.0,1.0
539,1.0,1.0,1.0,1.0
540,1.0,1.0,1.0,1.0
541,1.0,1.0,1.0,1.0
542,1.0,1.0,1.0,1.0
543,1.0,1.0,1.0,1.0
544,1.0,1.0,1.0,1.0
545,1.0,1.0,1.0,1.0
546,1.0,1.0,1.0,1.0
547,1.0,1.0,1.0,1.0
548,1.0,1.0,1.0,1.0
549,1.0,1.0,1.0,1.0
550,1.0,1.0,1.0,1.0
551,1.0,1.0,1.0,1.0
552,1.0,1.0,1.0,1.0
553,1.0,1.0,1.0,1.0
554,1.0,1.0,1.0,1.0
555,1.0,1.0,1.0,1.0
556,1.0,1.0,1.0,1.0
557,1.0,1.0,1.0,1.0
558,1.0,1.0,1.0,1.0
559,1.0,1.0,1.0,1.0
560,1.0,1.0,1.0,1.0
561,1.0,1.0,1.0,1.0
562,1.0,1.0,1.0,1.0
563,1.0,1.0,1.0,1.0
564,1.0,1.0,1.0,1.0
565,1.0,1.0,1.0,1.0
566,1.0,1.0,1.0,1.0
567,1.0,1.0,1.0,1.0
568,1.0,1.0,1.0,1.0
569,1.0,1.0,1.0,1.0
570,1.0,1.0,1.0,1.0
571,1.0,1.0,1.0,1.0
572,1.0,1.0,1.0,1.0
573,1.0,1.0,1.0,1.0
574,1.0,1.0,1.0,1.0
575,1.0,1.0,1.0,1.0
576,1.0,1.0,1.0,1.0
577,1.0,1.0,1.0,1.0
578,1.0,1.0,1.0,1.0
579,1.0,1.0,1.0,1.0
580,1.0,1.0,1.0,1.0
581,1.0,1.0,1.0,1.0
582,1.0,1.0,1.0,1.0
583,1.0,1.0,1.0,1.0
584,1.0,1.0,1.0,1.0
585,1.0,1.0,1.0,1.0
586,1.0,1.0,1.0,1.0
587,1.0,1.0,1.0,1.0
588,1.0,1.0,1.0,1.0
589,1.0,1.0,1.0,1.0
590,1.0,1.0,1.0,1.0
591,1.0,1.0,1.0,1.0
592,1.0,1.0,1.0,1.0
593,1.0,1.0,1.0,1.0
594,1.0,1.0,1.0,1.0
595,1.0,1.0,1.0,1.0
596,1.0,1.0,1.0,1.0
597,1.0,1.0,1.0,1.0
598,1.0,1.0,1.0,1.0
599,1.0,1.0,1.0,1.0
600,1.0,1.0,1.0,1.0
601,1.0,1.0,1.0,1.0
602,1.0,1.0,1.0,1.0
603,1.0,1.0,1.0,1.0
604,1.0,1.0,1.0,1.0
605,1.0,1.0,1.0,1.0
606,1.0,1.0,1.0,1.0
607,1.0,1.0,1.0,1.0
608,1.0,1.0,1.0,1.0
609,1.0,1.0,1.0,1.0
610,1.0,1.0,1.0,1.0
611,1.0,1.0,1.0,1.0
612,1.0,1.0,1.0,1.0
613,1.0,1.0,1.0,1.0
614,1.0,1.0,1.0,1.0
615,1.0,1.0,1.0,1.0
616,1.0,1.0,1.0,1.0
617,1.0,1.0,1.0,1.0
618,1.0,1.0,1.0,1.0
619,1.0,1.0,1.0,1.0
620,1.0,1.0,1.0,1.0
621,1.0,1.0,1.0,1.0
622,1.0,1.0,1.0,1.0
623,1.0,1.0,1.0,1.0
624,1.0,1.0,1.0,1.0
625,1.0,1.0,1.0,1.0
626,1.0,1.0,1.0,1.0
627,1.0,1.0,1.0,1.0
628,1.0,1.0,1.0,1.0
629,1.0,1.0,1.0,1.0
630,1.0,1.0,1.0,1.0
631,1.0,1.0,1.0,1.0
632,1.0,1.0,1.0,1.0
633,1.0,1.0,1.0,1.0
634,1.0,1.0,1.0,1.0
635,1.0,1.0,1.0,1.0
636,1.0,1.0,1.0,1.0
637,1.0,1.0,1.0,1.0
638,1.0,1.0,1.0,1.0
639,1.0,1.0,1.0,1.0
640,1.0,1.0,1.0,1.0
641,1.0,1.0,1.0,1.0
642,1.0,1.0,1.0,1.0
643,1.0,1.0,1.0,1.0
644,1.0,1.0,1.0,1.0
645,1.0,1.0,1.0,1.0
646,1.0,1.0,1.0,1.0
647,1.0,1.0,1.0,1.0
648,1.0,1.0,1.0,1.0
649,1.0,1.0,1.0,1.0
650,1.0,1.0,1.0,1.0
651,1.0,1.0,1.0,1.0
652,1.0,1.0,1.0,1.0
653,1.0,1.0,1.0,1.0
654,1.0,1.0,1.0,1.0
655,1.0,1.0,1.0,1.0
656,1.0,1.0,1.0,1.0
657,1.0,1.0,1.0,1.0
658,1.0,1.0,1.0,1.0
659,1.0,1.0,1.0,1.0
660,1.0,1.0,1.0,1.0
661,1.0,1.0,1.0,1.0
662,1.0,1.0,1.0,1.0
663,1.0,1.0,1.0,1.0
664,1.0,1.0,1.0,1.0
665,1.0,1.0,1.0,1.0
666,1.0,1.0,1.0,1.0
667,1.0,1.0,1.0,1.0
668,1.0,1.0,1.0,1.0
669,1.0,1.0,1.0,1.0
670,1.0,1.0,1.0,1.0
671,1.0,1.0,1.0,1.0
672,1.0,1.0,1.0,1.0
673,1.0,1.0,1.0,1.0
674,1.0,1.0,1.0,1.0
675,1.0,1.0,1.0,1.0
676,1.0,1.0,1.0,1.0
677,1.0,1.0,1.0,1.0
678,1.0,1.0,1.0,1.0
679,1.0,1.0,1.0,1.0
680,1.0,1.0,1.0,1.0
681,1.0,1.0,1.0,1.0
682,1.0,1.0,1.0,1.0
683,1.0,1.0,1.0,1.0
684,1.0,1.0,1.0,1.0
685,1.0,1.0,1.0,1.0
686,1.0,1.0,1.0,1.0
687,1.0,1.0,1.0,1.0
688,1.0,1.0,1.0,1.0
689,1.0,1.0,1.0,1.0
690,1.0,1.0,1.0,1.0
691,1.0,1.0,1.0,1.0
692,1.0,1.0,1.0,1.0
693,1.0,1.0,1.0,1.0
694,1.0,1.0,1.0,1.0
695,1.0,1.0,1.0,1.0
696,1.0,1.0,1.0,1.0
697,1.0,1.0,1.0,1.0
698,1.0,1.0,1.0,1.0
699,1.0,1.0,1.0,1.0
700,1.0,1.0,1.0,1.0
701,1.0,1.0,1.0,1.0
702,1.0,1.0,1.0,1.0
703,1.0,1.0,1.0,1.0
704,1.0,1.0,1.0,1.0
705,1.0,1.0,1.0,1.0
706,1.0,1.0,1.0,1.0
707,1.0,1.0,1.0,1.0
708,1.0,1.0,1.0,1.0
709,1.0,1.0,1.0,1.0
710,1.0,1.0,1.0,1.0
711,1.0,1.0,1.0,1.0
712,1.0,1.0,1.0,1.0
713,1.0,1.0,1.0,1.0
714,1.0,1.0,1.0,1.0
715,1.0,1.0,1.0,1.0
716,1.0,1.0,1.0,1.0
717,1.0,1.0,1.0,1.0
718,1.0,1.0,1.0,1.0
719,1.0,1.0,1.0,1.0
720,1.0,1.0,1.0,1.0
721,1.0,1.0,1.0,1.0
722,1.0,1.0,1.0,1.0
723,1.0,1.0,1.0,1.0
724,1.0,1.0,1.0,1.0
725,1.0,1.0,1.0,1.0
726,1.0,1.0,1.0,1.0
727,1.0,1.0,1.0,1.0
728,1.0,1.0,1.0,1.0
729,1.0,1.0,1.0,1.0
730,1.0,1.0,1.0,1.0
731,1.0,1.0,1.0,1.0
732,1.0,1.0,1.0,1.0
733,1.0,1.0,1.0,1.0
734,1.0,1.0,1.0,1.0
735,1.0,1.0,1.0,1.0
736,1.0,1.0,1.0,1.0
737,1.0,1.0,1.0,1.0
738,1.0,1.0,1.0,1.0
739,1.0,1.0,1.0,1.0
740,1.0,1.0,1.0,1.0
741,1.0,1.0,1.0,1.0
742,1.0,1.0,1.0,1.0
743,1.0,1.0,1.0,1.0
744,1.0,1.0,1.0,1.0
745,1.0,1.0,1.0,1.0
746,1.0,1.0,1.0,1.0
747,1.0,1.0,1.0,1.0
748,1.0,1.0,1.0,1.0
749,1.0,1.0,1.0,1.0
750,1.0,1.0,1.0,1.0
751,1.0,1.0,1.0,1.0
752,1.0,1.0,1.0,1.0
753,1.0,1.0,1.0,1.0
754,1.0,1.0,1.0,1.0
755,1.0,1.0,1.0,1.0
756,1.0,1.0,1.0,1.0
757,1.0,1.0,1.0,1.0
758,1.0,1.0,1.0,1.0
759,1.0,1.0,1.0,1.0
760,1.0,1.0,1.0,1.0
761,1.0,1.0,1.0,1.0
762,1.0,1.0,1.0,1.0
763,1.0,1.0,1.0,1.0
764,1.0,1.0,1.0,1.0
765,1.0,1.0,1.0,1.0
766,1.0,1.0,1.0,1.0
767,1.0,1.0,1.0,1.0
768,1.0,1.0,1.0,1.0
769,1.0,1.0,1.0,1.0
770,1.0,1.0,1.0,1.0
771,1.0,1.0,1.0,1.0
772,1.0,1.0,1.0,1.0
773,1.0,1.0,1.0,1.0
774,1.0,1.0,1.0,1.0
775,1.0,1.0,1.0,1.0
776,1.0,1.0,1.0,1.0
777,1.0,1.0,1.0,1.0
778,1.0,1.0,1.0,1.0
779,1.0,1.0,1.0,1.0
780,1.0,1.0,1.0,1.0
781,1.0,1.0,1.0,1.0
782,1.0,1.0,1.0,1.0
783,1.0,1.0,1.0,1.0
784,1.0,1.0,1.0,1.0
785,1.0,1.0,1.0,1.0
786,1.0,1.0,1.0,1.0
787,1.0,1.0,1.0,1.0
788,1.0,1.0,1.0,1.0
789,1.0,1.0,1.0,1.0
790,1.0,1.0,1.0,1.0
791,1.0,1.0,1.0,1.0
792,1.0,1.0,1.0,1.0
793,1.0,1.0,1.0,1.0
794,1.0,1.0,1.0,1.0
795,1.0,1.0,1.0,1.0
796,1.0,1.0,1.0,1.0
797,1.0,1.0,1.0,1.0
798,1.0,1.0,1.0,1.0
799,1.0,1.0,1.0,1.0
800,1.0,1.0,1.0,1.0
801,1.0,1.0,1.0,1.0
802,1.0,1.0,1.0,1.0
803,1.0,1.0,1.0,1.0
804,1.0,1.0,1.0,1.0
805,1.0,1.0,1.0,1.0
806,1.0,1.0,1.0,1.0
807,1.0,1.0,1.0,1.0
808,1.0,1.0,1.0,1.0
809,1.0,1.0,1.0,1.0
810,1.0,1.0,1.0,1.0
811,1.0,1.0,1.0,1.0
812,1.0,1.0,1.0,1.0
813,1.0,1.0,1.0,1.0
814,1.0,1.0,1.0,1.0
815,1.0,1.0,1.0,1.0
816,1.0,1.0,1.0,1.0
817,1.0,1.0,1.0,1.0
818,1.0,1.0,1.0,1.0
819,1.0,1.0,1.0,1.0
820,1.0,1.0,1.0,1.0
821,1.0,1.0,1.0,1.0
822,1.0,1.0,1.0,1.0
823,1.0,1.0,1.0,1.0
824,1.0,1.0,1.0,1.0
825,1.0,1.0,1.0,1.0
826,1.0,1.0,1.0,1.0
827,1.0,1.0,1.0,1.0
828,1.0,1.0,1.0,1.0
829,1.0,1.0,1.0,1.0
830,1.0,1.0,1.0,1.0
831,1.0,1.0,1.0,1.0
832,1.0,1.0,1.0,1.0
833,1.0,1.0,1.0,1.0
834,1.0,1.0,1.0,1.0
835,1.0,1.0,1.0,1.0
836,1.0,1.0,1.0,1.0
837,1.0,1.0,1.0,1.0
838,1.0,1.0,1.0,1.0
839,1.0,1.0,1.0,1.0
840,1.0,1.0,1.0,1.0
841,1.0,1.0,1.0,1.0
842,1.0,1.0,1.0,1.0
843,1.0,1.0,1.0,1.0
844,1.0,1.0,1.0,1.0
845,1.0,1.0,1.0,1.0
846,1.0,1.0,1.0,1.0
847,1.0,1.0,1.0,1.0
848,1.0,1.0,1.0,1.0
849,1.0,1.0,1.0,1.0
850,1.0,1.0,1.0,1.0
851,1.0,1.0,1.0,1.0
852,1.0,1.0,1.0,1.0
853,1.0,1.0,1.0,1.0
854,1.0,1.0,1.0,1.0
855,1.0,1.0,1.0,1.0
856,1.0,1.0,1.0,1.0
857,1.0,1.0,1.0,1.0
858,1.0,1.0,1.0,1.0
859,1.0,1.0,1.0,1.0
860,1.0,1.0,1.0,1.0
861,1.0,1.0,1.0,1.0
862,1.0,1.0,1.0,1.0
863,1.0,1.0,1.0,1.0
864,1.0,1.0,1.0,1.0
865,1.0,1.0,1.0,1.0
866,1.0,1.0,1.0,1.0
867,1.0,1.0,1.0,1.0
868,1.0,1.0,1.0,1.0
869,1.0,1.0,1.0,1.0
870,1.0,1.0,1.0,1.0
871,1.0,1.0,1.0,1.0
872,1.0,1.0,1.0,1.0
873,1.0,1.0,1.0,1.0
874,1.0,1.0,1.0,1.0
875,1.0,1.0,1.0,1.0
876,1.0,1.0,1.0,1.0
877,1.0,1.0,1.0,1.0
878,1.0,1.0,1.0,1.0
879,1.0,1.0,1.0,1.0
880,1.0,1.0,1.0,1.0
881,1.0,1.0,1.0,1.0
882,1.0,1.0,1.0,1.0
883,1.0,1.0,1.0,1.0
884,1.0,1.0,1.0,1.0
885,1.0,1.0,1.0,1.0
886,1.0,1.0,1.0,1.0
887,1.0,1.0,1.0,1.0
888,1.0,1.0,1.0,1.0
889,1.0,1.0,1.0,1.0
890,1.0,1.0,1.0,1.0
891,1.0,1.0,1.0,1.0
892,1.0,1.0,1.0,1.0
893,1.0,1.0,1.0,1.0
894,1.0,1.0,1.0,1.0
895,1.0,1.0,1.0,1.0
896,1.0,1.0,1.0,1.0
897,1.0,1.0,1.0,1.0
898,1.0,1.0,1.0,1.0
899,1.0,1.0,1.0,1.0
900,1.0,1.0,1.0,1.0
901,1.0,1.0,1.0,1.0
902,1.0,1.0,1.0,1.0
903,1.0,1.0,1.0,1.0
904,1.0,1.0,1.0,1.0
905,1.0,1.0,1.0,1.0
906,1.0,1.0,1.0,1.0
907,1.0,1.0,1.0,1.0
908,1.0,1.0,1.0,1.0
909,1.0,1.0,1.0,1.0
910,1.0,1.0,1.0,1.0
911,1.0,1.0,1.0,1.0
912,1.0,1.0,1.0,1.0
913,1.0,1.0,1.0,1.0
914,1.0,1.0,1.0,1.0
915,1.0,1.0,1.0,1.0
916,1.0,1.0,1.0,1.0
917,1.0,1.0,1.0,1.0
918,1.0,1.0,1.0,1.0
919,1.0,1.0,1.0,1.0
920,1.0,1.0,1.0,1.0
921,1.0,1.0,1.0,1.0
922,1.0,1.0,1.0,1.0
923,1.0,1.0,1.0,1.0
924,1.0,1.0,1.0,1.0
925,1.0,1.0,1.0,1.0
926,1.0,1.0,1.0,1.0
927,1.0,1.0,1.0,1.0
928,1.0,1.0,1.0,1.0
929,1.0,1.0,1.0,1.0
930,1.0,1.0,1.0,1.0
931,1.0,1.0,1.0,1.0
932,1.0,1.0,1.0,1.0
933,1.0,1.0,1.0,1.0
934,1.0,1.0,1.0,1.0
935,1.0,1.0,1.0,1.0
936,1.0,1.0,1.0,1.0
937,1.0,1.0,1.0,1.0
938,1.0,1.0,1.0,1.0
939,1.0,1.0,1.0,1.0
940,1.0,1.0,1.0,1.0
941,1.0,1.0,1.0,1.0
942,1.0,1.0,1.0,1.0
943,1.0,1.0,1.0,1.0
944,1.0,1.0,1.0,1.0
945,1.0,1.0,1.0,1.0
946,1.0,1.0,1.0,1.0
947,1.0,1.0,1.0,1.0
948,1.0,1.0,1.0,1.0
949,1.0,1.0,1.0,1.0
950,1.0,1.0,1.0,1.0
951,1.0,1.0,1.0,1.0
952,1.0,1.0,1.0,1.0
953,1.0,1.0,1.0,1.0
954,1.0,1.0,1.0,1.0
955,1.0,1.0,1.0,1.0
956,1.0,1.0,1.0,1.0
957,1.0,1.0,1.0,1.0
958,1.0,1.0,1.0,1.0
959,1.0,1.0,1.0,1.0
960,1.0,1.0,1.0,1.0
961,1.0,1.0,1.0,1.0
962,1.0,1.0,1.0,1.0
963,1.0,1.0,1.0,1.0
964,1.0,1.0,1.0,1.0
965,1.0,1.0,1.0,1.0
966,1.0,1.0,1.0,1.0
967,1.0,1.0,1.0,1.0
968,1.0,1.0,1.0,1.0
969,1.0,1.0,1.0,1.0
970,1.0,1.0,1.0,1.0
971,1.0,1.0,1.0,1.0
972,1.0,1.0,1.0,1.0
973,1.0,1.0,1.0,1.0
974,1.0,1.0,1.0,1.0
975,1.0,1.0,1.0,1.0
976,1.0,1.0,1.0,1.0
977,1.0,1.0,1.0,1.0
978,1.0,1.0,1.0,1.0
979,1.0,1.0,1.0,1.0
980,1.0,1.0,1.0,1.0
981,1.0,1.0,1.0,1.0
982,1.0,1.0,1.0,1.0
983,1.0,1.0,1.0,1.0
984,1.0,1.0,1.0,1.0
985,1.0,1.0,1.0,1.0
986,1.0,1.0,1.0,1.0
987,1.0,1.0,1.0,1.0
988,1.0,1.0,1.0,1.0
989,1.0,1.0,1.0,1.0
990,1.0,1.0,1.0,1.0
991,1.0,1.0,1.0,1.0
992,1.0,1.0,1.0,1.0
993,1.0,1.0,1.0,1.0
994,1.0,1.0,1.0,1.0
995,1.0,1.0,1.0,1.0
996,1.0,1.0,1.0,1.0
997,1.0,1.0,1.0,1.0
998,1.0,1.0,1.0,1.0
999,1.0,1.0,1.0,1.0
1000,1.0,1.0,1.0,1.0


==> data/decentralized/101-delay-ratio.csv <==
iteration,er-cumsum,grid-cumsum,complete-cumsum,cycle-cumsum
1,1.3691041659037348,0.9855536137132591,0.7109670109459432,0.8343680194275018
2,1.3702870657988733,1.1331262675208709,0.8790767605378805,0.9372844151005354
3,1.4571196915579232,1.1926570023739056,0.9803142964749029,1.0914928222648832
4,1.6616725496210958,1.2846994580641493,1.1306710279613932,1.185898826507932
5,1.7664586400162239,1.343239457774,1.2953386056376017,1.2751275433791514
6,1.8211263925894532,1.4230630313627546,1.3816849004066374,1.3049368296057644
7,1.9223239344108733,1.4728526196419447,1.4568369146724138,1.382244708221298
8,2.001171607521116,1.5337866673916019,1.5087575180399857,1.4556518241973615
9,2.0210536636723275,1.5639853709800633,1.5578850238630657,1.5259066341847498
10,2.0732350630758463,1.5918374546190006,1.6153623175248109,1.5657332110843722
11,2.1405721175215318,1.659651083283843,1.680275867747984,1.6271706931904544
12,2.22846719582789,1.7107474042597182,1.7394244700704702,1.6861154719980713
13,2.2837238161746507,1.757397937458718,1.7804630390633798,1.7376060907096225
14,2.364413546399417,1.817176805110065,1.8148042263773114,1.786379028464969
15,2.362969739755007,1.820044160617829,1.828575084193396,1.812263904354818
16,2.3484734496392705,1.835720511499087,1.854253444146985,1.8175476351523248
17,2.3586436343706008,1.8207648417015452,1.8604125662892792,1.8230166717940988
18,2.3708692860788796,1.8469770871072102,1.8745862223335985,1.850437096032108
19,2.415556256583561,1.8721573868312462,1.9036659318253992,1.881213171146766
20,2.4421801455966476,1.8943004186557921,1.930939885265412,1.9001881556540992
21,2.4594501583038637,1.9203550673820737,1.951376199367052,1.932605665376859
22,2.482876512649938,1.9334501871038785,1.9754740010532075,1.9726407947037834
23,2.5185262336081484,1.9594356394108525,2.00606686946111,2.010503595553152
24,2.556769394868809,1.9773500923590737,2.044798650151955,2.0375830338030836
25,2.5819690567904994,2.0040819961717258,2.066189687810728,2.067599016705461
26,2.572374858955655,2.009054787061107,2.0771129250953413,2.0932818795823795
27,2.596109896890462,2.030084156560471,2.0998784435406788,2.129270548524763
28,2.6121789853696384,2.049633944195573,2.1156361432174493,2.162644333150653
29,2.627898823839273,2.073272336670775,2.1334054373044604,2.1900567489744818
30,2.6316337518317976,2.08354711580201,2.1391544011243795,2.203010150389327
31,2.6313950849303476,2.0938480656566774,2.150780857576238,2.213432174017994
32,2.6361066014512593,2.1087385111039536,2.1704234811461376,2.222175044792781
33,2.6515962527931043,2.1341772001542743,2.186861500476042,2.236877434420624
34,2.6551302371671017,2.142453898272138,2.1965663934142072,2.2398458353250685
35,2.6592673458097718,2.165578661512239,2.2069076471924287,2.2529473940056253
36,2.6691165514378565,2.171350915267517,2.215000182065255,2.263915797454914
37,2.6745857599456895,2.1771720140800426,2.219730318492212,2.2796977780819403
38,2.6744878719429392,2.1846157344532275,2.2310864419121113,2.2812274625932663
39,2.6637734543731315,2.1919386310374813,2.2298356473956686,2.2837701921645195
40,2.650196121406116,2.2046545999593428,2.229534352584492,2.285661608505058
41,2.65054961050453,2.2204074427939418,2.2350357905587974,2.298721326065288
42,2.632436960939134,2.2152205484751213,2.233123131482256,2.288780790420556
43,2.635909909575947,2.2204292123130114,2.242163546510371,2.2989762778790848
44,2.630253704272744,2.2292520667996714,2.2408904268774,2.3087541282140447
45,2.624803270363554,2.234991893325651,2.242840620758276,2.3092401942715384
46,2.6165443168241893,2.2381610920003356,2.246152809710948,2.3088281450750507
47,2.598263278270717,2.239477761518792,2.243263920611148,2.313039230484059
48,2.594166730110638,2.241162901756299,2.247705546953264,2.3234691138671826
49,2.6003286576874176,2.250108606087582,2.2581464226214996,2.3294529032867173
50,2.590354688144997,2.2428496829627824,2.247695838666395,2.3274244078983632
51,2.597536178496887,2.2535129253703188,2.245118069412913,2.329289066261984
52,2.595246502381444,2.2594543561684035,2.2484220365120087,2.330067118618841
53,2.5931130613722035,2.2572341146512356,2.246325382785617,2.326695306982996
54,2.5783102225689754,2.256199023687763,2.232933100563573,2.323746526546545
55,2.578651341711044,2.2607567751801834,2.2359312754535106,2.3327306554945553
56,2.5791160011272676,2.266906051385886,2.2405131951078574,2.335947642277373
57,2.582214987091803,2.270464407763579,2.242986051095272,2.341729394871792
58,2.581652411047795,2.274037851782457,2.2416718768372603,2.3417679433853746
59,2.569983894049701,2.2714336825923205,2.2396189025092985,2.338994909522126
60,2.573188131210637,2.2782955428466667,2.2470793737778485,2.34417102882931
61,2.567747853623811,2.280395996438688,2.251977290584489,2.3437296578866835
62,2.5657989548760765,2.2846834818666517,2.254981996831741,2.3498498005669686
63,2.55729625518491,2.2876429796027007,2.254502839518796,2.346804937694149
64,2.5514319990371517,2.2947781863026075,2.2597018472442656,2.3466227083503557
65,2.5537961496588695,2.302276613917033,2.2648547724574697,2.3455509778787036
66,2.5460699043841157,2.3042991261311787,2.2672428268416307,2.34130329352131
67,2.5364182849904013,2.3012026149135387,2.264929048634289,2.3379670431525104
68,2.520155348035578,2.2966999721707464,2.258818351081183,2.3299981430395227
69,2.5209063908230798,2.2981869249873603,2.2624550346894883,2.331305870794449
70,2.517237403031603,2.297087026033726,2.2628445715112773,2.328472635468375
71,2.508593168748787,2.291214268900125,2.255170763609847,2.3228740487942514
72,2.5025552961383313,2.285321207250259,2.2560206902880195,2.3185267114158745
73,2.4995326630431127,2.282961767769379,2.254931011416165,2.3137828373602036
74,2.495192953396645,2.280876717634244,2.256565157666777,2.311419535282765
75,2.48958005666185,2.283554788674842,2.2559150719811507,2.3119065975146493
76,2.4842529687433763,2.282187203369269,2.2550339172486376,2.3133530967684726
77,2.481964050746248,2.2806949088893007,2.2607616587760404,2.315225392916575
78,2.4758657315374824,2.2824449495751225,2.2640340361474047,2.3151652881047946
79,2.471250837467295,2.28313767949349,2.26628298424912,2.3155586930711287
80,2.464715874890376,2.2817422961092197,2.2650288440822886,2.318504142538437
81,2.4565350821556833,2.277623771339087,2.26690617607626,2.30891503228029
82,2.4458142951031885,2.2672913904824874,2.2649099142520557,2.3039224737410033
83,2.4409335346627374,2.266000989228647,2.26619809990996,2.3013471216582335
84,2.4337322544878273,2.2645108398027984,2.2643497009091607,2.3033625552514114
85,2.4256559076913047,2.261675024292092,2.262814193954538,2.3027202241021967
86,2.4244292933095015,2.25867726918945,2.2630633768152206,2.30384380202183
87,2.4197802061628484,2.2583852459346256,2.2667466004845074,2.304002531055645
88,2.413356309834724,2.256866422348681,2.2664352975055353,2.30500457275781
89,2.408199832167167,2.255290054093498,2.2656417725246962,2.30419256105547
90,2.40412160495408,2.2544919646979413,2.2668200751315872,2.3034542945092307
91,2.3957132205627927,2.251966424880827,2.259303421293991,2.301602760140623
92,2.390969096189855,2.250830879138303,2.2570148491622297,2.3039896795861354
93,2.381110447608579,2.243726655166892,2.2471432410619276,2.3004352116322533
94,2.3758598917492932,2.2440522088752264,2.2476641908742274,2.298843488228907
95,2.372834762337777,2.242079326819241,2.2470896340090634,2.296225903938443
96,2.366296343090368,2.2379088152576774,2.244608665388991,2.2966736584435283
97,2.3584988709375225,2.2356973061843672,2.2409384681296984,2.292099021050967
98,2.3503331383267465,2.233429416547501,2.2380776905875797,2.289945624196195
99,2.3434782377831143,2.232001854055265,2.2362116836674075,2.2876162780058853
100,2.338634991134181,2.2279877535856554,2.231099397915494,2.2845007972961286
101,2.334832158056436,2.2267851653825055,2.2299318977150073,2.283426881270081
102,2.330695862055652,2.224522790346087,2.2243191512454157,2.2842373627541397
103,2.3247079925141407,2.224064210156946,2.22221307077796,2.283617883698625
104,2.319561833731765,2.220410253940595,2.22043697193009,2.282437216202253
105,2.3109430493704277,2.2202783371414903,2.219507614291535,2.285946660839573
106,2.305970662905156,2.218361397860308,2.2183732602370867,2.2871854741445046
107,2.2980313287187752,2.2162798001426136,2.2139433917102425,2.2838349885289486
108,2.29017577596999,2.210878213928408,2.2092042532560936,2.279360921971935
109,2.284230656332238,2.210650683706855,2.2094820732407796,2.281736416182114
110,2.2799559294433145,2.208587288994906,2.2057855822788706,2.281425917606298
111,2.2750823988520317,2.2053901463082908,2.2007708475551917,2.280880792978701
112,2.271708740949201,2.2025997567538664,2.199324594906966,2.279138280567374
113,2.264254036269657,2.198787004085921,2.195189637269563,2.2763572680806208
114,2.261003601188758,2.193957993277425,2.1915360778885034,2.274303385005454
115,2.256038698013847,2.188079614236358,2.1874250212525435,2.2687261391710756
116,2.2520625696094863,2.1851598525917493,2.183061902253371,2.265841645244708
117,2.2452955137366217,2.182613512896987,2.1782705927095365,2.2646407198748446
118,2.2398112349385886,2.180469927304816,2.1760634051089625,2.268110187874395
119,2.2353504296498823,2.179373980514341,2.173520086296177,2.2657227516362815
120,2.228131824953714,2.1756672425892694,2.1678218031506824,2.2628651058800995
121,2.2255651957880525,2.1735015668826367,2.16522184417171,2.2609359143798797
122,2.2204787478562475,2.172101886052918,2.164137121622668,2.2585444376066994
123,2.2166373612723453,2.170171346376884,2.1630929731947206,2.2581989780969804
124,2.212888807968892,2.1676431021252887,2.1606636423659333,2.2550057798285175
125,2.2069212281728903,2.1654520560787582,2.1556770976376285,2.2514649653888736
126,2.2007547963576077,2.1607251751784746,2.153589902633489,2.2495134868633944
127,2.1940700382952985,2.1588005022865127,2.1477909762585545,2.2457993826278995
128,2.1919946574658544,2.158414162623633,2.1469954054886524,2.245884756348263
129,2.1869929150543643,2.155445332090033,2.1443602387248766,2.242925062160693
130,2.1847437274842223,2.15041458538925,2.1443426538516546,2.242472438278883
131,2.1827228930914884,2.146950576271731,2.1436686298480843,2.2430938025100193
132,2.182332786087833,2.146638987622807,2.145818114596834,2.2453018453680245
133,2.176526272822351,2.1419846354315126,2.1418049698097885,2.2429062049743442
134,2.1736925107571308,2.139801161071076,2.137433868420333,2.241824775398144
135,2.1697703764617295,2.1366621648435986,2.1327609386196755,2.2414525654402007
136,2.168648105133558,2.1356661239099237,2.132281538654512,2.2422108216170846
137,2.165706322719011,2.134200350774567,2.1264866936553006,2.2415815123927576
138,2.1618301508375044,2.132488094681945,2.1216722443681366,2.2392742959084133
139,2.160044738609928,2.1304988444524255,2.11872833337658,2.2392459562724745
140,2.159530101938195,2.1281155770594573,2.11849098302219,2.2380612825619832
141,2.156872075378387,2.1249647196561923,2.1151972349277006,2.237931451060093
142,2.1521392898043654,2.1232428224220206,2.113871056179997,2.2380459267004857
143,2.1484416039124254,2.1239685347614077,2.1072208693562615,2.2367291551877577
144,2.1432344585047387,2.1196979679042047,2.104345437024282,2.2340060816015956
145,2.1414890736892467,2.1166295267035196,2.1018884436604526,2.2323467534819854
146,2.1417727703138327,2.115180249396856,2.1007432332775893,2.2323767353197677
147,2.1399149547871463,2.114360921443231,2.0982693836063775,2.2322587771251485
148,2.1384220566929675,2.1126708146649325,2.0940877932598063,2.2301170712423994
149,2.1352562536094273,2.112185523351437,2.0928344084671373,2.22837783347661
150,2.1327801322060393,2.110970449404877,2.0924924441840864,2.2276861953116533
151,2.131934558575677,2.1090824117723024,2.0930730863351017,2.227864885746929
152,2.127270395419753,2.105709176688912,2.090270144141693,2.227670376768252
153,2.12878481379242,2.106925855980572,2.090716675315444,2.228036614289081
154,2.1250339020682767,2.1074889214610804,2.0907233142958095,2.227645825239309
155,2.1202711936470924,2.10696694436419,2.0885331300618364,2.2253006736019127
156,2.116475161642823,2.1041552383469764,2.0858491639056003,2.2229263501393834
157,2.110623031028835,2.1027001717420726,2.082904048476841,2.220957757085988
158,2.1078495828212347,2.1014998083575946,2.0815876473412476,2.2181037106565933
159,2.1076756687714857,2.101211367399445,2.082447909078386,2.2166096518979446
160,2.1062105017210455,2.102791111745087,2.081794629744668,2.2167317343665602
161,2.102502849504918,2.10295598584803,2.079836401149329,2.21638245715656
162,2.0995194619114756,2.101598376431949,2.078235496508101,2.21504961382954
163,2.0975757560891832,2.102621275585193,2.0782745239961145,2.2159233449669657
164,2.0965832609162676,2.1006975383274638,2.076811460571256,2.215146100466234
165,2.096194197962867,2.098890107363179,2.077480711177007,2.215409193210042
166,2.095556898333769,2.098373253007946,2.07762080888382,2.2128697867994145
167,2.0957121708307653,2.0983899967130637,2.078449006953101,2.2128255957994676
168,2.0949247906750816,2.0992180465401127,2.0788664393968643,2.2131037465658405
169,2.095384316581302,2.096763295832699,2.079894996702536,2.213061683942235
170,2.096203588260101,2.0983434053652656,2.0811666274289995,2.2123217445968493
171,2.0974673835885427,2.096714347426086,2.084173665252737,2.2133500343004413
172,2.098005382215549,2.0958375362628674,2.084112699540986,2.214129398580545
173,2.0998891298177256,2.095863993486627,2.0881983926848715,2.215178430351367
174,2.097979645406474,2.092951995738197,2.086394967407703,2.215632982441643
175,2.0994543029233577,2.0923187091641267,2.0866399061558147,2.217771884834453
176,2.1011844611163273,2.0929998374569596,2.088892928969302,2.2207390596252927
177,2.100717649568621,2.0920149906973484,2.0918320562175627,2.2200891248846983
178,2.1007205374982276,2.090963543250068,2.0943625707274394,2.2201281966459674
179,2.1032710416206215,2.092259878659424,2.0971933280678026,2.223226641615003
180,2.105029788383448,2.0921612194864316,2.0961012484925283,2.2264063278348756
181,2.1050250167227014,2.091133318730242,2.0951814635039163,2.2253854961296455
182,2.107074538074426,2.0899625673804394,2.099293802808181,2.226514362817746
183,2.106424875699837,2.087132665747753,2.1000012833992843,2.2264320837889544
184,2.107822443889632,2.0879086914260916,2.1059019296345793,2.227142241209457
185,2.113139948822938,2.0870255598988945,2.1095445888066076,2.229218366862961
186,2.1148032935279097,2.088679444029151,2.1108626690794443,2.231193856149756
187,2.1135618219055985,2.088877063178212,2.1142885327640655,2.232266281630096
188,2.114492649881192,2.0878154175213623,2.115924574455573,2.2317540590530274
189,2.1175391634852367,2.088120321521077,2.1206288235560606,2.2319042068305226
190,2.1193905561350843,2.087872844139382,2.1259461558530584,2.2314752646263143
191,2.1200507105346893,2.0878178122827222,2.127960680421818,2.231709877342467
192,2.119779054896781,2.087945322492403,2.1294544255988876,2.2333501429502185
193,2.1220854993910025,2.0881948090513105,2.132825848209628,2.2374676830186115
194,2.1252098771335666,2.0875086277140387,2.136607382292735,2.2392589077083715
195,2.1260449910895285,2.087870543083609,2.1394443919402537,2.2413684933942184
196,2.127993567542096,2.090171832427991,2.1440869960980558,2.2431194988667507
197,2.1271874396964248,2.0907316804411415,2.145104171186083,2.2457859440719816
198,2.131302730308892,2.0917269256065425,2.148967482960969,2.2503975307532054
199,2.134201662436026,2.09341909794944,2.151381095737721,2.257762625030337
200,2.1373846892151045,2.0950217945797647,2.1555886135008846,2.2609854729538124
201,2.1417723564227202,2.097102505070933,2.1632921524583093,2.2645962255661303
202,2.142992959441505,2.0961687962941307,2.167645528137699,2.2654534600620204
203,2.1437510755472657,2.097154888333254,2.17052814567454,2.2673518825911474
204,2.146815994070098,2.098326452243251,2.17305298548003,2.2727508636092666
205,2.1488511787820475,2.099191893906347,2.177318149268131,2.272229924710262
206,2.1511186890081966,2.1003379651890506,2.1796498720392226,2.275239150750565
207,2.1514804804204153,2.099883436471446,2.181174882870065,2.2758045939973335
208,2.1502636868518428,2.0997181604371336,2.181960762566245,2.275662621433927
209,2.1515663035670713,2.0993207665172515,2.1844202924006697,2.276579566619646
210,2.1494603441520197,2.099747388895923,2.1847324592098594,2.277126641050183
211,2.151497533152775,2.101320664414204,2.1869442499731684,2.280369533110621
212,2.153488091713047,2.1015410813049145,2.189148707803271,2.2816046454976933
213,2.155839541901813,2.1041735300398314,2.1940562607569287,2.282515233982686
214,2.1573182838620695,2.1055465430080176,2.1972368634388375,2.285353415411397
215,2.15600667664668,2.105461441472889,2.1966826649195954,2.2882462904731318
216,2.157176122763739,2.1066885140773994,2.197907054064924,2.2929236877771544
217,2.1595734548020147,2.1077220687978535,2.200510929155148,2.2953753184983055
218,2.157967413802116,2.1089117679901923,2.202325844106076,2.2971630660742086
219,2.1573097799648537,2.1092203284881954,2.2028427109761473,2.2978146145398872
220,2.1595525059119995,2.112359550644139,2.2056262751051814,2.301056216938035
221,2.163030308997122,2.1151864063242534,2.2068074603277483,2.3049562391050187
222,2.1633290751285434,2.1168891972605977,2.2083642202014446,2.306864255005972
223,2.162552189223346,2.118644360632085,2.209123333915508,2.3116604216480563
224,2.1628629684100114,2.1194050721871553,2.209556246781311,2.313159325069227
225,2.1666692520330435,2.120785461025859,2.211038506639494,2.3151459061803297
226,2.1693459436777482,2.122303603049897,2.2128263409022417,2.317255720044452
227,2.169832153539029,2.124169184323244,2.213852712595379,2.319219250576771
228,2.170433481412449,2.1245994223767104,2.2148717301853296,2.3205993036798565
229,2.169835402365982,2.126982850889679,2.2148240428942674,2.3219650982096534
230,2.168480522384022,2.127527691395039,2.21402983165994,2.325177032836618
231,2.168534312444401,2.1293259229670265,2.2139347130969638,2.3268026411804414
232,2.170771942942499,2.129235315391272,2.21482289551078,2.328520314345898
233,2.1704445314576093,2.130859773209256,2.2138343366600526,2.3303527644570474
234,2.1703371747534685,2.133078634527583,2.214124454474014,2.3341581646906415
235,2.170639315016729,2.1325301910849404,2.214736729439175,2.332365262043682
236,2.169793765898034,2.132288067126028,2.2122147466874464,2.3340600545920465
237,2.171000569281182,2.1335007304117997,2.2114508538357702,2.336395011295927
238,2.1728764136911116,2.1337700315730586,2.2112353591737097,2.338190412390564
239,2.1741371631308084,2.1342163120916084,2.21203223104134,2.3386379657316576
240,2.1733912667755817,2.1356932683208933,2.211963273241349,2.3384161774752745
241,2.174461895067915,2.1369335278313595,2.2129812183513153,2.337622027178995
242,2.176798285501026,2.136897357050633,2.214571657108756,2.3371012543356304
243,2.180936906520036,2.1389198691698534,2.2159900450252983,2.339562209965009
244,2.18273873498089,2.1399241302753014,2.2174596711032026,2.3407313614951817
245,2.1840527994360186,2.1400684317976957,2.2161481545346398,2.340843770836226
246,2.185985520770691,2.141566487295535,2.2166602186292033,2.341166907084992
247,2.188319946797722,2.1429699670025584,2.2176649449634005,2.3443904678444447
248,2.190876319323313,2.1427130441183992,2.218399791516367,2.3452874347188386
249,2.194733122014097,2.144074870541645,2.219016162272985,2.3473298455492393
250,2.1961122351865963,2.1444113512023306,2.2191012432974695,2.347274028443939
251,2.19405639205234,2.142137500160425,2.2166251947728166,2.3451498983847556
252,2.1968679520521412,2.1426124855992073,2.2181222885009224,2.3456615437338195
253,2.1990383581527526,2.144064427079563,2.2211411280604,2.345609617049809
254,2.2000021014669,2.143688712898517,2.219626155404827,2.3480691921990204
255,2.20255490576346,2.1447032839173237,2.222507868251157,2.3469509287594446
256,2.2042597631819194,2.144935783375883,2.2228390230992088,2.3458162888771734
257,2.207003192990732,2.146061024592599,2.2238628249169174,2.345892407309168
258,2.209790680113404,2.1463025758845533,2.2232027978513558,2.3460986478707873
259,2.2104690990571347,2.145151353232147,2.2231073797384253,2.3440913283551414
260,2.2117576193873005,2.1457817788817324,2.2240316157602136,2.344902870389656
261,2.212774832862424,2.1455305126196236,2.2241158383013784,2.345245202462978
262,2.215575077331129,2.14615953764646,2.2248279894172307,2.34577009711309
263,2.217279086785409,2.147141275533055,2.225633420740417,2.3464467259862642
264,2.2180439452661878,2.145790005840754,2.226092563213235,2.346190410523708
265,2.2184903418085353,2.143183357179093,2.2247374248951557,2.34300460431528
266,2.2201882199469196,2.1434176656807304,2.224364611570159,2.343379495389331
267,2.2211440816315817,2.141739431318408,2.225205209966492,2.3431661471443297
268,2.221193838972661,2.1416626875887332,2.2248436675437713,2.343234346407445
269,2.2220981937344018,2.1395117451433276,2.2260461540469993,2.343142713884027
270,2.224598846778715,2.1394446481528266,2.2263506601972756,2.3436056443317788
271,2.226845677308197,2.1393435123778617,2.2253640414019156,2.3432565514197234
272,2.229788146759089,2.1392655724910044,2.2284981127207333,2.344223970877253
273,2.229964723029257,2.138547509360085,2.228704168757596,2.346133642799261
274,2.23125240927536,2.1376714575097684,2.2291564363494274,2.3449263036224273
275,2.231214147922617,2.1367034188158716,2.2291771268660425,2.3449011624228406
276,2.230321037372474,2.1360847999993955,2.228871267747159,2.344426409086117
277,2.2328973204197755,2.1366581101808086,2.228789684600851,2.343971080152261
278,2.2337340999984248,2.136515702707268,2.229565150164084,2.343649815997366
279,2.2349271445462318,2.135544368176066,2.2298387267768818,2.34401513405234
280,2.237731805219199,2.136423498735379,2.2304970112189624,2.3433036630815516
281,2.239091647259806,2.1356334562654604,2.230950940843462,2.343119069593072
282,2.2401013901260365,2.1346323250463013,2.231505434241917,2.3419101830581113
283,2.239002129648963,2.133063817754377,2.2313167263546703,2.341386617330299
284,2.2411757550675397,2.1328304338144437,2.2324720672206473,2.3406510125701447
285,2.2395256217990736,2.131357838908697,2.232378560502691,2.340861785167549
286,2.239657010198215,2.1302345184069185,2.2312418129162555,2.3407467782896596
287,2.238237124502846,2.1292635771446,2.231501648148853,2.3413047803514386
288,2.237865741349231,2.1292319797429022,2.233291293453901,2.3419746549909393
289,2.2408247927936293,2.1298269303149806,2.2361048505822234,2.3426961911454596
290,2.240704851079267,2.1281530870303804,2.2363543551672525,2.341951827608384
291,2.240850716737694,2.1272194920739036,2.2363845819805723,2.3426553287673593
292,2.2411051947616683,2.126337249538521,2.236725570453008,2.343659383604125
293,2.241821462111525,2.1266876182636616,2.2384075147734,2.3444815466686615
294,2.24347168549718,2.1275571245555915,2.240832661403698,2.3458118324752015
295,2.244451667637329,2.127525473368184,2.2418792799547114,2.3463651182799534
296,2.242791141859783,2.127607311849208,2.2421895940572987,2.3462792614529477
297,2.2418636748860914,2.1269448208960746,2.2411535590460767,2.3446165799182648
298,2.2417088479644907,2.127105001911717,2.2426838991596396,2.344495676065718
299,2.2413959840662283,2.1272701823541307,2.241928465664748,2.3445264167148845
300,2.241326269149298,2.1275069474313124,2.2419351510553582,2.343450183645644
301,2.242207101689966,2.128678984224151,2.24476540582759,2.344255845222657
302,2.2412826061508753,2.1287638221479668,2.2461523789429108,2.344074659488717
303,2.2401629612600913,2.1299183217900706,2.245834865584549,2.343208040264321
304,2.239769387796121,2.128614101420388,2.2477267654626814,2.3430219337485876
305,2.2386654070488623,2.1286694950764122,2.2477934981518786,2.3420159910037905
306,2.2380223967853476,2.1284151165706704,2.2478560585132223,2.3416012783237643
307,2.2384471604457508,2.128628515161579,2.2492403355205814,2.343017135027095
308,2.238328252426101,2.129628952931899,2.250691893716399,2.342491087390998
309,2.237796071018092,2.130505979114392,2.2504139590370773,2.341075852832219
310,2.2356781173527853,2.1297085655145827,2.249150552473452,2.3406611430900353
311,2.2348432157953675,2.130320108845621,2.250455531370222,2.340076026296068
312,2.2343756399258043,2.1309448524471097,2.2527214010510237,2.3406891880168037
313,2.2338275613350485,2.1308325275844537,2.2546523583740474,2.340390315873662
314,2.2321804607866738,2.1300590923956104,2.2553223364469344,2.3395682476828235
315,2.231867520201426,2.1306990819172316,2.256175132014345,2.33850761783361
316,2.231703180255534,2.1316242001132175,2.2584961808649995,2.339798614698873
317,2.229758488947856,2.1314052867812707,2.2590310789350845,2.3391714349608184
318,2.2288164991136252,2.132165850337614,2.2609552133302278,2.3392512698918844
319,2.2274483942330816,2.1324324015502483,2.2631114340520457,2.340561522809946
320,2.224865834895402,2.132471444685153,2.260691045155554,2.3399089580414536
321,2.224465986206423,2.1320667080724234,2.262993587411289,2.3422052885433287
322,2.223377569983388,2.1321889597769315,2.2629840908707686,2.3422805364999166
323,2.222115806669201,2.1322077778275124,2.2653724353659053,2.342058911404226
324,2.2207701811740304,2.1337695112218036,2.2661569296075834,2.3422265523934906
325,2.219578071558245,2.1340435402379607,2.267292823427311,2.341172882847807
326,2.219528166783465,2.1351259519536123,2.2691507864195937,2.3416555505751893
327,2.219824258339739,2.13465512759339,2.2712881337586306,2.342897462643031
328,2.2190669552811126,2.1351713679115676,2.271549319310296,2.34352990045452
329,2.216734100577238,2.134608318618198,2.2692333697748532,2.341478696546456
330,2.2160221904688573,2.134760663346289,2.270660217386073,2.3419267645086563
331,2.2156711469430417,2.136669798958437,2.2714411545243367,2.341070746226049
332,2.2153453540853154,2.1363031545905735,2.2738900383177754,2.340847016946546
333,2.2146704397060475,2.137618241497313,2.2747984412855873,2.3400348069132018
334,2.2139739974621953,2.138506664419355,2.2748923270985153,2.339274609691674
335,2.214746851220901,2.1387602085296225,2.2769258945693656,2.3405410908750683
336,2.2149000536912857,2.139357116984072,2.2784417069119836,2.3413195911746807
337,2.2149006964722737,2.140658251704964,2.2787609559311104,2.340083146118384
338,2.214565095293997,2.1409142772035357,2.2792655205281704,2.3396636018104595
339,2.2137021120837286,2.140740259797566,2.2811211470090202,2.3398384315156178
340,2.2135770395602403,2.141147596102123,2.282316347924682,2.339021366362037
341,2.2137985414525727,2.140127310829628,2.2825011918806704,2.340075595089112
342,2.21313584841746,2.1397087206899434,2.282904244530932,2.339714635883164
343,2.211694549013003,2.1394642153052614,2.282766854200662,2.3384623666312128
344,2.211764254323822,2.1400149507159134,2.284518190145037,2.337962957246977
345,2.212438289934564,2.139473824181578,2.28635878464055,2.337734615243563
346,2.212464305715775,2.1395391126555183,2.28682560665539,2.3368889486910795
347,2.2143472010911767,2.1395245165281107,2.288554717631874,2.3369320577577932
348,2.2164400903364716,2.139937540694767,2.2912544223817286,2.3373673437088156
349,2.217355483231199,2.1400347606214307,2.293513314580107,2.337253828128707
350,2.2186107439164147,2.1408615470561783,2.2937380047263822,2.3372734073846377
351,2.219310183106006,2.1424535179875304,2.295831180136117,2.3366239297635962
352,2.220384606777958,2.142711098767419,2.296892176296806,2.3370613546653853
353,2.221680542731059,2.1425466654076057,2.298911315371332,2.336184238110279
354,2.220147721595751,2.1406965171610737,2.2965504568120165,2.3342425720073505
355,2.222948361687207,2.1407483148526745,2.298913921759954,2.3342271960002923
356,2.221929068710936,2.1392555108457825,2.2982550030791895,2.3320830752934327
357,2.224049182997185,2.1388328088479005,2.3005337288165935,2.331231973581718
358,2.2260397380735153,2.138114854153505,2.3011698285918616,2.3321911398791446
359,2.2274672624361522,2.136894516260765,2.3029238664117635,2.3321959120688387
360,2.2290465905336796,2.136809576935749,2.3049038756687477,2.332253599544499
361,2.2305147838992943,2.1370709977075677,2.30671668650339,2.3330272030241765
362,2.232806702184839,2.136357890339005,2.3079815787097018,2.3322688184433398
363,2.2333872038534626,2.134918602796199,2.3077927419066397,2.331509810527211
364,2.2361530012375512,2.1345321795019605,2.3103352182837167,2.3313367344294607
365,2.237082992975691,2.134607501532028,2.311388000252053,2.3313458374918126
366,2.2394162019505544,2.1340133761897553,2.313874467348638,2.3307051682652435
367,2.2414090068523516,2.1338185583269067,2.3148691809849873,2.330769696474817
368,2.2430880995246905,2.1335748586780614,2.3163867591586995,2.3309550049499435
369,2.2461988179194505,2.1339203682088077,2.3188909953104395,2.330080159587638
370,2.2483051208532236,2.1337224739957548,2.3204798068687342,2.330803511312537
371,2.250120973560056,2.1341690441455476,2.3222330193743272,2.3305039032394474
372,2.250768962677816,2.133748731515686,2.322343821939339,2.3295238636208304
373,2.252778100962409,2.1333081479495215,2.323971019043217,2.3297342292409544
374,2.2542155823728462,2.13294364035769,2.3258067666383937,2.328874591558641
375,2.25681256305603,2.132459230888266,2.3277304807352155,2.328007559466365
376,2.258129841113953,2.132177318270821,2.3291226277782755,2.3277046778166395
377,2.2581756307464333,2.1304018981845605,2.3277386993720253,2.326712523392069
378,2.261244004710362,2.1307766021752395,2.330515697275059,2.3261475149294686
379,2.263477322796354,2.1311462730689557,2.3325290952161923,2.3264580222281346
380,2.264478807225906,2.1293108777937304,2.3321089795834173,2.325614922883624
381,2.2671729996895578,2.129200430092716,2.334326998453546,2.326007079097653
382,2.2706305778826397,2.129327639300189,2.3364415672394525,2.326490216641057
383,2.274190961031194,2.1288209705604086,2.3389799767011152,2.327750086562746
384,2.276614222399973,2.1286133928398843,2.3409912229373293,2.3282774441513485
385,2.2785034885896303,2.128326112563249,2.3423988023528364,2.3288277736300813
386,2.2796054623971185,2.1275866955469254,2.342938691898449,2.327287330353168
387,2.2828669645978725,2.1270338672301476,2.3454068070804177,2.32758619469864
388,2.284895547753579,2.1267622947887017,2.347700101241625,2.3272781074009092
389,2.288327098292076,2.126509928235694,2.351208212047148,2.327633010360329
390,2.289331954538965,2.1267774578823264,2.352133536176712,2.3269516052965815
391,2.2914167303978497,2.1271236506856854,2.3544629279926976,2.327286223706871
392,2.2937378759475417,2.127189027801914,2.3571330124347227,2.3273287822225925
393,2.2957326690814384,2.12603497498867,2.3581313746600934,2.3266709397265406
394,2.2978345894801677,2.1270376084252667,2.3615909037151384,2.3263192647610964
395,2.2998213962820695,2.126172070304171,2.3627594627148714,2.3264202924479704
396,2.3009682533230005,2.125432648962563,2.363719119883777,2.326659195165392
397,2.302593161084,2.124781801756079,2.3653079314826573,2.3262892347877537
398,2.3028011149179064,2.1240422505374266,2.364804644886657,2.3261849314901504
399,2.306144247874017,2.125504812910141,2.3689632414269908,2.3275502266336168
400,2.309303227880922,2.126239691177836,2.3717793280842163,2.327445464140102
401,2.3112673453978445,2.1272019577970656,2.3745962595050925,2.3280558642207922
402,2.3113370523208747,2.1271874136752493,2.374826812931537,2.3272816433672676
403,2.3129868926294197,2.127539070580845,2.376696904632375,2.3265372097622055
404,2.3121915716098993,2.1269811935028113,2.377298461189885,2.3257155182994977
405,2.31338878100612,2.127283713018675,2.379241807372045,2.3256556669714343
406,2.313840628050799,2.1271548460991636,2.3805540230479956,2.3260508803185056
407,2.315144036048515,2.1283069358287863,2.3825294660853222,2.325173020843886
408,2.3167487902406645,2.129581061870914,2.384201998047144,2.325056774087458
409,2.3182765277252426,2.1307870032187224,2.385990871325252,2.324676386268256
410,2.31725602491477,2.130310115069178,2.385602951401467,2.322961819385056
411,2.3169176032515124,2.130449107603829,2.385758161963091,2.321872578848327
412,2.3174251477533847,2.1310971475973783,2.386576823923261,2.321459039866114
413,2.317483447511418,2.131208490609978,2.387030252193854,2.322346744779574
414,2.317469576468854,2.132059160325642,2.3882146120990018,2.3221930164188174
415,2.3160436245023113,2.132299942691228,2.3882288524402058,2.322421968540346
416,2.3152661195511985,2.1321849088253892,2.3878816357230437,2.321937891661269
417,2.315909711164149,2.1328990786166857,2.388051555552653,2.321742439342303
418,2.3133212747972056,2.1333594520259607,2.3871255326203022,2.3211701278999164
419,2.3127515391200792,2.1343187453120254,2.3873107851988955,2.3207233783421133
420,2.312077466929335,2.1349041620482883,2.3871477442214517,2.320492326706974
421,2.3114668968966003,2.135278369713359,2.387630240802708,2.320556409783082
422,2.3113955449284886,2.136378354034503,2.3878599586613465,2.3199942600282135
423,2.311873554728103,2.137242735507629,2.387319268582668,2.320241693393959
424,2.312571821032732,2.13883570777921,2.3883207921834666,2.320219355329958
425,2.312996930999669,2.140421171311719,2.388172953285427,2.3188935425281727
426,2.311799275663575,2.140890528758699,2.387025818814644,2.319104359293124
427,2.311030252626458,2.1415109039345865,2.3862788354019533,2.3183066944562114
428,2.3099427115577384,2.143079119035726,2.386263545249905,2.317544274207156
429,2.3092526316539925,2.143333166458588,2.3853583950561372,2.3175354833641313
430,2.308018711816939,2.1441848956371334,2.3846994570245887,2.318108966473525
431,2.3065083822504966,2.143828277342052,2.383098903050174,2.317683753563158
432,2.306726219864409,2.1452274434218888,2.3831221205063002,2.3176844545225097
433,2.3057210350978594,2.147227504680293,2.3823250155458715,2.316670541743907
434,2.3051646326654813,2.1477144626998537,2.3809368048291257,2.3160632695705066
435,2.3044324228932505,2.149398300941735,2.379661828881215,2.315339976720745
436,2.3044839576846283,2.1498407513482602,2.3790837781820655,2.315052728974004
437,2.3034594587827777,2.151099980157157,2.377790757404442,2.3144172265737253
438,2.303851644635006,2.152764395209607,2.377793937063891,2.313582768507116
439,2.302825414456074,2.153512223681062,2.3762853015891277,2.3126255677993077
440,2.3020907888719893,2.1547347568095683,2.3756259914439335,2.3118948925338736
441,2.301319622247896,2.154655828655279,2.3739332492579397,2.3119353477824673
442,2.30189237271896,2.155862317405523,2.3729169699111954,2.311873107844567
443,2.3014099534127923,2.156801009431272,2.3714762997340992,2.311725947958903
444,2.30067188537067,2.157440669167044,2.3698775030131176,2.312126611931755
445,2.3000913160515295,2.157174015343191,2.3676266736304887,2.312413336682552
446,2.299429977344122,2.1587421089981924,2.365975172792693,2.310947012239521
447,2.299670234475523,2.1602873662869713,2.3648765056891725,2.310659181950896
448,2.299129620840142,2.160916831209532,2.3634181799681966,2.3105368739225685
449,2.2986743318340017,2.1622342596668287,2.3626156906058853,2.310715865921538
450,2.2988752226119837,2.1648163743144515,2.3609033606400396,2.309576817389467
451,2.2974859353276993,2.1647064066788237,2.3587017941597725,2.3088478919923485
452,2.2972149891971,2.166515800815385,2.3573287749777934,2.307987014374955
453,2.2967324985377844,2.167252866480109,2.356090637986487,2.307517880369759
454,2.295580271207079,2.1675074491444577,2.3536040753825627,2.306921390485863
455,2.2946294902138873,2.167314091340197,2.350774474222329,2.306033463501423
456,2.293605731900389,2.1665133760123916,2.3480761804279537,2.306481727301953
457,2.294074323203966,2.1685290684529757,2.3470012444584443,2.3052263491528584
458,2.2946017217782853,2.1700792292855273,2.345820394742094,2.3047915088618547
459,2.2944229419706024,2.17060317588399,2.344725435569235,2.303820010782917
460,2.294097691791223,2.1715236560416677,2.343105556256295,2.3028140624105773
461,2.2948832826798,2.1725902508307486,2.342434512422382,2.303343756217264
462,2.2945159815992784,2.1734214227965616,2.340648915689276,2.302011953508912
463,2.294669403294294,2.1745595512851064,2.340131513616055,2.3016491201176796
464,2.294394656603868,2.175463203862547,2.3385923279458014,2.300592246773479
465,2.293533443079468,2.1764844131898675,2.337519799704444,2.300537289109167
466,2.293631074874622,2.1776961680814138,2.3366512672123663,2.30040405941345
467,2.2938861312317997,2.1792353390182826,2.3351558557473755,2.299970140626104
468,2.2934057193385002,2.179651276388508,2.3332665564853077,2.299319004652626
469,2.293683156424815,2.180887554188513,2.3320979855028696,2.299152723454162
470,2.2924597577814603,2.1805278373649535,2.32994065205908,2.298340217747602
471,2.2921501212101183,2.1808726636450846,2.3285266936835756,2.2973232707671016
472,2.2918905759991555,2.1815657162453075,2.32735564490243,2.2969071020973892
473,2.291938298458543,2.18318317945708,2.326159328707106,2.2965333541677593
474,2.291784365218841,2.184425118743214,2.32541655049943,2.2953732746675626
475,2.291118880714603,2.1854652400965087,2.3239803075108396,2.2948651885403732
476,2.2906951794093997,2.18576916270749,2.322475896286821,2.2942491390332695
477,2.290143166630941,2.186585470931903,2.3206075026757853,2.293264624265896
478,2.289326323578094,2.1872484596976,2.319788941638772,2.2923109398230017
479,2.288886998401603,2.188157790051349,2.3189834460388883,2.2920067630837297
480,2.289008852527962,2.1877940648796907,2.317938748645685,2.291952176533207
481,2.288688997413061,2.18854113209802,2.31746173394816,2.2918971031025435
482,2.287698714348997,2.187518059686209,2.3162714519884102,2.2917706523910613
483,2.2856894095218085,2.186537752194415,2.314246138172333,2.2900873458636264
484,2.285158494115605,2.185634706018973,2.3128543041145413,2.289868112810667
485,2.284601130816799,2.186178285876461,2.3113921579906274,2.2896607174051327
486,2.283583790508764,2.1863859405935213,2.3099967129874788,2.288527326917712
487,2.2839024781076254,2.18568270634983,2.309605282033558,2.289290327515093
488,2.2829193887582364,2.185852711801138,2.3082419636781903,2.289001185019058
489,2.2820496627188604,2.1853111208787657,2.3070943376215514,2.288354460811102
490,2.2820542763574005,2.186617165869359,2.3070340277680987,2.288294004146775
491,2.2820460893912693,2.186630786397399,2.306267591354543,2.2882940129223943
492,2.2814094257985538,2.187161973959502,2.3053603116902175,2.287899363254926
493,2.2809473882827778,2.1873420724127928,2.304299052851585,2.2875660740993062
494,2.280163636276245,2.1862002074770466,2.303236597691672,2.287712122212745
495,2.2795177587598023,2.185608696255357,2.3028490727068855,2.286998354288285
496,2.2788167779227955,2.1846703150241735,2.301693875638694,2.286586937863244
497,2.277792688182524,2.1845520129048324,2.2991813826815353,2.2859885558989688
498,2.2777817006641037,2.1851414667656046,2.29855352044362,2.285897592291898
499,2.277349643680877,2.185830875466827,2.298413391690196,2.2853546975586965
500,2.276592505744765,2.1861636873734556,2.297612180194467,2.284078239859932
501,2.2764375241489607,2.1864128101177047,2.2971566514920414,2.2838364808738185
502,2.274779212535495,2.1856408576324937,2.2950351562545186,2.2825367925889526
503,2.2728730959407506,2.1852087853565205,2.293168589837479,2.281056394742922
504,2.2722633894390203,2.1851294731101523,2.292232786456278,2.2806233465438894
505,2.2716903841187635,2.1854509613752695,2.2914280300307213,2.2797543806937117
506,2.271009596837686,2.1856558303583387,2.2909580934755165,2.278913647633667
507,2.2709354746618717,2.1851666721588536,2.2910619863315085,2.2790982586019397
508,2.271396247987397,2.1858953899986657,2.291529601006657,2.279408852593069
509,2.2704923235264047,2.1866913520264575,2.2904260261437908,2.2788573442500444
510,2.269175453896399,2.1861575681221876,2.288649325552285,2.2774511033591733
511,2.27021592612238,2.186389266176425,2.2893726679188813,2.278117182944858
512,2.2700076161640714,2.186322306148373,2.288890459613475,2.2778532146602952
513,2.269476226653608,2.1871477240645185,2.28849001759215,2.277807662535285
514,2.2693812380477554,2.187509158560029,2.289118421023862,2.277358718544934
515,2.268791691353886,2.1874863801144224,2.2881327887105063,2.276827188027306
516,2.267814474956455,2.1868288619594685,2.2866374326592283,2.276215910196965
517,2.2670531209245404,2.187147534069786,2.2854759067360706,2.2756993279700968
518,2.2657647019589096,2.186847328897299,2.2841241621114046,2.2742432821403846
519,2.2646396271187923,2.187040416956486,2.2837272281206213,2.273005445432331
520,2.2647261015830478,2.1869397161854,2.2842537262976266,2.27334048077279
521,2.264236666471317,2.1868434715178138,2.2836597921734163,2.272932200824048
522,2.263752283471876,2.1872572665369763,2.2829024963016584,2.2728167239781523
523,2.262498302942237,2.186897024220395,2.281008891468561,2.271760639049927
524,2.261787995644262,2.187284226176337,2.2795735363711636,2.2712123240056066
525,2.2610118396796706,2.188339567172745,2.279717847550654,2.2702965822317798
526,2.260342233156486,2.1888666680602427,2.2791376427062633,2.2692744037200057
527,2.259835349024959,2.1890847749237623,2.2788500684835094,2.2687727738093346
528,2.259897974221109,2.1902234787598287,2.2790987201274144,2.268725287691299
529,2.2593858141406624,2.190114811830942,2.2784375816459415,2.2683228380291607
530,2.2594871919671453,2.1914147219184987,2.278400478241991,2.268014178840823
531,2.2594018413263828,2.1919391112130318,2.2785651101546414,2.2679797208442305
532,2.2585496047275417,2.192311323579078,2.277610762891794,2.2671937714248385
533,2.2571250316523606,2.1922156073102013,2.2761906505327993,2.2659582214026326
534,2.256087291361674,2.192442246635531,2.2750084667199912,2.2649061062908857
535,2.255826930182199,2.1928550103191786,2.2752705242360256,2.264421345177646
536,2.254647811055274,2.1932190774258835,2.274369140805605,2.263526600517929
537,2.2535673145203723,2.1925913044451213,2.273179494200263,2.262319612582804
538,2.253700559631307,2.1922435042591517,2.27300073155585,2.262388042558377
539,2.252835403806073,2.1924926738917456,2.272174847141669,2.2616798100972377
540,2.252080389162519,2.1922489172404775,2.2718996041633983,2.260925593976296
541,2.251050070279182,2.1923300763583247,2.271304317029849,2.2599873127213392
542,2.2496674114830175,2.1926176016112895,2.2692571541410005,2.259187036875013
543,2.2493641155783135,2.1925893474159066,2.2689181591358083,2.258622098022484
544,2.2486931651466815,2.1925960192805385,2.2681704918660333,2.2583399444388164
545,2.247506483196512,2.1919174082528077,2.2668631047139183,2.2575251645657755
546,2.2477283143731817,2.191710404709365,2.2669596263439846,2.2572395218157033
547,2.2472770074445814,2.192217800163911,2.2672603478383677,2.2569012882293147
548,2.247106154165934,2.1925099947761097,2.2672543288176135,2.256843397769851
549,2.246619697336083,2.1927086147466515,2.267216295655084,2.256889679370273
550,2.246160809637347,2.193473377380009,2.2667355368330964,2.2566190608974255
551,2.2461540310358874,2.19316278915815,2.2668272984382147,2.256487893869877
552,2.2451140454150145,2.192503069110805,2.265929761367293,2.2555610019289722
553,2.244753454900092,2.1924814169508307,2.266409568544702,2.2553349578059594
554,2.2440753178060335,2.1922660223164647,2.2660553947449875,2.254264114500512
555,2.2435513686545425,2.1919378683472504,2.2651219772178135,2.2537858586271007
556,2.2433359289926003,2.1913813587857836,2.264748834299876,2.253405848274098
557,2.242899111604803,2.190765502651858,2.2638622352589106,2.252786969588097
558,2.2430662425696766,2.1906047395700456,2.263339812478958,2.252179412543067
559,2.2426146483952287,2.191786933425522,2.264055102609875,2.2518633937406483
560,2.2422058671347447,2.192195974406534,2.264068012651645,2.2519280676771034
561,2.242332010364682,2.191933827677204,2.263872045696131,2.252086475849478
562,2.2415809684318186,2.192112181299616,2.2634055334806837,2.2514700469443136
563,2.240651067634843,2.1911156621804895,2.2614774239466393,2.2501324854441256
564,2.241382091596576,2.1905249668404387,2.2621422296344815,2.249928324444414
565,2.2424914547513675,2.1900758629735098,2.263217641579338,2.249809428963698
566,2.2419138890034853,2.1894825339513933,2.262559893550709,2.248917189949208
567,2.2412619270934355,2.1897914933931313,2.2626871980812022,2.2487517307364393
568,2.2407396052596544,2.190403272556562,2.26226681533076,2.2485897805231403
569,2.239892828871984,2.190041234100783,2.261621061176961,2.248026093765099
570,2.239190977010014,2.1902896870852446,2.2612758874778147,2.2475083312909696
571,2.238808340544453,2.189982346195035,2.2612222261078174,2.246979221761996
572,2.2381764089312273,2.1894668602052123,2.260303881717564,2.2460712171968247
573,2.237355016728723,2.189905104217855,2.259571605472196,2.2455299170896446
574,2.236574279164368,2.1896742374303537,2.259057305988297,2.244610308526061
575,2.2361912378830966,2.189894501000694,2.2588208706383703,2.244166397861929
576,2.23585699270551,2.189496214644539,2.258301479671324,2.243632991257311
577,2.2350279324623803,2.189075750995267,2.2572905647392636,2.2434385546198103
578,2.234050940753729,2.1888045621084027,2.2564603837694133,2.243130925281464
579,2.2333174152161286,2.188632200854716,2.2557157378299437,2.242771208889785
580,2.2327202876978904,2.1891374545376587,2.2558505228402677,2.242681293938289
581,2.233157603952176,2.1892690998790156,2.2563008124537856,2.242669470505062
582,2.23282401611324,2.189565630443709,2.2566091178075154,2.2428111009993366
583,2.2321728827455685,2.1890291646167683,2.256065695381233,2.242162180497745
584,2.233273843670553,2.1887787825926965,2.25735109350365,2.2422191640372233
585,2.2336268600361033,2.188663619475823,2.257446933930813,2.24197227542119
586,2.233631109892641,2.188024345281939,2.2568767880270353,2.2414666675044885
587,2.2338571489137515,2.1878244402499223,2.256571621674852,2.241242216766095
588,2.2332283338514833,2.187786325768132,2.2561896195644295,2.241622068730081
589,2.2331089272009117,2.187110463964137,2.255814316370115,2.2405038225174576
590,2.2331592413759864,2.1863224982613083,2.2552262729006696,2.2397657326801004
591,2.2324465433624168,2.1852461353905626,2.2542510857751124,2.2390079762293102
592,2.2316964972053586,2.18423884354599,2.252961626602886,2.238565802217017
593,2.2312892624147818,2.1840919254824667,2.252807049155862,2.238732273483582
594,2.2303795851298838,2.183848436941346,2.2524409867126076,2.237995332095303
595,2.230249943547842,2.1836752101627246,2.2522484972637113,2.2382906993498417
596,2.230256291361968,2.1836905948532803,2.2523500506006333,2.2382021415836957
597,2.2304055207122584,2.183115552388776,2.25256567442871,2.2379014002129356
598,2.2303503264006173,2.182699081241649,2.252329374141248,2.238019687257499
599,2.2300131271880432,2.182067974551856,2.2513076561631324,2.23775679139193
600,2.228948731590511,2.180635744521099,2.2498543924778254,2.2365473669173723
601,2.228563899332329,2.1802354735361984,2.2500016938653222,2.2369941852021924
602,2.227912529114801,2.1797724295313285,2.249326580606641,2.236682701033524
603,2.22795614576998,2.179108482006038,2.249214708401225,2.236301278733682
604,2.2280920292308704,2.1787103498211997,2.24881197323273,2.2365893881808248
605,2.2267012795585948,2.1777220566382125,2.2478737909299746,2.236384872230062
606,2.2254830884428363,2.177081175575272,2.246909586628627,2.236327026353805
607,2.2256050799530627,2.1764647302300797,2.246711973518363,2.235892104323245
608,2.225168149691404,2.1753807855539202,2.246020696273027,2.2355423923753714
609,2.224221052050118,2.1746451817625663,2.245621770877067,2.2356798770971733
610,2.225040105259644,2.174269085730295,2.2457234515717377,2.236085228682935
611,2.2253510163682124,2.1733921984189486,2.2454836464465524,2.2357464234273907
612,2.226065461313483,2.1721565107077905,2.246096231094216,2.2359809491430482
613,2.225801271759266,2.1714135321845744,2.2453684715657327,2.235924122968152
614,2.225711187544189,2.171084974544641,2.2453949147644643,2.236467237095462
615,2.225331631787652,2.1699807321668496,2.244716111243192,2.236347475809905
616,2.225840388119971,2.1695589378249696,2.2445244142263086,2.2365512663455567
617,2.226577450634948,2.168427685258615,2.244379979264132,2.23607453875525
618,2.2258945375334225,2.1674882766235797,2.2438068207889263,2.236012399211164
619,2.2260734397147393,2.16658236849386,2.2431417508398948,2.2356501368669446
620,2.2257813985591652,2.1655933293443264,2.2426276176234325,2.2353483530461036
621,2.226042395987063,2.1650055084451636,2.242756694429041,2.235240236727401
622,2.225619721036813,2.1643505276997894,2.2425145200836414,2.235503870110851
623,2.2267450079898676,2.16384829321096,2.2430046399710504,2.235972062297916
624,2.2267268638716176,2.1630695610418904,2.2425705018156994,2.2360110750132507
625,2.226928414453097,2.1619598853631468,2.2413620173231563,2.235212684299901
626,2.2272080356529753,2.161346735511704,2.24097132737188,2.235050679418769
627,2.2281459222821782,2.1606466794865162,2.2414792659443066,2.235017802920336
628,2.2284309186802966,2.15956139739077,2.2412394722198408,2.2339037726788122
629,2.2287461949100846,2.158948877575242,2.2406423798295125,2.233993307391814
630,2.2288994205258956,2.158187104963905,2.240050224651566,2.2336773925816935
631,2.229124012442961,2.1572633702562465,2.2394813459127567,2.2334571023704712
632,2.2292556618249164,2.1562184413962457,2.238702058941502,2.23304425227408
633,2.2299555857963815,2.1556044357385176,2.238609505108974,2.232848396370554
634,2.2297814274059626,2.154468477409844,2.237360293354484,2.2329404446127032
635,2.229874906799854,2.153941177627049,2.236870196155145,2.232703826962039
636,2.228458327376099,2.152479769554566,2.2352011567819523,2.2316336115062816
637,2.229112987925459,2.152150990678109,2.2351602142115774,2.23176485108952
638,2.2296886995218688,2.1515506883340505,2.2350020336663072,2.232148369281345
639,2.229872664367741,2.1512296448621533,2.2347514561875865,2.2324964260749085
640,2.2299902070185316,2.1508130368028153,2.2343375583074567,2.232646070231344
641,2.2310008289078027,2.1503277338877425,2.234554228189277,2.232430777224107
642,2.23056102038414,2.149319930240484,2.2334322546366336,2.23160342299998
643,2.2309907009525904,2.148475130373109,2.232931275303675,2.2309695528753664
644,2.231081219422297,2.1477884753915473,2.2322698856311414,2.2305728920638024
645,2.2321374818776607,2.147225378127447,2.2324083893189117,2.230103922597881
646,2.232985491849363,2.1467481349115998,2.23243970416939,2.2297451113391853
647,2.2326513618183332,2.1459797180774745,2.231182023336173,2.2287466683938217
648,2.2320694841028397,2.1449468051067675,2.230665922628217,2.2284243003402264
649,2.231018881062989,2.143716373484185,2.2297996874635566,2.2276014060669067
650,2.2308421033701276,2.142956708342501,2.2290299767020385,2.2270274538109307
651,2.231425614761941,2.142862685931758,2.2289429539338403,2.2277976231114347
652,2.2314480727578108,2.1419915757312484,2.227636257209455,2.226800201612767
653,2.231961376067025,2.1415525808686073,2.227289357295826,2.2261445895628897
654,2.23254341133205,2.141412010174379,2.2269962200116704,2.225487280268345
655,2.232444553520902,2.1406863606335262,2.226105157569506,2.2252760456909306
656,2.232855812420733,2.140223222963967,2.2261218117321446,2.2253655910878405
657,2.2317946845132215,2.1391926337878715,2.2243688224760767,2.224292931657525
658,2.232069417281041,2.1389797540810505,2.2238662840043335,2.224199506536238
659,2.2318175928068245,2.13857010012435,2.2230666449625,2.223251852477623
660,2.2322959350253457,2.1380624889208755,2.2225667999733405,2.22221438625505
661,2.232861600889682,2.1377084301513416,2.222441933811365,2.221666469707102
662,2.2327969878122955,2.136674311489133,2.221541958501039,2.220726165564471
663,2.232298689045268,2.135806731691921,2.2202855761227758,2.2202434158409474
664,2.2320832692607366,2.1350600147030114,2.219029296558409,2.2193070423719883
665,2.2321028148211677,2.1343102761653596,2.2182971936962437,2.21856258654356
666,2.2326755797422493,2.134234236706596,2.218040899954478,2.218588436679243
667,2.2329557820886206,2.134114763473372,2.2171692710739284,2.2187045447805236
668,2.233777118025222,2.134280652311068,2.217365855119887,2.218628440198448
669,2.2331547292854785,2.133713805011646,2.2156403003196457,2.2178396377453957
670,2.233174173296259,2.13326468382158,2.215287987154484,2.2170560185178214
671,2.2338958883679463,2.133250781014063,2.2149337295808653,2.2169905930583282
672,2.2338025997027717,2.1329064158348428,2.2144803762715655,2.2160963728704077
673,2.2343758918073644,2.133199302154892,2.2143252499479025,2.2162180525931285
674,2.2340877047866194,2.1324994241489468,2.213065854597679,2.215662640763537
675,2.234154918847832,2.1324645865658303,2.2127253977887116,2.2152266047607023
676,2.2341028060849393,2.1320748172285473,2.2121396627553964,2.215175132125113
677,2.234012023157919,2.1315763148212046,2.211325681981788,2.2142153339711035
678,2.234113230152244,2.131590141124416,2.210723013556438,2.2142020610755195
679,2.2342501724841015,2.131012807681634,2.2098474212340222,2.2133977371051117
680,2.2354195560733907,2.1313218269082332,2.209521549709372,2.212945446637078
681,2.2360099060737184,2.1308572917460253,2.2091179709956057,2.2121626282413747
682,2.236454823877637,2.1305372733186165,2.208263340944828,2.2116830170916097
683,2.23659754342553,2.130032370352077,2.207789374732313,2.2110643183294925
684,2.2367384049805126,2.129832062932444,2.2073737568244303,2.210351176704969
685,2.237776983576196,2.1301455150430284,2.2071643150333933,2.210163269980802
686,2.237675449202724,2.129759382310345,2.206466421453312,2.209463655905134
687,2.237504954429577,2.128978589299186,2.2053630619992277,2.2090258424585008
688,2.237571872579692,2.128791438553142,2.204818814053005,2.208804298351772
689,2.2387323163736776,2.129121118106269,2.2043676443087716,2.2081731095163546
690,2.239985101892779,2.129688803880454,2.204291625305136,2.2079332947054016
691,2.239333481372973,2.1288977064944574,2.203194248288765,2.207258370388929
692,2.239255901884971,2.128347774233959,2.2023882202870553,2.2068326196748607
693,2.240065663178234,2.128579300051031,2.2022458689958118,2.206247746189899
694,2.240186146155877,2.1278565630651953,2.2015578931905506,2.2061323973116935
695,2.2403426040669867,2.1283565958167157,2.200759627615549,2.2057716108682572
696,2.2405193890063946,2.1279772209844974,2.200274821750288,2.2057531015886407
697,2.240740091520881,2.1277987150108157,2.1999420217840315,2.2051259837470734
698,2.2401772182082595,2.127487865807364,2.1991093058789746,2.2046745933695138
699,2.2400944691265576,2.1272323307353207,2.198285410673761,2.2045100455992332
700,2.2406424823481013,2.1272347501030104,2.1977057423042705,2.2035498642079996
701,2.2413362396254266,2.1276355928339328,2.197378251916822,2.203318484676437
702,2.241658385509719,2.1272688169568226,2.197124322756743,2.2029307714720003
703,2.241559661206353,2.1271780406850156,2.1962785952677737,2.2023908456192145
704,2.2413139393184625,2.1267773573049675,2.1952811888576433,2.2017964001067303
705,2.2420952963569274,2.1269586331654073,2.1950404346549375,2.2019154358137007
706,2.2416960508048827,2.126287555912137,2.1940422398087898,2.2022362422756547
707,2.2417192748515133,2.127036953626593,2.1934548653359607,2.2020366152706288
708,2.2424465268360487,2.12710751836975,2.1930700323984587,2.2025493007268673
709,2.242616177975205,2.127549556894402,2.1926842300100517,2.202048631589308
710,2.2423340506057343,2.127261102979385,2.191836506815949,2.2018693497771635
711,2.2422084079051414,2.127969712188075,2.1914961327313547,2.2022202426650543
712,2.242159680892445,2.1278645922839687,2.1909920141622945,2.202346259872571
713,2.2416486007258984,2.12743746336863,2.190106951932027,2.2013920865626133
714,2.2415693059544193,2.12725622492744,2.1895323981817243,2.201675502386758
715,2.2419528276061302,2.1274711305318466,2.18952324102018,2.2021189561935186
716,2.242153273589597,2.1276255780668736,2.1888463635632123,2.2018287438691173
717,2.2425193132475583,2.1278226130147613,2.1886503665752426,2.201797445228891
718,2.242479368090117,2.1275456617602866,2.1879403419868355,2.201974113947625
719,2.2425843168476174,2.1276250327033237,2.1874243186446463,2.2017219356389393
720,2.242169725588813,2.126855251274798,2.1865642759558783,2.2015223564914206
721,2.241707399361379,2.1271030061437664,2.1858486097544674,2.2009265921785777
722,2.242198026012022,2.1273885320984336,2.1859957588459014,2.2011330631591117
723,2.24190826034225,2.1273923410313555,2.1848704681512316,2.2008861911523
724,2.241294457212198,2.1269427547326663,2.1841322891924655,2.200921293887503
725,2.2414024957023653,2.127263897770772,2.183792409353407,2.2008551373870997
726,2.2413985698609005,2.1272839206746643,2.183734324657653,2.200721784620399
727,2.2413857505344685,2.127321435442928,2.1831879935295277,2.2004801410139345
728,2.241112875800179,2.127399025989209,2.182680668894242,2.200215101369549
729,2.2406045526255185,2.127138249713692,2.1816620596634793,2.199525264901663
730,2.240875828588093,2.1269479694310705,2.1812680769902717,2.200111915317043
731,2.240537913349035,2.127209319335936,2.1807334367304794,2.1995337998353395
732,2.2405029631144995,2.127060396997765,2.1802111964444104,2.199269674919217
733,2.2406996536826536,2.127756283152651,2.1801623250462936,2.1986763965171656
734,2.2407156121695584,2.127894412356158,2.179995432992831,2.198729936107201
735,2.2408899740662434,2.128162574913002,2.1798783092177736,2.198707246018567
736,2.2400109494565568,2.128321105849392,2.17955979062658,2.1981820450812526
737,2.2402419848412554,2.12880169855807,2.179833340088852,2.198016670672066
738,2.239617662883518,2.128201057784196,2.178848840359358,2.197338128382138
739,2.23928490498115,2.1280133092387805,2.178079954040572,2.1971303591244684
740,2.2396496377048107,2.1281072756447883,2.1778133504285377,2.197199034825875
741,2.2395255312845537,2.1279785792850467,2.1769521632088167,2.197205238872335
742,2.2393983094544203,2.1275339084914178,2.1769209213542036,2.1970597452033953
743,2.2394449891311785,2.12804992215331,2.1768744194362015,2.1967152664233405
744,2.239030854306204,2.128102156571825,2.1765360428117666,2.196015594646209
745,2.238788972996083,2.128162238225892,2.1757757581939097,2.1957629659848474
746,2.239227983632696,2.128518256597495,2.176132001910797,2.1951926904808357
747,2.2389532129267735,2.1285183675662163,2.1764253755903,2.194569746771245
748,2.238620416256256,2.1288549182724035,2.176261490291457,2.1937050230426087
749,2.237900722273836,2.1280274781734105,2.1755200785791406,2.193502121879388
750,2.2374609937958363,2.1273496930934495,2.17474516621748,2.1935691674756255
751,2.2375598421087135,2.127815833029516,2.17495442405847,2.193053288243106
752,2.236943136171321,2.1272689287072604,2.1745754365143113,2.1928178356976447
753,2.2367214879987944,2.127511759172489,2.174873347226256,2.1921844595844835
754,2.236366375351001,2.1275351876318034,2.1747088501267418,2.1921812453840146
755,2.2355331874549256,2.126816052226445,2.1739646256693956,2.1915117967332
756,2.2350315990451053,2.1267341204883072,2.173721926901741,2.1918229779595118
757,2.234188206013253,2.1267438141754855,2.173346016447224,2.1909269703334693
758,2.2329952440153122,2.12647309191279,2.172375676796989,2.1907268846540995
759,2.232497836039496,2.1267880065946274,2.1720773072710595,2.190303765853394
760,2.2319341993307025,2.1270004730181196,2.1721424495965445,2.189833589303896
761,2.231054228039482,2.1264250490588554,2.171659136434231,2.1892953709066387
762,2.2304731487519014,2.126230351793438,2.1712484814665265,2.1891868541941886
763,2.2302812091116713,2.12628232527144,2.171117693000414,2.1890759817224263
764,2.229413787106885,2.126270068356962,2.171076170346175,2.1882825040770397
765,2.2288942113064643,2.1254787364325334,2.1708391897717583,2.1881005487138236
766,2.228622149428765,2.1251762846989894,2.1711946834694684,2.1879127495175714
767,2.228170569917752,2.1247828390572074,2.1710714314394646,2.1880141961855584
768,2.227452901317012,2.124021565235088,2.170439020074376,2.1876721347063706
769,2.2269895552907943,2.123151646579124,2.1698838597038606,2.1873728413297764
770,2.226387404385937,2.122392048914028,2.1695305704591594,2.187369724321835
771,2.225497068894886,2.1222685063276225,2.1692076877910593,2.1868508810231133
772,2.2249439379554588,2.1221536110061137,2.169209024637468,2.1864339277241163
773,2.2245156713973806,2.1214098768983813,2.1694170104939636,2.1855347602952246
774,2.223596733717584,2.120808490845535,2.1686727797186562,2.1846796480138586
775,2.2232867868657853,2.1204361746886167,2.168589021086581,2.1841648772225875
776,2.222706077993677,2.1207968680344966,2.1681892041531983,2.1836627460131983
777,2.222063367875243,2.1203642991508076,2.1682593501286402,2.1830089218797393
778,2.221775709214556,2.120258938693199,2.1682732162800287,2.1825835203675665
779,2.220904387208407,2.1201000255639317,2.168046792090449,2.1820293918415
780,2.2199660365771954,2.119861853254674,2.1678295909797387,2.181348613858199
781,2.218710230250099,2.1192763864224236,2.167447066132765,2.180278691246358
782,2.2176601195540315,2.118445214533051,2.1665405003182556,2.179336658578754
783,2.216837629955848,2.118146217782264,2.166258870211786,2.178638425750079
784,2.21576483191951,2.117334584155742,2.1659323922749305,2.1777009021871954
785,2.2151874343118823,2.117572398403795,2.1659394577377165,2.177103099394908
786,2.2144502706911737,2.117625440566572,2.166113502602204,2.1761776357185743
787,2.213480838044697,2.117630894848916,2.166248733841858,2.1753345543351017
788,2.213066625723393,2.1173389699097873,2.166722232935413,2.1747112154879353
789,2.212181897927004,2.1170968230829947,2.1661526753283726,2.174259555839837
790,2.2108377997943656,2.11687194901717,2.1654371556802143,2.1732864061111052
791,2.2097265615772756,2.1164665512814294,2.165112823218155,2.1726762459438245
792,2.2091683250406122,2.115996781910125,2.164683673381102,2.17230658818584
793,2.20837125785135,2.115919191384795,2.164476425653661,2.171670101603067
794,2.2077630427084878,2.1151908100240897,2.1643055305961347,2.171198860266746
795,2.2068640296204323,2.1148067917558886,2.1646716650567237,2.170093171957951
796,2.2066370993866213,2.11476814218661,2.1652578514033514,2.169815687853134
797,2.205867939286043,2.114366767144881,2.164523771228803,2.169089279663188
798,2.2051176813397526,2.1139217022942765,2.1645737185986476,2.168425543550897
799,2.2041692418618144,2.113048513945471,2.1644550340329203,2.1675926307643425
800,2.203604831905393,2.112571711952162,2.1642264453959563,2.166744346196824
801,2.2025259376365414,2.1124685677949833,2.164107899848227,2.1661831247399777
802,2.2015954149386023,2.111911281124154,2.163504274119596,2.165271393028897
803,2.2006690358346255,2.1119001746656485,2.163577375455643,2.1643359286150115
804,2.200403964960371,2.1114360146911517,2.1640773053296125,2.1641259225193483
805,2.199650630468653,2.111129532544075,2.16392664497366,2.163306736775155
806,2.1988375523216974,2.111183957890983,2.1642166468229247,2.162674198888181
807,2.1984991422504505,2.111272519304349,2.165127919433899,2.1623299873280706
808,2.1974719325167458,2.11087661533141,2.164731260351584,2.161629590222431
809,2.196764219607553,2.1109868957538125,2.165051425407757,2.1611766068137617
810,2.195631505160015,2.1105184331045126,2.164502489767511,2.160322908167391
811,2.194923181135288,2.110422854242691,2.164806726817387,2.159780918367092
812,2.194294667161348,2.1099985973390125,2.164990363326354,2.1591000007503958
813,2.1935981649382077,2.109990275857034,2.1655844271570457,2.1587379302801413
814,2.1925518872648104,2.109493396959145,2.1657706905361778,2.1581346954772913
815,2.1916586078948193,2.109256087538966,2.1657808951481115,2.1575924329056035
816,2.1909257986006354,2.109490475495323,2.16600865144767,2.157091357655966
817,2.189828568018838,2.109536563963365,2.1653850955902905,2.15633022651767
818,2.1891773721397563,2.109410890437627,2.165445785840002,2.1559253237895146
819,2.1881098885465016,2.1098516435427976,2.1651887726283987,2.1554668797846244
820,2.187244122193645,2.109184794349747,2.1640155381846085,2.1547655712730744
821,2.186423232875167,2.1089025221998288,2.16368897584988,2.154139868590592
822,2.185543507036649,2.1088379983508814,2.163566798955098,2.153452903938524
823,2.184850345532456,2.1084351303748865,2.163879966715243,2.1530246771259565
824,2.18389887288418,2.108264724219307,2.1639226520861934,2.1529017774082027
825,2.183301482377644,2.1079829432639245,2.1632608899727974,2.15260229184397
826,2.182257586642648,2.107496750092077,2.16300494381027,2.1519368470671925
827,2.1812486881333446,2.1073812179693605,2.162625894167101,2.151353220938746
828,2.180209462869088,2.107215771080899,2.162766388609766,2.1509469502684166
829,2.179312297172396,2.1074982565907963,2.162132178153008,2.1502764174504976
830,2.1786239774081255,2.1068935077680275,2.161926942501366,2.1497959903268518
831,2.177748363863405,2.1066024340135745,2.161319776980235,2.1491845218444396
832,2.177128253303641,2.106094814514846,2.161094108199653,2.148751064003827
833,2.1759439693255045,2.1059031655299263,2.159575741107435,2.147795761694914
834,2.174664932999595,2.105455266268921,2.1587991392840618,2.1472135673696533
835,2.1737618377488004,2.1048814403516207,2.1583051866303493,2.1465672871268437
836,2.172996058475639,2.104517619791899,2.1584936318435317,2.14631737524046
837,2.1718356206687113,2.104112846376852,2.158057345551647,2.145483930449573
838,2.1708546610031285,2.103969142192905,2.1579512446932916,2.1449211895208435
839,2.169713085513013,2.1035560106067446,2.1577428136514847,2.144170087777046
840,2.168829995257673,2.102719922117447,2.157126753115292,2.1434633791864863
841,2.1677872133929994,2.102304096702318,2.156517195136371,2.1428087702308094
842,2.167083053895256,2.101724814834562,2.155614988761348,2.1422758324281026
843,2.1662595133657563,2.101679220784783,2.1553362501111977,2.1416102998592854
844,2.165409362966465,2.101087750121504,2.1552876916847907,2.1412097984418614
845,2.164520265908706,2.10018734197187,2.155391159276164,2.140719681034387
846,2.163577466434084,2.0999875941390966,2.154026778798435,2.1403743510536577
847,2.162929762798361,2.0996006456684495,2.1528067827945514,2.140074020654997
848,2.1624031479890746,2.0992831912422374,2.1523633199841137,2.1399608634006624
849,2.1614279706285173,2.0986001433807076,2.151470478486177,2.139440886814105
850,2.16032505107025,2.0984700846970687,2.1508380685096804,2.1388371114645857
851,2.159686593211026,2.098442896181928,2.1502681587815724,2.138536727141109
852,2.1590257745470787,2.0986175494531767,2.14942902999563,2.1381476518299376
853,2.1585954606367483,2.098418729937542,2.148528279248584,2.1379152878388603
854,2.1576224619784172,2.0983771686216577,2.1478410191537205,2.1374158997111334
855,2.157015429473597,2.0980833279134545,2.147119971699945,2.136831880079768
856,2.156137416772649,2.0977706601528556,2.1462715723075823,2.136203729631252
857,2.1553570437738494,2.09721408134942,2.1462559473927088,2.135789763279704
858,2.154746079338577,2.09712874774232,2.1449741927088897,2.1353298145525166
859,2.154101500417169,2.096761212786995,2.1442450538667233,2.1347960340873176
860,2.153050366156326,2.096563677506888,2.1434283936476,2.134595126176844
861,2.152010126637427,2.096044563811417,2.1434148565816913,2.1340749221999196
862,2.1515666790574355,2.0956826226054517,2.1419574873019984,2.1337679142487556
863,2.151029990704029,2.0954591338276503,2.1410356616396995,2.1336121536622814
864,2.150208456984167,2.0950976633989913,2.1402816995335385,2.1329739179848453
865,2.1495206104307862,2.0947598175133533,2.139497348500474,2.132417775556303
866,2.148742762917308,2.0944180273231607,2.1389576135767667,2.1321879069487384
867,2.147946030284192,2.0938810151557137,2.1377795837866596,2.131751521935223
868,2.14729943908498,2.0935676360166164,2.13699883377296,2.1315097343137284
869,2.14689116853963,2.0929630792531833,2.136896054545478,2.131498757126544
870,2.146190451628853,2.092455944166728,2.1366136396138358,2.1310252189841137
871,2.1459913179649033,2.0920612966942307,2.136076168476071,2.1310750570831676
872,2.1448664851707093,2.090973384567603,2.13532909521948,2.13017634292785
873,2.144333990222867,2.09040562066035,2.134790774336341,2.1296852109150595
874,2.1436383319509873,2.09000185067957,2.13400820049277,2.1292824478314545
875,2.14236717312791,2.0894236825459918,2.1328951725900684,2.128712534694468
876,2.141339451574674,2.0892095269046336,2.1317400989713864,2.1282308983156084
877,2.140943153748017,2.088790808329437,2.131007183399126,2.127677504823134
878,2.1399971746829967,2.088055994369864,2.1302687023569016,2.1268653005513487
879,2.13921285361676,2.087719815676512,2.129149053781972,2.126447638283809
880,2.138759990216456,2.0871246483936186,2.1285061946788884,2.1262910738687264
881,2.137873233055239,2.0866869789458846,2.1279562276282333,2.1256808204520556
882,2.136917668699539,2.0859663552211303,2.127001812048073,2.124952133610691
883,2.135705749998601,2.0856043623969325,2.1270063749317396,2.1244816459661964
884,2.1349292349287645,2.085104760840325,2.126457200639664,2.1239884853250324
885,2.134736740803355,2.0849403268663997,2.125410455102994,2.1237967028657554
886,2.1343746524478595,2.084570930814551,2.1247747869640228,2.1237314217794605
887,2.1338511719909667,2.0840973602570165,2.1240244379745663,2.123179475961434
888,2.1331051251847812,2.083340048526748,2.1226165112189856,2.1225763027451494
889,2.132121657830766,2.082796165625098,2.1220303292373073,2.1219734032735995
890,2.1316401112814463,2.0823528469130905,2.120886864442149,2.1216786182219685
891,2.1312973130708825,2.0818297815487443,2.1197262591549504,2.121145159712626
892,2.1310793020124237,2.08122718027685,2.1192103833183764,2.1209831656852622
893,2.130539316073901,2.0808695109619704,2.118170151842118,2.1203706721784807
894,2.129713256932897,2.0798228873317193,2.117384000513883,2.1198810512799744
895,2.1290749184996263,2.078962322465791,2.116176935665226,2.119194428911905
896,2.1282815802688653,2.078299484327047,2.1154566820672365,2.118488912929866
897,2.1274723659811348,2.0777530046248014,2.1141186616868546,2.117829953880024
898,2.127101830250058,2.0773621708830468,2.113304109303817,2.117581752754372
899,2.12664494388833,2.0770958667305655,2.1126277399980227,2.1172907874323625
900,2.1262240498648235,2.076249715796724,2.111769202481701,2.116946921348619
901,2.1256284233339984,2.0756091619110753,2.110220013498218,2.1162746357597815
902,2.1247773991775163,2.0748597636585253,2.1091035325118046,2.115825032280367
903,2.124173136413554,2.0741270449863523,2.108421661670287,2.1155645594701524
904,2.1237435784476957,2.0739199876121455,2.1080181735528427,2.1154034086774187
905,2.123488260922419,2.073673697322002,2.107281780462192,2.115185204053579
906,2.122452214450501,2.0726144915933897,2.106168799733123,2.1142984232958772
907,2.1222743042232364,2.07197223989976,2.105143972327246,2.1140717313336
908,2.121692867766578,2.0713347416805608,2.103467771373575,2.113532536350065
909,2.1211269565542774,2.0707612281187058,2.102005098496984,2.113049544849106
910,2.120129148160849,2.0699249624827325,2.1013188442784005,2.1123080511966275
911,2.1191645549741622,2.0692081108918243,2.1003397754524324,2.1118526133584083
912,2.1181375473189634,2.0682229202127242,2.099277081156123,2.1111102739324528
913,2.1169596659160117,2.067355964261549,2.098063795091673,2.110569889477242
914,2.116304254958004,2.0668810102047983,2.0969817974713205,2.110053045987108
915,2.1159218001566855,2.0663628078736522,2.0955378947596977,2.1094523080908525
916,2.1151107898028267,2.0655627194056536,2.0942716863940385,2.108906283260688
917,2.114529511686434,2.0649954248743883,2.0934783184761363,2.108447068435271
918,2.1145259073781824,2.064629536628052,2.092370207138173,2.1082607096324923
919,2.114077751625278,2.0639946519099497,2.0914991559407463,2.107806119512503
920,2.1133921077397324,2.063186403309798,2.0907264409295583,2.107425138699107
921,2.1129302765320723,2.0624891260989515,2.0894902641988127,2.1068634441930127
922,2.1123374698116484,2.061674622171951,2.088540408678101,2.1062817761520507
923,2.1122090268743365,2.06149999682151,2.087475151188965,2.1059968536119276
924,2.112326823613957,2.0611785888804777,2.0865595150276572,2.105874009185049
925,2.1117514499277266,2.060393014817695,2.085313792525856,2.1052597548572973
926,2.1112290303467045,2.0598372556786515,2.0846030466252836,2.1050143180671412
927,2.110620081512135,2.0591910362910952,2.0834299451851748,2.1047008107011425
928,2.1107010918165923,2.0585906032529815,2.0821235435518757,2.1046254264900766
929,2.1102761907572227,2.058050226771986,2.0811751343558376,2.1041903764720495
930,2.1103140538637017,2.057846968806083,2.080596460453759,2.104069396401233
931,2.109671468008507,2.057072564176661,2.0796281976788107,2.1035301743251926
932,2.109096694914227,2.0564176269722125,2.0784907722555115,2.102697609649694
933,2.1084463257422086,2.0558556493430356,2.0773491518769656,2.1021278222735806
934,2.1079603444201873,2.055082737634977,2.0763351896146625,2.1016866991930203
935,2.106992316188468,2.0542439639605306,2.0757240194174122,2.101071656109601
936,2.106798348627773,2.0537854759982914,2.075210382148896,2.100787027355471
937,2.106678918605583,2.0532142325721887,2.0743670947858712,2.100363156044954
938,2.1063110114662082,2.052628062961467,2.0731239976842977,2.0998638112580896
939,2.1058438502539913,2.0520349981881436,2.072168367820192,2.0993227244633976
940,2.1061942981563115,2.0517046299026767,2.0714110549378253,2.0994483148947682
941,2.1062222041455763,2.0513451936670304,2.070615893448478,2.099390744740345
942,2.1063332856230765,2.0508127860730716,2.0692472493098815,2.0989572351836583
943,2.1057646630170104,2.0498429723735243,2.067964510152942,2.0982136591643883
944,2.1056241798883946,2.049295914432625,2.0667639590750597,2.0976008579316447
945,2.1052914802574554,2.0486028884077943,2.0655227101436426,2.097335468688762
946,2.104999078494164,2.0479971025417574,2.0645882427615003,2.0969103886728333
947,2.104346124622904,2.047117561421488,2.063703764065218,2.096181460603713
948,2.1037874107300514,2.0464313594514874,2.0625394813696403,2.095564584311271
949,2.1036134962470614,2.045966409532499,2.0618131750577415,2.0954146110959875
950,2.103379738946117,2.0454621703857105,2.0607484673145664,2.0950370532908957
951,2.1029933116678228,2.0447365151388777,2.0598842595051,2.094729524216238
952,2.102612459728675,2.044238612957775,2.0591858108249554,2.094261425739905
953,2.1024317663566445,2.043717370587949,2.0582870569825022,2.0939461909180346
954,2.101766548040458,2.0429466645774035,2.057429350068489,2.0933704121644
955,2.101256607946729,2.042546585457765,2.0570917260544292,2.093066307621669
956,2.1007071416900938,2.041793840321648,2.055823070353616,2.0924969380621388
957,2.1002781535381896,2.041111709176789,2.054990716033205,2.092275319839544
958,2.1000780152911687,2.0402198002626895,2.053864965689433,2.091668748466497
959,2.0999387491683366,2.0398556973910105,2.0532417983448776,2.091347917900251
960,2.099240352287138,2.0392724578803554,2.0527028909444875,2.090994438480285
961,2.0989331657102466,2.0386202288335507,2.052132568445055,2.090545483792597
962,2.0990351473570295,2.0381717013743335,2.051727589628828,2.090320185428483
963,2.0986828945261333,2.0374125810176174,2.0505461078476497,2.089708141782565
964,2.097950622432301,2.036346022335138,2.0489311138533957,2.088988762983119
965,2.097777279218571,2.035980212551851,2.0482813021306208,2.0885326282511207
966,2.0972882678651374,2.0351256841722223,2.0475836886382597,2.0880728269137467
967,2.0965313083306283,2.0342950915279387,2.046723460158461,2.0876385230594647
968,2.0961144414655246,2.0338993427771657,2.046246331393821,2.0874994696475917
969,2.0959719989801835,2.0337691921954684,2.045579477286656,2.087114352117004
970,2.095699370365433,2.0331532240523744,2.044799103161374,2.0867755317453285
971,2.094883397546311,2.032264483450381,2.0440406792639783,2.0862746333177125
972,2.0946863720544826,2.0318994223221107,2.0436087434643615,2.086237022105592
973,2.0942380709205404,2.0313099678169437,2.043184303168078,2.0862292511721354
974,2.0941400793975333,2.030857397899985,2.0425607257930145,2.0858218422698704
975,2.0940955519332594,2.030517997328273,2.0418819564218986,2.085497615583241
976,2.0936072516996305,2.0297880173955396,2.0411276948717902,2.0848821654724543
977,2.093891967457193,2.0297837914536183,2.040921982550768,2.0850364483760413
978,2.0936280246321988,2.0293483675278186,2.0405996021732724,2.0846192950668256
979,2.09299793848192,2.0287745844117033,2.0397203003014255,2.0838667111879534
980,2.0924202961474516,2.0283263699063565,2.0390736635367794,2.083435911828712
981,2.0922543634980144,2.0278823094429708,2.038612544858894,2.0833786060855863
982,2.091647138035487,2.0275153090827347,2.037833703526931,2.082975095845327
983,2.091686144873986,2.027332639040016,2.0376602323339874,2.082742374079423
984,2.0913981331995153,2.026852255653071,2.0370635007627915,2.0822857236684187
985,2.0909680010883442,2.026334433569379,2.0364485032678505,2.0818737755198446
986,2.09083324134844,2.025834172014181,2.035740521818433,2.081417276805269
987,2.090623997682799,2.0255564421639125,2.0352505183810456,2.081165880977686
988,2.0898596312048063,2.0247857996875984,2.034424565185996,2.0805181308816207
989,2.0895934245326275,2.0244804341776446,2.0339910092629863,2.080099925546076
990,2.0894651998926204,2.0241504606819225,2.0334458425309325,2.0797702797718505
991,2.0896028161755207,2.023908305386562,2.032831320586788,2.079322637307728
992,2.0891328614876596,2.0235275339632226,2.0323830046759825,2.079085509875856
993,2.088842049056592,2.0230921800657238,2.0319845395042044,2.078623541103112
994,2.0887184507330967,2.022771680741265,2.031546844475114,2.0782339445173217
995,2.0883741764746078,2.022300186038253,2.0308002466667254,2.0776958117325393
996,2.08857250143969,2.022102056109822,2.0303026814857947,2.077318808664286
997,2.088426806509624,2.0216602270139825,2.0297560530186805,2.076881676242103
998,2.088628330762264,2.021480115689611,2.02947510138713,2.0764870049820527
999,2.0886809269489217,2.021166732036909,2.0290996033299975,2.076134282718118
1000,2.0879532567364643,2.020447291674235,2.0281301133327254,2.0754231235103564


==> data/decentralized/31-delay-ratio.csv <==
iteration,er-cumsum,grid-cumsum,complete-cumsum,cycle-cumsum
1,1.3691041659037348,1.0,0.7109670109459432,1.0
2,1.3702870657988733,1.0708747331986936,0.8790767605378805,1.0786529599886574
3,1.4571196915579232,1.2258057371149547,0.9803142964749029,1.2091771960673225
4,1.6616725496210958,1.3297336196905143,1.1306710279613932,1.3095538091566674
5,1.761497911334359,1.4043436677035404,1.2927181239840038,1.425346084176605
6,1.8022663322537174,1.4543264053878435,1.3762940747349457,1.4503437256243468
7,1.891457424686582,1.48654352610804,1.450260422108706,1.5184224959368893
8,1.9486377529098222,1.536457754778594,1.5006448548952276,1.5915766771581197
9,1.949374597899768,1.568409296316014,1.5451733106595307,1.6441804878466937
10,1.9719220850914245,1.6067688571525587,1.590458845980075,1.6584840845138606
11,2.01093622318055,1.67043571726059,1.6404404212292967,1.7138978505466707
12,2.061708656235603,1.706085104571087,1.6868297884639385,1.7605424000654915
13,2.0717072440699122,1.7507315161340007,1.716218863611225,1.799913506568315
14,2.107036562752163,1.7819631776262848,1.7462463428718566,1.835033755781072
15,2.0915122441019323,1.7731196205220119,1.7554873176149641,1.8292895260383717
16,2.0506635085519958,1.7797706438128498,1.77113244236217,1.8158588357144652
17,2.051614800455805,1.7444238221132884,1.7616577040089636,1.8042669441649826
18,2.0340365132413876,1.7324114131837545,1.7585196649593349,1.8119958004447554
19,2.043732849933318,1.735353526040055,1.7673886751987595,1.807497733208707
20,2.0382461988795453,1.7385084530149653,1.774575381062989,1.814456862039325
21,2.029414652726244,1.7523146430793248,1.7726353892072442,1.8218323579978568
22,2.0304974746247892,1.7484220476748578,1.7787809841024114,1.8301957115942784
23,2.033180808415863,1.756667756495005,1.7895823256783918,1.8394257587937233
24,2.0337234427452704,1.7655690132583053,1.8030758303338348,1.839214126090756
25,2.0384381575086676,1.7706204856640642,1.8051192308614499,1.8403215948037417
26,2.015040579093098,1.7517429573670773,1.7961138999586264,1.843168321305582
27,2.009640015747008,1.7548170006606376,1.8023797039085012,1.8558596039541977
28,2.0075498799701075,1.7532251709542914,1.804087461512887,1.858718791919292
29,1.999221264784707,1.7515891306070652,1.8078036729549045,1.860661696382948
30,1.9896950967427038,1.7420500078251633,1.8010806449307213,1.8567168804784902
31,1.9811495527145528,1.7349167457701675,1.805068502596938,1.8550050775975115
32,1.97621633192775,1.7421299548547637,1.8072106387944478,1.8550807104381177
33,1.9723517108469677,1.7404824802768237,1.8065779013501015,1.8525650378099698
34,1.9657345717488668,1.7450732339031716,1.8024902889336378,1.8513461478638618
35,1.959575836994486,1.7515672065669807,1.7986573558673822,1.8522452132717222
36,1.9612534725428066,1.7466343796008874,1.794382683508152,1.8520144092851742
37,1.9596967263446976,1.750676371098902,1.80021239251726,1.8528463184087842
38,1.9580488905674396,1.7557999500699295,1.7993502364334513,1.8489989122991515
39,1.9556022078600037,1.761007364083463,1.7979208899280796,1.8463821166977357
40,1.9458889607666856,1.7570203726742388,1.7909280182317011,1.8393229420623312
41,1.9426965236058695,1.7573125322743612,1.7921919375363067,1.8363064067489896
42,1.9306608193527797,1.7542732307725308,1.791191604189825,1.824136720887795
43,1.926765705902191,1.7555790882572133,1.7924296052954658,1.8263483292885163
44,1.9222515733820422,1.7541542464801743,1.7870873440731763,1.8276458723322127
45,1.9171666755405534,1.7525701576290662,1.784175673131789,1.8178751519378809
46,1.904228755571114,1.7447447188206147,1.7763281655798668,1.8105592955136864
47,1.8906919075914121,1.7453530621239506,1.769457041737137,1.806662071629204
48,1.8833147941527475,1.744976870213864,1.7650134592851736,1.8065218934958087
49,1.8827406914965128,1.7452380851957023,1.7655204416951749,1.8054505257208135
50,1.8698358828720454,1.738216131395178,1.7577780286926132,1.8066586090633932
51,1.8690876591509218,1.7370353358010058,1.7586460493235063,1.8087599766739415
52,1.8646108784988087,1.738102133066381,1.7581860864819807,1.8101338296533578
53,1.8626476877674985,1.735433199207689,1.7561837283866315,1.813832241737599
54,1.8495752088388318,1.730836660774444,1.7490792881439126,1.8118851556485036
55,1.846064037830466,1.730497824490035,1.745287555345992,1.813402188061736
56,1.8443297465881405,1.729656543430701,1.7430167434536132,1.8151595219272891
57,1.8451538635453797,1.7287214861337254,1.7430806760787099,1.8157959776524593
58,1.849373023729654,1.7265975688897917,1.7438376832966875,1.814706927032042
59,1.845696237260969,1.725506581003434,1.7390371489531666,1.813109403993092
60,1.851368561201341,1.73189332083933,1.741119425135751,1.8142200782975588
61,1.8470809904803662,1.7320563149889412,1.738360167018663,1.814183950875355
62,1.8501455194309622,1.735270380677316,1.7404021844657158,1.8133143804653085
63,1.8485721864713953,1.7453639615790437,1.739038813313349,1.8155212601839597
64,1.8440787032878612,1.7514778053740432,1.7399334290733794,1.8142889428291142
65,1.8452424801282095,1.7549084554542547,1.7399331454986187,1.8171647187193583
66,1.8423221681579445,1.763971530844605,1.7398593958873927,1.819299050681549
67,1.8444614330799567,1.7683750590825016,1.7418660023037043,1.8184462299053374
68,1.837719280364148,1.7672369737751865,1.7370319996658823,1.813684881333743
69,1.8380122784052588,1.7754500358370024,1.739326006436641,1.8161219104675828
70,1.8426094366535943,1.7878699043433999,1.7434429579637303,1.8162732639826045
71,1.8508405009172726,1.7933111878953198,1.7511028521051026,1.8114783026406138
72,1.8546624927366202,1.7969046498088017,1.752299064391254,1.8107718003042792
73,1.8600739266217303,1.7963934908403227,1.7528762938264675,1.8063409880071712
74,1.8651159540435776,1.802847570629782,1.7588479493339462,1.8057592672445562
75,1.869276494487752,1.805152122570623,1.7616439726638347,1.8062277602031989
76,1.8718272798636864,1.8151341178903764,1.7653133255875983,1.8082282037944972
77,1.8745129423271623,1.8192453643997768,1.7685268511645025,1.8110939093400058
78,1.8771465243944545,1.8209315012034712,1.7730478307922362,1.8125123623299304
79,1.8824250793034518,1.830620215083705,1.778306309512037,1.8158160424343854
80,1.8853780270225649,1.8367785341736989,1.7831231981384632,1.820349626286398
81,1.8866037094986674,1.8402190873143867,1.786348949558283,1.8166152506334947
82,1.8868112889425603,1.843190971715011,1.7884014851365966,1.8136700932347305
83,1.8894227029789057,1.8427072441848582,1.7928356280917044,1.8127095860398557
84,1.8919823891577265,1.8471339405686178,1.7928816152519933,1.8147204396079035
85,1.892751678801912,1.8484045258434878,1.7931930421571953,1.8167873699499386
86,1.8948676069751735,1.852034304584902,1.7937316887612071,1.8178700481741437
87,1.892569468118968,1.854898349068029,1.7965035036196302,1.8182314659761578
88,1.8891033138433486,1.8559869543461256,1.7968691781439146,1.8159397839573035
89,1.8853100520251571,1.8586981752273917,1.7980694853535215,1.8154459293831742
90,1.88490623213637,1.8615649979544702,1.8024004705314858,1.8157284557899593
91,1.8803464150439295,1.860929447792034,1.8010024579599355,1.818419731754443
92,1.8811645292481485,1.8665097755066262,1.8009807023935918,1.819904366668565
93,1.8789427865775274,1.8646648215710984,1.7981188092961298,1.8239201500630864
94,1.8803667660126804,1.8659554902084512,1.801015213033359,1.8218241361980707
95,1.8791239666742503,1.8680449156704872,1.8027944114533587,1.8212964989054217
96,1.8815112330755845,1.868323562855072,1.8075209623830508,1.8205480892465513
97,1.8830480085367332,1.8667029072836334,1.8070260406319265,1.818967906890918
98,1.8829132970875357,1.865535981978587,1.8079601333065334,1.8179337927296146
99,1.8866399336730606,1.8666372101569306,1.8108914697382261,1.817837410787593
100,1.8897100959661435,1.865843659116789,1.8122609008589257,1.8162369166215173
101,1.8957957882046275,1.8667542479700732,1.817481426414976,1.8148897679923073
102,1.895865474926993,1.8658113604624886,1.814759301805991,1.8137061204244282
103,1.8967774786909914,1.8661952244119648,1.816036405298471,1.8133243005404167
104,1.8996251977993472,1.8644015321668501,1.8173592155788996,1.8121224351194831
105,1.9016753606372947,1.863597703648512,1.8192930451132678,1.8122723329450603
106,1.9012926526893592,1.861453546856756,1.8191044909158502,1.8106190217833296
107,1.9047922263523562,1.8612929262907325,1.8212508109425014,1.8101218845005267
108,1.9053059144399598,1.8586409715026433,1.8208453146598038,1.8091444983729037
109,1.9059677564157915,1.8593407342879262,1.8233197724214316,1.810266317236831
110,1.9095466698170567,1.8629207224631823,1.8268825422036763,1.8111543108335184
111,1.9061278277425526,1.860352303868444,1.824185632493882,1.810197474223066
112,1.9077991618616403,1.8599322381753987,1.8264833379021483,1.8084500000214512
113,1.904585017673861,1.8588716262567153,1.825374295854667,1.8070418826619876
114,1.9032986760496629,1.8566520829339228,1.824163391198668,1.8071145136659583
115,1.9002177931466742,1.8553750281480594,1.821535741567219,1.8064353800330526
116,1.9030581746030557,1.8573990364615214,1.822572740904756,1.8081139515375613
117,1.9054227124864564,1.8606060982330077,1.822970056609068,1.8109704614839708
118,1.905813632649483,1.8626428842720566,1.824256710457893,1.8116661965282415
119,1.9082277627716213,1.8653988796718042,1.8264992130062903,1.8125057377467808
120,1.9096742678146679,1.8694527117097137,1.8252452031684712,1.8144707969850324
121,1.9122140046556126,1.8722735573573817,1.8239384284838176,1.8143234729176336
122,1.9115728976538602,1.8731266592565072,1.8260052100758728,1.8130009438075965
123,1.9107936231899467,1.8727823359623301,1.8289693239871072,1.8127937261037277
124,1.9138872016407238,1.8751437593810927,1.8291102730795687,1.8146784786767625
125,1.9187670318894665,1.8796037465016922,1.8290789178035363,1.8169811537146632
126,1.9193362172526531,1.880059168299249,1.8299571665423597,1.8161210959426592
127,1.923155867169936,1.885767194421816,1.8294189536873975,1.8185008383987094
128,1.927742976239762,1.8902556140225877,1.8311901317171828,1.8216717225834642
129,1.9298502578708983,1.890473448242174,1.8304772250448356,1.8216159608460343
130,1.9273459910406139,1.8868582069092081,1.8312351729642669,1.8197174372817415
131,1.929858594619591,1.889020400793545,1.8319692821640277,1.8197655656867835
132,1.933001361162935,1.891630522328222,1.8328755759072606,1.8201240703686532
133,1.9332514992193317,1.8910271497775437,1.830780403938143,1.8192064829242347
134,1.934070931790433,1.8931580379763309,1.8297961629082797,1.8193539552352855
135,1.935721871549686,1.8949935945070617,1.8275632240897497,1.8198365431506283
136,1.9381336207737774,1.8971922397125052,1.8276518529556258,1.8203948817965467
137,1.9420333157744702,1.9003413678285344,1.8252938661319233,1.821426950661344
138,1.940479614116283,1.8996924739759822,1.8233078641599765,1.8202714108842004
139,1.9417363213785923,1.9009412522704743,1.8217183489650073,1.819532891077852
140,1.9411132107023465,1.8997129275004052,1.8211978192696507,1.8192135084182135
141,1.9420709678321832,1.8980644860091864,1.8204417901340693,1.8185469592827352
142,1.9409677901781843,1.8984493677381733,1.8200501650662944,1.8191771652808506
143,1.9391456546277872,1.8966058262049257,1.8156367522039474,1.8196241400504949
144,1.9376394982642677,1.8945741137870393,1.8134436395834403,1.8176248595977582
145,1.9364891783910714,1.8929746147315651,1.8111640683815917,1.8165571893958088
146,1.9373133091455625,1.8914242902292666,1.8095698668075273,1.8183064341791513
147,1.93461240484296,1.8894848008375391,1.8073629673259721,1.8179010998366136
148,1.9340566901271703,1.8867207514168545,1.8039785840110845,1.8169099675498863
149,1.9327464371101644,1.8864330631441433,1.8020877162694575,1.8170850951592272
150,1.933113060708683,1.8857958638866363,1.801011920668485,1.8172035301937264
151,1.9345409143620143,1.8857608329644102,1.800877256125786,1.8168945278027844
152,1.9327876138766618,1.8854152852342696,1.7983178262618316,1.8161677162313947
153,1.9332298264973984,1.8855065226451229,1.7980090559217892,1.8191219466516375
154,1.9338967890025092,1.8851843043258654,1.7977960821431938,1.820293395100418
155,1.9332547076636748,1.884743220325084,1.7958970122440931,1.820931939699371
156,1.9321518177135535,1.882982083610733,1.7936278878953613,1.8207835116957618
157,1.9320524166028605,1.8837973881843149,1.7913522656396568,1.8197874266051253
158,1.9325614435140388,1.8837074888455023,1.7912028365725168,1.819696714812396
159,1.9341463649776225,1.8848484127702787,1.791001434538727,1.8191007559848278
160,1.935901794008499,1.883931180038813,1.7908250067319893,1.8199917791492506
161,1.9325371527149582,1.8819339644656123,1.7887851823955532,1.8200706994081473
162,1.929761403275127,1.8811958984922996,1.7864616604084982,1.8185901888472802
163,1.9292788840998234,1.8827581330439307,1.7858475452306788,1.8192405032428296
164,1.9286553278570049,1.8818915170073036,1.7846101485045323,1.8183133033319998
165,1.9293663701206947,1.8829029056859237,1.7841610071157779,1.8198619071539597
166,1.9296991228162537,1.8836025638503404,1.784211352024692,1.8186909450660864
167,1.9296794009193154,1.884047674104947,1.7837565363426815,1.8196376838057147
168,1.9287247417204652,1.8837241317268958,1.7823228591991773,1.8199652390960568
169,1.9265540507196734,1.883619837380653,1.7824727061085364,1.8181841064307611
170,1.926050267057867,1.8832761744141313,1.7824611487690576,1.8194297337672412
171,1.9259282894905518,1.8822958948354025,1.7836222654974547,1.8195712656255059
172,1.9243636951146839,1.8815288024737933,1.7835164886588435,1.8180219239097124
173,1.9238828817561209,1.882252164211542,1.7856795736006232,1.8205071662608148
174,1.9220311587867227,1.8792075269450483,1.784720410288847,1.8187785903580131
175,1.9207710274558196,1.8780642045669618,1.7843727878834004,1.817694117207257
176,1.920846464993103,1.8769712509171141,1.7852645501118638,1.816805534823092
177,1.9213699709543337,1.8761942312308941,1.7867013165118257,1.8186942422899217
178,1.921120929014379,1.8748983809587685,1.7872824479766325,1.8187862290718295
179,1.9213096753916719,1.873701916010814,1.7880379481442215,1.818379061782468
180,1.9203279480095665,1.8704035446379383,1.7868655315073971,1.816996913391581
181,1.9182412721161497,1.868417274900212,1.7861984960726955,1.815178871780147
182,1.9172875826415097,1.8665158194423095,1.7884684972571532,1.8135647011751785
183,1.9159729501673,1.863555284703599,1.7879940809357968,1.812234693651566
184,1.9166218398978638,1.8624148442809094,1.7903690947675543,1.8131783488246906
185,1.9181175773933823,1.8606458092981482,1.7923433577484253,1.8124523989564003
186,1.9183614571931333,1.8594996192147366,1.7930600489555566,1.8110114383058038
187,1.9180864690279236,1.858458670032472,1.7940990601561906,1.8114377289083587
188,1.9159549042971842,1.8561386018140595,1.7944896570413538,1.8097265258209245
189,1.9153636976455286,1.8555515944219807,1.7967463682952887,1.8091201462176627
190,1.9147183946301811,1.8549756063528797,1.7996856668643288,1.8091085059852094
191,1.912745362511855,1.8533535299986184,1.7995060293935439,1.8078564433753987
192,1.9117736736354976,1.8518737555318379,1.799985070547122,1.806921890740078
193,1.9096140023923782,1.849808281445545,1.8013402506634093,1.806677794266378
194,1.9083547620065424,1.8489757237645386,1.8031138298262883,1.8061131831341837
195,1.9064852962532048,1.8490433278271805,1.8036059243740639,1.8061267551573161
196,1.9055526881569198,1.8487038746237898,1.8059452316021556,1.8066055598498625
197,1.9042299651049788,1.8477925823167938,1.8048372065638518,1.8065775313671688
198,1.9021432301899732,1.8461415397326995,1.806223116051476,1.8068891267849803
199,1.900426821010064,1.8447063968941837,1.805703139664957,1.8064627287210542
200,1.8992701246191264,1.8445834115289594,1.8070812043944837,1.808463969592482
201,1.8986769917618702,1.8465731469761364,1.810792738278097,1.811209586102035
202,1.896992201182704,1.8461870739777355,1.8119643670453844,1.8117170479859257
203,1.896771670951886,1.846513267909316,1.812643917543844,1.811233141256613
204,1.8962524891921038,1.8462674025229198,1.8127709249535313,1.8120566827606301
205,1.8944686707257778,1.846780212133214,1.8135918898650438,1.8121814028504324
206,1.8928659665195535,1.8457082213027158,1.813450177766959,1.8130098431313013
207,1.8925595333336878,1.844672972160622,1.8127327261480077,1.8126853293240097
208,1.8903452311451365,1.8446440264051527,1.8116047784338691,1.8129934049967948
209,1.8881313702980491,1.8433047960856337,1.8112500189561647,1.8136921081661173
210,1.8863567719793677,1.8431993868494811,1.8098515566076745,1.8136829116589792
211,1.8859303356544432,1.8445885598972558,1.8097594471246186,1.8149953245516963
212,1.8854758993663823,1.8441884081010111,1.8081989268419352,1.8144202219274752
213,1.8842135460715888,1.8445470193558888,1.8087142086660486,1.815808508253695
214,1.882918251838098,1.8441258107287444,1.8084536681755594,1.8161123587794572
215,1.881662057465346,1.8421417976223353,1.8063437068565458,1.8158237647143654
216,1.8806196672576942,1.8410132863280795,1.804706065697365,1.815757794365047
217,1.8796425641987557,1.8397114306666746,1.8043808173501759,1.8159018765999388
218,1.8788068606380641,1.840688478345291,1.8029842036897161,1.816599570277725
219,1.8768461020187148,1.8410925577394297,1.801525300081559,1.8182589325047394
220,1.8765883457273522,1.841324513664482,1.8006021052372494,1.8196409063553467
221,1.8738483439984466,1.8398333118299397,1.8004511016339626,1.821432795338994
222,1.8718501951597832,1.8394095062315339,1.7993385480849735,1.8216295360334236
223,1.8710135860133446,1.8395240397396415,1.7983905659681425,1.8219685182402012
224,1.8692138953704505,1.8396063332325063,1.7962348412808167,1.8212470546647088
225,1.8678737841162896,1.8381262075991813,1.7954463948706736,1.8224348257756189
226,1.8669759593632231,1.8378628248738897,1.7948063104867098,1.822502547718051
227,1.8667785624792141,1.838143234447195,1.7936650358745494,1.8222175706030423
228,1.8663419109751365,1.8387326722588093,1.7931512306419248,1.8215327316702292
229,1.8655396735205576,1.838556205860755,1.7920226258648209,1.821129914390915
230,1.8655529932949675,1.8379053832165466,1.7903415753756555,1.819882897705875
231,1.8648441806229967,1.8369603878631997,1.7887246761687285,1.8193620133548347
232,1.8661480941092974,1.836631837517225,1.7884970084826062,1.8190181162384782
233,1.8647525076522389,1.834865254122567,1.7866489762089999,1.8177859147471145
234,1.8644057481929066,1.8331585988841037,1.7851748285353923,1.8167525831951123
235,1.8631705251813726,1.831634091273136,1.7831634356402253,1.8143101864940774
236,1.8625297526762616,1.8300138211128334,1.7814272522961043,1.8132460951808453
237,1.862949090356201,1.8293865861743426,1.7802396637978681,1.8127761599218675
238,1.8629012696159726,1.8270445086204101,1.7786808181554687,1.8120892212193753
239,1.8628075844613026,1.8255311277942305,1.7781445423227238,1.8107831587836838
240,1.8623067367202475,1.8242676926580534,1.776135309047998,1.809136258596277
241,1.862794839475476,1.822756287468037,1.7745759942358104,1.8086013255464797
242,1.8643750820514082,1.8205506674616103,1.773504662072927,1.8076186856580414
243,1.8643021806308817,1.818891449995813,1.7738136090861376,1.808132752731416
244,1.8651589770460446,1.8171170002041404,1.7731367895798116,1.807227752066921
245,1.8647115093875684,1.8150208942667208,1.7716969777217728,1.8056131815368515
246,1.8644775884688038,1.8132579462592244,1.770851038710703,1.804533795556081
247,1.864135165084942,1.8114828844269477,1.771328564394337,1.8043329463072122
248,1.8642965007198413,1.8102619338632113,1.7722583278587936,1.8041471799410311
249,1.863798941588079,1.8098946219711245,1.7716319685321027,1.8039332591678208
250,1.8633392276622849,1.8088026589743158,1.7718130997404538,1.8026529797559636
251,1.8606571793299225,1.8063910610589504,1.7703790849153773,1.8004608718562038
252,1.86079962478761,1.805074775188084,1.770733681001605,1.799653349486338
253,1.861105566266971,1.8046817599054494,1.771005456386639,1.79908190295755
254,1.8607038574648818,1.8038800522374738,1.7706903154561495,1.7977769050497008
255,1.8610444441925214,1.8030752663134442,1.771263429351641,1.7970328438357914
256,1.8602657662324642,1.802289982484152,1.7709280263231943,1.7961900900108665
257,1.8603034149107807,1.8020248334363806,1.770858738665287,1.7952111405575764
258,1.8587651531439673,1.8014186372179684,1.7704611168925732,1.7942542384712672
259,1.857528302399982,1.7999091494227513,1.7696010876708475,1.79280766358013
260,1.8568918316396652,1.7991261348983407,1.769273668209886,1.7917290375333081
261,1.8555850968185907,1.7980274471652036,1.7687185633173486,1.7905568868585253
262,1.8549924540448588,1.7972176428644528,1.7683188377132697,1.7897508800954411
263,1.8536192378632985,1.7957309815095317,1.7682166822784993,1.7891273121485953
264,1.8521897681032162,1.7949812623877408,1.7683004986483466,1.7884586810683798
265,1.8495602289558972,1.7929305646524942,1.767045968648995,1.786708981529972
266,1.8485377405130454,1.7914420324563738,1.7664006095617635,1.7854794941564602
267,1.8466175004424998,1.789714218790368,1.7667471741390504,1.7847325001007117
268,1.8451044278056403,1.788324460844727,1.7663302773231315,1.7833985109834793
269,1.843698108403722,1.7872057825023957,1.7673545926060168,1.7820641006608728
270,1.842736387394248,1.7865488171007011,1.7670827655225303,1.7821588389168528
271,1.841331262872749,1.7859651777810819,1.7659780839295387,1.7813460147837752
272,1.8405961727869022,1.7857298126322139,1.7670694451968278,1.781295860716551
273,1.8395890778364428,1.7845646013574465,1.7669553322937963,1.780650445698258
274,1.8376278668402262,1.7835215868444285,1.7665889961990684,1.7800080388500228
275,1.835961109365665,1.7823878048588386,1.7663620537190488,1.7791969175358484
276,1.8341598804654928,1.7813237215892637,1.7657215174893583,1.7787919342176157
277,1.8326932715252946,1.78146552073077,1.7653169140337108,1.7791354950275637
278,1.830647980725797,1.7806354790509547,1.765022805583225,1.7791403115998659
279,1.8289498228427528,1.7803257378684367,1.7648350548427472,1.7784732627918332
280,1.8279897230042204,1.7803777659160622,1.7647893014482543,1.7787367499403948
281,1.8256896747707145,1.7799405349127269,1.7651851474558051,1.7785367722848031
282,1.8244240940948173,1.779224393062913,1.7652067691614908,1.7777193174708301
283,1.8232696483037487,1.7781433586768554,1.7645071580035674,1.7764314156478243
284,1.8216684438420174,1.777939500490147,1.764954620398606,1.7760881251884852
285,1.8198194175338784,1.7766719819501129,1.7648680207431364,1.7754629032046092
286,1.8180014343460087,1.7753293503559324,1.7641646098065134,1.7741466519007323
287,1.8166963406073933,1.7740910049339176,1.763978783676586,1.7734299154317401
288,1.8154159453085141,1.7737541710475575,1.7649993793465046,1.773258894045116
289,1.8144564224339574,1.7738310258342727,1.7660852080265192,1.773892442587421
290,1.8128158006061619,1.7724117046741414,1.7660395308540298,1.772978165223871
291,1.811903899325016,1.7716065243378456,1.7658845191830788,1.7721897230603951
292,1.810614235389995,1.771687999045336,1.766507345546414,1.7721390319839436
293,1.809809378707459,1.7712081797849921,1.7672749330588071,1.7720528729870604
294,1.8086455878735335,1.7717878112800893,1.7687480922105843,1.7723854721259527
295,1.808596660726138,1.7716580309892977,1.7691622219634262,1.772314432571288
296,1.8075231098548583,1.7705974963420064,1.7692644084808835,1.7721036082278587
297,1.8064775679716287,1.7699484960817748,1.7682971329887682,1.7708113371374015
298,1.8049496517495227,1.7704940898810524,1.7689288760409076,1.7707081975624461
299,1.804179232453887,1.7700207628066689,1.768070664955934,1.769707311904376
300,1.8033752356685786,1.7697211379974156,1.767690224983951,1.7688427136248281
301,1.8031457664935888,1.7698082093606409,1.7683263617368015,1.7691185954525592
302,1.8020256047376408,1.7691427935399275,1.768604238054216,1.7683666339493405
303,1.8010626009159976,1.76842101498013,1.767489474508885,1.7673500152818011
304,1.7996902052948378,1.7677632359154685,1.7685421926311717,1.7669131020024698
305,1.7992965728415624,1.7671670008020979,1.767682205041604,1.766155834736752
306,1.7988463292882462,1.76630874077069,1.767074849793146,1.7648091593419812
307,1.7992673075051926,1.76600887144576,1.7668541930287847,1.7640896267416497
308,1.7987751793260063,1.7666511939932596,1.7669122398789088,1.763528734632202
309,1.798068858999918,1.766018232770266,1.7660592986071268,1.7618762870913132
310,1.7978356974134784,1.7649580402470857,1.7645050602488983,1.7603012746624207
311,1.797028795469583,1.7649386006275731,1.7645771523634648,1.7593208989946068
312,1.795854345041116,1.7641753951143804,1.765173669611751,1.7583288591774273
313,1.7948728192094692,1.7636961651245056,1.7654282472628051,1.7567213610698107
314,1.7926116139493453,1.762717933412446,1.7654597962827179,1.7554191383433184
315,1.7919206842085265,1.7623830173365789,1.7651858942833574,1.754542711746045
316,1.7918305069358853,1.7619809486526439,1.765841422954475,1.753985709392907
317,1.790822675786005,1.7608354323269657,1.7654522550013603,1.7528302783992087
318,1.789994065769568,1.7603033843700602,1.765592600756786,1.75223587765782
319,1.7895851265389255,1.7591939269299097,1.7655729877431539,1.751161070392474
320,1.790076644692969,1.7581442261684783,1.764252736266387,1.7501439611514422
321,1.790438978935382,1.7563844956822865,1.764597799455777,1.7493913474400558
322,1.7905939280170948,1.7554462707088174,1.764249065999294,1.7480819518884834
323,1.7897549001424125,1.7546954915022865,1.7647782810059556,1.7464977506107375
324,1.7900267689958993,1.7546154244925796,1.764468216245747,1.745801267496925
325,1.7885533830271036,1.753301792888409,1.7645734569257034,1.744877773109091
326,1.7880366028638714,1.7523919884945356,1.7650558492923207,1.7443157993293676
327,1.7877032282689969,1.7509572778576268,1.765648389757881,1.7438224715800312
328,1.787676294847828,1.7499839955816037,1.7660769694647147,1.7431431236655963
329,1.7859810247520012,1.7479759264518797,1.7639447532585069,1.741059500120593
330,1.7859950143922774,1.746809998503894,1.764180547222506,1.7402685893907193
331,1.7859590917004133,1.7463782401535113,1.7641731454327498,1.739079618353365
332,1.785219813196371,1.7447831114922738,1.7645650750103228,1.7380811394352367
333,1.7849979033005898,1.744513333059537,1.7642298768727205,1.7373805569261727
334,1.7843939759271237,1.7432986385578664,1.7639322956897332,1.7364905400673016
335,1.7839558793548231,1.7424636753379892,1.7645842681635064,1.7362371356147317
336,1.7837490311574091,1.7414407235965024,1.7649603023021734,1.7351798490792334
337,1.7834482067928843,1.7409563505237544,1.7647465480866262,1.7338890234813964
338,1.7826188211176162,1.7399942922187517,1.764404462870492,1.7333730321039549
339,1.7810494633181961,1.73865425170901,1.7642384166556957,1.732176264383511
340,1.7798625707211604,1.7376213086766137,1.7639964132105204,1.7313096079182757
341,1.7792694556072852,1.7368465734140561,1.7636704437154116,1.7310849418275152
342,1.7777963550911156,1.735703375982568,1.7631933903469288,1.7305696834857112
343,1.7761239685217656,1.7351835746689102,1.762142328497136,1.7294233055540782
344,1.7745478483680945,1.7340078840156214,1.7620530651686899,1.7290750288293275
345,1.773466455560363,1.7329127654920327,1.7616179078190928,1.728231407457139
346,1.77229835262491,1.732430034743846,1.7607994893905698,1.727306982620621
347,1.770764163380051,1.731112863605335,1.7603818807079865,1.7263278721236066
348,1.769990560439275,1.7303713528314593,1.760391021891454,1.726101652220268
349,1.7684564705533812,1.7294149626058772,1.7598671561324175,1.7257567644757112
350,1.767972781938425,1.7289546622135497,1.7591570460066923,1.7253981349943335
351,1.7665655448839441,1.728532919613808,1.757978157134878,1.7248701172626004
352,1.7654924871864426,1.7276062056307395,1.757433492328565,1.7247387346509322
353,1.7641832270597981,1.7261734424729107,1.7563606916272394,1.7240779932706252
354,1.7625365322913589,1.7249971115947245,1.7539999965843025,1.722369734276452
355,1.761068986516425,1.723999808494064,1.7532412853741755,1.7219510088349717
356,1.7593926162260087,1.7227986089872132,1.7513600663571613,1.7206396959263475
357,1.7580156509219673,1.7220215861897419,1.7506240517770948,1.7197599778196653
358,1.7568751991770786,1.7215450295588035,1.7502489215487567,1.720238204361177
359,1.755402641570496,1.7206803079546118,1.7494162031002036,1.7197177201854064
360,1.7538498633712325,1.7196768085628695,1.748656226758687,1.7194857523437457
361,1.75272896295663,1.7190986626003835,1.7479008471007769,1.7194982433954495
362,1.751116642973072,1.717851405448674,1.7465873205700508,1.7189052799922349
363,1.749446431439284,1.7165275454084332,1.7453229534519379,1.7179528324220337
364,1.7480534982341813,1.7159768850801858,1.7445882444855252,1.7176700940452105
365,1.7467537173088488,1.7153747277147187,1.7433710182244642,1.717762532792868
366,1.7450735977398422,1.7140310183297023,1.741527148607402,1.717524904010987
367,1.743616583696982,1.7132980457970373,1.740538097244187,1.7176157372540641
368,1.742319486909724,1.7122464417553953,1.7398145319837792,1.717751658443265
369,1.7408708531599835,1.7115695156411401,1.7383182333697815,1.7170740769978474
370,1.739163138174808,1.710181913451934,1.7372419287820127,1.7176323891834253
371,1.7381891138930787,1.7098966226625711,1.735770350431004,1.7171154975633214
372,1.7372034020180869,1.7094355302890554,1.734806441486667,1.716567980307269
373,1.7357331269708813,1.7087204679526928,1.7342961142377176,1.7164197779466532
374,1.7347354871860403,1.7078582992592553,1.7330405925942411,1.7160188232943285
375,1.733240457501107,1.7070943242928809,1.7311582814737214,1.7152908583110904
376,1.73181700113794,1.7064921939463606,1.729987556276795,1.7150262439629378
377,1.7299036036671478,1.705437918753927,1.7283512292881995,1.71410131925439
378,1.7293684048821476,1.7046657476178018,1.726650649914244,1.7135094784151697
379,1.7281966547615386,1.7044891204657262,1.7258796439211823,1.7134996405182041
380,1.7267441950692273,1.703163883883815,1.7246824620786136,1.7128021931331574
381,1.7258350069190629,1.7024226575089085,1.7238831684927263,1.712410314903077
382,1.7249500769648034,1.7014039392434652,1.722896875361228,1.7124445855297514
383,1.7241744859923769,1.701177753963806,1.7213997621424502,1.712035689219433
384,1.722836856676449,1.700048427252222,1.7201570089652203,1.7115543420084223
385,1.7218956204556284,1.6993168729067822,1.7186993263598433,1.7113285169179167
386,1.7207773598203955,1.698461901565459,1.7177695374021613,1.7106787821342493
387,1.7195521849761481,1.6986811565810929,1.7170945787710858,1.7109410601270925
388,1.7186574508962327,1.698457083928169,1.7163174413715236,1.7104205447027723
389,1.71729072255795,1.6979984403036246,1.7155859523665782,1.7098827079030414
390,1.7162143297082249,1.6973023727855725,1.7147638937119432,1.7093388813965835
391,1.7154893449275235,1.696621755383393,1.7134354183961489,1.7095539939574538
392,1.7146372625460993,1.696360003551648,1.712485427058963,1.7091060077256963
393,1.7133854901510668,1.6959004740009382,1.7114545224766584,1.7088936471963825
394,1.7128564838787728,1.6955617795198896,1.7107176615078263,1.708375322413523
395,1.7118264437016795,1.6952460373450728,1.709886983875582,1.7083495782313258
396,1.7109806029758419,1.6951761793788238,1.7093696324790906,1.7079885447858552
397,1.7100083016848413,1.694713620319148,1.7085886906749013,1.7075633162133885
398,1.7090878657352844,1.6939051665742004,1.707386037549378,1.706699297855694
399,1.708962369892237,1.6932978395451603,1.706566527055936,1.7063406614248207
400,1.7085661109732906,1.6932526068163067,1.7064162160253986,1.7064662909659916
401,1.7083422536310124,1.6928711204299598,1.7055356585271186,1.7058649865855244
402,1.7076219396846035,1.6926446398650015,1.7048268083518703,1.704889797140511
403,1.7066980686448243,1.692379276133564,1.70406130278617,1.7043785854294702
404,1.705443649386578,1.6916292595002698,1.7034401252642615,1.7037077374923946
405,1.7048343954430683,1.6908444957476523,1.702781715358981,1.7029345916063763
406,1.7040679049004404,1.6903394058246695,1.7024280612974394,1.7024613368625918
407,1.7034654253966819,1.6902327759938989,1.701446672432616,1.7021384298629272
408,1.7030892931152315,1.6902662849275079,1.7007403737821836,1.7017586602758425
409,1.7024700383130902,1.6901320358241496,1.7000887846951331,1.7014418217334788
410,1.7010165468369247,1.6891852464914838,1.6994499231210356,1.7002826199019472
411,1.700158023868263,1.6885739897505267,1.6989264596207105,1.6996440345135804
412,1.6994770746786698,1.6885191189253115,1.6983879371815058,1.699469680725874
413,1.698616409498719,1.6880005076998434,1.6980457573694507,1.6988447630708647
414,1.6971271971725435,1.6883815411350758,1.6988899386505756,1.6997261262242487
415,1.6964514900114036,1.6874041873621375,1.6983431883434916,1.6992078799977586
416,1.6950458530198083,1.686649462340063,1.6980361062277523,1.6988112531940514
417,1.6943167016842524,1.6861689409155782,1.69774960577542,1.6986702110388718
418,1.6930854596063871,1.6844637717674826,1.6972813227300971,1.697472144274604
419,1.6924844173972753,1.6837975392683011,1.696579218176985,1.697091036908493
420,1.6914673081798648,1.683364351086672,1.6960146657092394,1.696951801289823
421,1.690536586543803,1.682571070771456,1.6955210490214918,1.6960220094672491
422,1.6896220221695841,1.6818448268442874,1.6951070488428164,1.695728672228349
423,1.688653968746989,1.6823240850831973,1.6950976909946527,1.696432438413662
424,1.6882749799238046,1.6818143766583886,1.6948110026277574,1.696084002918151
425,1.68797835523583,1.6812213055073508,1.6934303872613257,1.695206107022082
426,1.6873826474744265,1.680240130009533,1.6930227279295353,1.6950602420130902
427,1.6872784046842544,1.6792585351695442,1.6917484262577174,1.6942690805580314
428,1.6865330531958833,1.6789310777376818,1.6910591561149617,1.6935690463382398
429,1.685200569522512,1.6778559673806557,1.691115242256528,1.6927969404163496
430,1.684574000620634,1.6773510753779663,1.6910871928070195,1.6927060373973788
431,1.6833059024187302,1.676216818260678,1.6912519441594458,1.6922493679473596
432,1.682643435469096,1.675310281198144,1.6910514052922954,1.6919146239509242
433,1.6819311354652682,1.6743629137595646,1.690049118663817,1.6909420139699904
434,1.6805001172752598,1.6736049782172286,1.6900105110962869,1.6906991366458366
435,1.6799474847113756,1.672801038905168,1.6894749298191662,1.6899860434746328
436,1.6790049394296673,1.6720589662909895,1.6896772265571753,1.689406847496923
437,1.6783038708231375,1.671099571144508,1.6889612378215824,1.6887913390391731
438,1.6777106526243737,1.6706238556075188,1.6887597115164854,1.6880610083876884
439,1.676318424857744,1.6699250795732286,1.6877832243493225,1.68697205955125
440,1.6759555053948916,1.6695284966096864,1.6871315395495254,1.6863944078921347
441,1.6750354349901326,1.6687887803393677,1.6865580022690292,1.6856193997489815
442,1.6747105893556895,1.6685835277680767,1.6857635227269965,1.6851621838041424
443,1.6740528767013805,1.6679248047084418,1.6854101172278955,1.6846604988809948
444,1.672794827834647,1.6673813815501666,1.6851890558307692,1.6843741278088347
445,1.6717776360156602,1.6664387393739406,1.6848699786017098,1.6842761506419885
446,1.6704819396149015,1.665491267103307,1.684426599608846,1.6829803588270191
447,1.6699301127936754,1.6649853576501572,1.6838204126678975,1.6825618434615743
448,1.6692905947128063,1.664047769404079,1.6836434803219442,1.6818557879432243
449,1.669033498584909,1.6633916319677295,1.6832866760187903,1.6817481011272477
450,1.6688219851173904,1.6630288950607481,1.6817344652489377,1.6811059244502904
451,1.6678077021162394,1.6621064065261588,1.681152987354976,1.6801907221571002
452,1.6675983051038066,1.6612067228779799,1.680065663055423,1.6796709436114925
453,1.6666553451508486,1.660493990696489,1.679776947577412,1.679223808939529
454,1.6659632712530446,1.6596356357933673,1.6785695559861096,1.678508651035978
455,1.664597840568132,1.6583895036823781,1.6777524268526431,1.6772001567712502
456,1.6628984504558988,1.6570979827597998,1.677278315154275,1.6772153890710995
457,1.6621519720489204,1.6565532306488406,1.6765447890085179,1.6762394618473804
458,1.6618441912579422,1.6560099166324496,1.6760297680062979,1.6758813461455027
459,1.661099374470359,1.6554960412708524,1.6756725619203043,1.675344755550082
460,1.660602869372798,1.6545327958482376,1.6746463845465525,1.6745540033136197
461,1.6600461219535056,1.6540648115878362,1.6747143005990477,1.674396923262193
462,1.659123503264793,1.6534590654565977,1.6738711370469552,1.6735966337559403
463,1.6588714651125223,1.6531905958852755,1.6736197809474656,1.673345138161029
464,1.6584447822839836,1.6523413349228588,1.6730155674626506,1.672747241699982
465,1.6578018579781335,1.6515282821506165,1.6725834099592631,1.6724943116860367
466,1.6569097994036814,1.6511692026502174,1.6722314930686186,1.6719086559998826
467,1.6571378117051432,1.6504049367092357,1.6717342182780854,1.6718059365020417
468,1.6567106612981968,1.649715282737841,1.670920896279882,1.6710952584048169
469,1.656502379853304,1.6491943511808476,1.6704198234266987,1.6710130360452087
470,1.654994923217648,1.6478624593773894,1.6695221928898498,1.669966846329459
471,1.654178730116999,1.6473738054158682,1.6686766682285472,1.6692674695771073
472,1.6532645851431957,1.6468736930144785,1.668039036288608,1.668473548224476
473,1.6529444222650365,1.6462925593932711,1.6673943859965066,1.668032509476946
474,1.6523173697431377,1.6460204256463002,1.6664191830851158,1.6673776017807953
475,1.6525141770461622,1.645537019617427,1.6656778534174854,1.667236335030642
476,1.6519904585102818,1.6450419427576903,1.6651015553570305,1.6667932308453737
477,1.6512455002579145,1.6441439526370623,1.664182743791205,1.666129437372934
478,1.6506154006576021,1.6437675863147048,1.6634041148956882,1.6654993614511178
479,1.6501926394285076,1.64326377602892,1.66302041221904,1.665081306275562
480,1.6495887423617646,1.642299441496412,1.6628319569432533,1.664763827322076
481,1.648851065322058,1.642016302373839,1.6625226374578144,1.6642148812264208
482,1.647343633745855,1.6407734545599353,1.6622237712788612,1.6631902553461628
483,1.64637250823274,1.6399123731289384,1.6613808405207147,1.662087841946144
484,1.6456302668091523,1.6389614530737706,1.660968650662353,1.6614021070935785
485,1.6453355359196018,1.6384398872042778,1.6601783400350778,1.6612235480754325
486,1.6450656882301216,1.63747901676807,1.65943434921026,1.6606620982877591
487,1.643911993647422,1.6365032230437495,1.659729849653735,1.660385349119551
488,1.6433050532524045,1.6359744457354628,1.6586863071419822,1.659866203647113
489,1.642640405598874,1.6353079063111087,1.6579302444092698,1.659253676101302
490,1.64170450674603,1.635038386580269,1.6578409797148963,1.6592667508322996
491,1.64091038978576,1.6345117954781152,1.6576992484682458,1.6587883637733443
492,1.6403009039176384,1.6341187490734697,1.656972888048647,1.658275617593189
493,1.6398892645805083,1.633708612867568,1.6564510369561303,1.6577295971029287
494,1.6388923513830407,1.6326426495976618,1.6562193799065128,1.6571222447513914
495,1.6378766105083504,1.6318913986315358,1.6560150964609088,1.6564135098043897
496,1.6372041925085243,1.630544837818298,1.655779250812921,1.6559363887188534
497,1.6368669115286976,1.6298090725612722,1.6548625898090221,1.6553887679598485
498,1.6364212656716028,1.6294580850747944,1.6544320774447077,1.6550920993748037
499,1.635870598764278,1.6292376890206381,1.6537117764089366,1.654675355395332
500,1.6360644630615409,1.6291795130608564,1.6528665618865455,1.653992892308785
501,1.6359532641221295,1.6288401358208475,1.6524183646992276,1.6535256863036678
502,1.6349189078461006,1.6279912569064405,1.6509762804845103,1.652361592655666
503,1.6345514259292013,1.6271978564647267,1.6497480178690322,1.6516099634553576
504,1.6343927821087185,1.626546848618111,1.6494983141499444,1.65114043748495
505,1.6340578935903696,1.6260608694838308,1.6488064236559226,1.6505158222925829
506,1.633241548037865,1.625513240369775,1.6479673296562765,1.649819573591717
507,1.6327429629024508,1.62492819899336,1.648289182672801,1.6496140592219717
508,1.6323081208364945,1.6242817319998255,1.6483295908935538,1.6493284930357075
509,1.6319636337576637,1.6236203314354645,1.647842001575443,1.6491155252999545
510,1.6316809999908444,1.6230954882946242,1.6472851951093583,1.6482882442592193
511,1.6315547904419594,1.622525757790137,1.6476761603510794,1.6480108964390252
512,1.630863927279481,1.621809815378956,1.647391106337165,1.6475634716063203
513,1.6304870718813496,1.6213428763172628,1.6471406243069133,1.6471258360266179
514,1.6295886266415094,1.620849515129374,1.646795580525553,1.6464601470236144
515,1.628646048160029,1.6198174731525155,1.6460405608333253,1.6460777074959387
516,1.628417322870467,1.6192644065143413,1.645478278631827,1.645809346928125
517,1.6278075332242394,1.6185876620684438,1.6449011770308728,1.6453565280703888
518,1.6272292109630033,1.617716892131705,1.6439534725658413,1.6445352524951167
519,1.6268251186191531,1.617125156478787,1.6431423316729343,1.6436911216267192
520,1.6261288225921893,1.6162832644486724,1.6433570752027473,1.643439790821527
521,1.625610482622989,1.615777400362284,1.6429422931493223,1.643095867365086
522,1.6249105682146028,1.6151036214062162,1.64263699831837,1.6428519589361383
523,1.6244968304666334,1.6146417944725913,1.6419588627278283,1.6423099001703096
524,1.6239872154156787,1.613988799251831,1.6410213014411181,1.642012993284263
525,1.6238120278327963,1.613644920204156,1.640255055349212,1.6412911468695481
526,1.6231876930068607,1.6129332221911978,1.6397789458823018,1.6408405220342681
527,1.6230521684276227,1.612403462292601,1.6394695620077384,1.6404605173609856
528,1.6231750866708368,1.6122762744178454,1.6396175750188613,1.6403083500849722
529,1.6226415493045343,1.6116378534482412,1.639228810578801,1.640042461851008
530,1.6222549741115135,1.6110923465451925,1.6386185840315552,1.639608622893224
531,1.62189911265759,1.6105935014159405,1.6383696089568327,1.6391771483061726
532,1.6215958437443143,1.609870785650653,1.6380163533780112,1.638654118712609
533,1.6207832448070028,1.6091812828240457,1.6367292635182815,1.6379310279401749
534,1.6204546014729273,1.6088808714838234,1.6359288831698011,1.6373021497204072
535,1.6200189330201478,1.6084266577737554,1.6356500669161615,1.636862027179532
536,1.6196469275150231,1.60801021841218,1.635120593246792,1.6361817938365932
537,1.619110134234711,1.6072247124447734,1.6345754757980584,1.635572192399971
538,1.6180099061668676,1.6063015327715284,1.6347177768127674,1.635133978158451
539,1.6178698156884683,1.60586144078846,1.6341143748857794,1.6345859853519547
540,1.6171505390889216,1.6052882746083437,1.633824091708071,1.6340703627789328
541,1.6169553474882068,1.604373997576755,1.6333219004544128,1.6334914120251003
542,1.6167336520407398,1.6037893088823225,1.6323876600672176,1.6328335122221438
543,1.6159464571854298,1.6030793648074222,1.6321816293917006,1.6322773815924676
544,1.6155936119749688,1.6026585143795455,1.631947421019655,1.6318958676333593
545,1.6148899697900319,1.6022449365600162,1.6313935974666764,1.6314185134681105
546,1.6141551287316749,1.6015912964501822,1.630819866780381,1.6311637008579472
547,1.6135325220344205,1.6010054399009934,1.6304255424206568,1.6307345979119843
548,1.6128710012275023,1.6003555052285299,1.630203058494316,1.6304839147500614
549,1.6121993402317671,1.599757968032469,1.630136769360173,1.6303026973040473
550,1.6116329872084962,1.5993551312611638,1.6297626986405946,1.629870194526255
551,1.6109149264941562,1.5988451284075393,1.629607791364116,1.6296909746184096
552,1.6100932542320643,1.5980317884880868,1.629195931874668,1.6292885079932307
553,1.6092593849984365,1.5973621489076097,1.629224666449103,1.6289386062329316
554,1.6089051682980242,1.5968005244688146,1.6286421214199482,1.6282355595967908
555,1.608334007376746,1.5963099406722008,1.6285945857390316,1.6279969430526584
556,1.60753782308178,1.5956282162759077,1.6283462559388928,1.6277049614835344
557,1.606752438625935,1.5949258988662063,1.628184556195873,1.6272438532765285
558,1.6063557426148656,1.594844709216769,1.6277243279747535,1.627026890089778
559,1.605847006963391,1.5940703692117666,1.6272585638483739,1.6266963363165023
560,1.6050455495987876,1.5933413365600215,1.6272339680898469,1.626417814289257
561,1.6041657303920298,1.5926777366420573,1.627342251572175,1.6265551206934323
562,1.6035819294761562,1.5920210145313032,1.6273190414966499,1.6261630511821772
563,1.6030388285344204,1.5915126061669866,1.626914291485499,1.6256550312005975
564,1.6023403493244237,1.5909001042511133,1.6266919164964735,1.6253863522891188
565,1.601719377527382,1.590292361088596,1.6272056734135913,1.6254471590838304
566,1.600828973147772,1.5894667217378307,1.6267245471952672,1.624822057269385
567,1.600259915345361,1.5890552619383354,1.6266968265732624,1.6244851484121186
568,1.5997105904079802,1.5884818447826148,1.6263879108095132,1.624150709726889
569,1.599189060802708,1.588020048336053,1.6262976149123032,1.6239848364787344
570,1.598539407632723,1.5875876925181798,1.6256885408596355,1.6235408516871572
571,1.5981115416431912,1.587037975821479,1.625270928664621,1.6230071333679124
572,1.597517565125692,1.586429022016684,1.6248216964688647,1.622401609396406
573,1.5969435204454423,1.5857986095390129,1.6243653435510212,1.6221279346551478
574,1.596367996001637,1.5852365053484183,1.6237674831290927,1.6213921812477101
575,1.5957344576955779,1.5845682197910664,1.6231893251826377,1.6207336636550915
576,1.595269419771389,1.5841108690434578,1.623024485172364,1.6199822130463404
577,1.594742180223524,1.5834547726838755,1.6227218407557016,1.6195889338130565
578,1.5940588879867912,1.58268199594289,1.6222714912543708,1.6190073830106584
579,1.593531610363191,1.5821755110638045,1.6222014719318107,1.6186016541432444
580,1.5929315214337108,1.5814183931823278,1.6216956973136132,1.6180248796980947
581,1.592408237199162,1.5810856380008622,1.621758375560951,1.6175593449358718
582,1.591884659555562,1.5804132890803448,1.6214557585572706,1.617279673950215
583,1.5913515273227181,1.5799952829428612,1.6209668091494367,1.6167535668858626
584,1.5906223902239771,1.5794403343104186,1.6207553436910966,1.6166441778010874
585,1.5903668779012594,1.5790852550504773,1.6203170062741523,1.61619692579373
586,1.5894890097746708,1.5788049981343564,1.6200221978796763,1.6161096228546408
587,1.589077606312559,1.5784578251947332,1.6195613011358674,1.6158013772911906
588,1.5882479471817932,1.577947570661737,1.6189371744775134,1.6154041955585634
589,1.587600040034527,1.5771574571324827,1.6186034967748577,1.614929625689645
590,1.58705470794655,1.5764941447887089,1.617927243857419,1.6144526042616645
591,1.5864855489247665,1.5759291291493553,1.6173116448361784,1.613747198978251
592,1.5858119002074222,1.5757864025953954,1.6170297143069703,1.613302964111559
593,1.585354749596266,1.5753166595255357,1.6165295593629234,1.6130673919760357
594,1.5846756948875953,1.5746268088498567,1.6159049148569573,1.6126289105295843
595,1.5840786670318203,1.5740888250327505,1.6156267722071547,1.612464263566962
596,1.5840046994869488,1.5738331481948518,1.6154294581382678,1.6121768737436537
597,1.5833895670264588,1.5733214831848772,1.614972170613447,1.6118587860186615
598,1.5827808969476647,1.5728791571045402,1.614673074014843,1.6116348052133003
599,1.5823560069412763,1.5723630949449563,1.6145187357944883,1.611502789213481
600,1.5815094435614678,1.5716420403409794,1.613603364638713,1.6107909080557574
601,1.5808168423914688,1.5709891152071562,1.6129689710459099,1.610624750384967
602,1.580025419712647,1.570437345411757,1.6128585752056714,1.6101636795680008
603,1.5796751124887158,1.5699825744857097,1.6122858301510703,1.6098654597775268
604,1.5793816433431254,1.5696033073999234,1.6116031736854668,1.6095819873134598
605,1.5784195727562227,1.5686618730677664,1.6110318389202647,1.6090856518262122
606,1.5776792678371745,1.5682980921816652,1.6107652195748254,1.6089281425650495
607,1.5772769702066012,1.567690838949424,1.6098535501471138,1.608515267273136
608,1.57646892484296,1.5670700230380572,1.609628639308831,1.6081994852447028
609,1.5759794592982812,1.5663029565881836,1.6089940875460862,1.6079910481941666
610,1.5757076089547064,1.5659808954343566,1.6087670876028641,1.607745575805939
611,1.5755396776950326,1.5654020424659574,1.6082569116634022,1.6073117808989994
612,1.5748858185462766,1.5646768566278,1.607351521627178,1.607176622446773
613,1.5744108913327386,1.5643798194947534,1.6072817321204629,1.6067788553638742
614,1.5738129710407402,1.5638377104567112,1.6069274934419893,1.6067174589158166
615,1.5730093232037143,1.5633143621880334,1.6068423471753726,1.606514254585433
616,1.5723400715645486,1.5632326135308314,1.6064391264516258,1.6061255659173688
617,1.5717112144885028,1.5628395794875343,1.6058370092448206,1.6056390892208041
618,1.5708565904112308,1.5622035878193503,1.604934497771007,1.6054937992143787
619,1.570287429366772,1.5618338666893647,1.604438260931182,1.6049599420617995
620,1.569577779578255,1.5613585230995588,1.603944212667755,1.6045951879747127
621,1.5692640004299703,1.5610885606495641,1.6035411619269466,1.6046130172914557
622,1.5688874238089132,1.5606429250264433,1.6030647887274256,1.6045440058579366
623,1.5683700583108253,1.5604324533891323,1.6027238408554103,1.6043946173027013
624,1.5676452960035254,1.5602598296146293,1.6024963840854263,1.6042655887212969
625,1.5669437840972904,1.5599078884791737,1.601867322245523,1.6036150393910478
626,1.566696580736847,1.5595212812204804,1.6016617847095156,1.6034432429183763
627,1.566222863036718,1.5595404238139037,1.6015075866267878,1.6032058365877424
628,1.5655555847639486,1.5591484377879394,1.600921372778691,1.6026403705420549
629,1.565220597918345,1.5586782690424315,1.6004860196288198,1.6026433105846334
630,1.5647160647728955,1.55838760980479,1.5999108616820172,1.6023810773803968
631,1.5642384516448544,1.5580039009220616,1.5992923051721517,1.6021596267637042
632,1.5636136047194436,1.5576790067044008,1.598812725840741,1.601515488632597
633,1.563364504413566,1.5575289540158228,1.5983911476860648,1.6011284352214525
634,1.5629591217284147,1.5572509820677696,1.59789164614273,1.6008060067680259
635,1.5625674461373151,1.5569759742449425,1.59778423952859,1.6005808613728212
636,1.5616285267877372,1.5565685552961048,1.5969685176411925,1.5999289007460544
637,1.561258962923195,1.556187542606999,1.5963329305614038,1.5995577976191027
638,1.5605707367480912,1.5558430813645177,1.5959621911975048,1.5993189302826216
639,1.5602246425656914,1.5556033450434834,1.5959148034229256,1.5991850084166028
640,1.5598538937013207,1.5553106581736007,1.5956774100520625,1.5988699056586613
641,1.559419623922586,1.555034341544619,1.595252142698568,1.5983683269912845
642,1.5590203433836678,1.5545278414544001,1.59473839927333,1.598048036408373
643,1.5586228406392793,1.5541025713213361,1.5940745734073845,1.5976939798425356
644,1.5582975024106112,1.5534801967507477,1.5932425659461191,1.5972573185594194
645,1.5578925343447583,1.553204558461609,1.592716273194121,1.5968754073343798
646,1.5576521101826448,1.5527071638404106,1.5919884017671881,1.5965120595614344
647,1.5569621833987333,1.55214952646522,1.5912557528021247,1.5957715169176894
648,1.556178526928299,1.5516987195869167,1.590980902178321,1.5953457350943931
649,1.5556175633533953,1.5509437604444705,1.5905270825823097,1.5948803981162294
650,1.5552415651144638,1.5504187074817217,1.58986311969059,1.5944602783893578
651,1.5549726934822656,1.5500809095482986,1.5894933036701684,1.5941747736708065
652,1.5540720724934933,1.5494759277231867,1.5886358758619978,1.5936558368812064
653,1.5537898341215117,1.5491014747085081,1.5881039664625587,1.59299676456691
654,1.5534610189973141,1.5490452033509974,1.5877615441434774,1.5925581409730474
655,1.5530332443907449,1.5484628799545386,1.5871457336761559,1.5923482853561197
656,1.5527252075853366,1.5479878015263566,1.5868696272894978,1.5919246080261484
657,1.5521625668670456,1.5475766718762587,1.5862388865148034,1.591862307725134
658,1.5514639405995885,1.5472744189819057,1.5860222989634054,1.5914620819448637
659,1.5512792384517282,1.5469083220499487,1.5855616203804292,1.5910987702486288
660,1.550908206411142,1.5464999435410132,1.5846747698153472,1.590428413499714
661,1.5507667082698875,1.5461342955312003,1.5841475021375688,1.5900232361664763
662,1.5500816409057163,1.545493870385921,1.5833488955351973,1.5894876430197786
663,1.5494397827188922,1.5448713309797624,1.58301851275933,1.5893441280468175
664,1.548994356918449,1.5445697241077998,1.582323713076242,1.5889102112035804
665,1.5484597895163197,1.543707060078462,1.5816246451343061,1.5882443914182844
666,1.5482115131448135,1.5434317269945304,1.5813683557386413,1.5881885506426272
667,1.5480782884401696,1.543051146965261,1.5808125180802137,1.587742400594074
668,1.5477699369223168,1.5429046368149268,1.580432051485871,1.5873733720941094
669,1.5470753089083182,1.5422138847168128,1.579748150617204,1.5869019427268054
670,1.5466327887778826,1.5418496578552563,1.5793646111784392,1.5864463481266688
671,1.5464366954789128,1.5415598801635588,1.5792002604094066,1.586250832088378
672,1.5461762762674218,1.541166786635691,1.5787970672881018,1.5859258396903042
673,1.5459657345770856,1.5409942680790467,1.5782858744581927,1.585537202174549
674,1.5452726546907818,1.540542323642347,1.5778746220443904,1.5850458978639048
675,1.54470688914375,1.5401950739398982,1.5773945292904443,1.584438018609734
676,1.544224906457883,1.5398175484674048,1.5771843842618591,1.5841781585345434
677,1.5439608481326428,1.539190666142083,1.5764531084458995,1.583516824901113
678,1.5436475465243074,1.5387871235115742,1.5762108334663592,1.5832775110131392
679,1.5429683454688965,1.5384108108462224,1.5758259119474298,1.5829202656144052
680,1.542463825843079,1.5383569969972997,1.5754372501993408,1.5824410170892693
681,1.542004360366306,1.538029868732199,1.574838389788763,1.5817784319746315
682,1.5415298538825692,1.5377173076507997,1.5744675704008992,1.581390304302258
683,1.5412649596358845,1.5372624816872573,1.573786865109108,1.5807978846548967
684,1.5408734944879403,1.5368314336159161,1.5733891056221838,1.5804195102920755
685,1.5405347530982427,1.5364041026434978,1.5731647752773903,1.5801835996452827
686,1.5401264248789124,1.5357410890281855,1.572853887589525,1.580075070518499
687,1.5394112328209029,1.5352196920274772,1.5724649438517293,1.579889569730421
688,1.5390852348948938,1.5349870281348674,1.5722834111594362,1.5795612199862739
689,1.53860296193218,1.5346484451528133,1.5718988939935645,1.5791648634391162
690,1.5382272772702215,1.534332752084134,1.5718853310752774,1.57869471181443
691,1.537765644511135,1.5339704576471094,1.5714819042262742,1.578266157474011
692,1.537365547559672,1.5334911629965002,1.571281150306657,1.578003503464366
693,1.537196103461081,1.533115172702297,1.570376224475799,1.5774231179838498
694,1.5366977444507794,1.5326388757537472,1.5705143427322277,1.5771668937100827
695,1.5364123451645455,1.5322216178493657,1.5702150927843228,1.5768159341656887
696,1.5361865305539406,1.5318331363216047,1.5698198639575514,1.5765735420865508
697,1.5359471346119846,1.5313251400496946,1.5693514601227037,1.5760225168153872
698,1.5354923637266196,1.5307539252178082,1.5691531249561799,1.575469489312517
699,1.53506254323437,1.530087225940133,1.5690177903928688,1.5751978824679014
700,1.5347476168167893,1.5296844045598386,1.5684241731143864,1.5745389180090867
701,1.534491623809222,1.5293857573495355,1.5681767529523647,1.574108160954565
702,1.5342418582044517,1.5288813495539315,1.5681802112766963,1.5736451990874063
703,1.5341730032773842,1.528425458399882,1.5680995177308668,1.5734789013212314
704,1.533503659391149,1.527931319958509,1.5678199674421565,1.5730185474586447
705,1.53337440766988,1.5276033447675466,1.5677656628865344,1.5727136687312797
706,1.5329347583550057,1.5270336842418757,1.5680302807519435,1.5726039697634284
707,1.5328875565840554,1.5266273677229674,1.5677395494675714,1.572460985699816
708,1.5324496586670269,1.5263081696381202,1.5677324906248231,1.5721799550907172
709,1.5325153808680936,1.5258421864168734,1.5670845095692618,1.5718062554148031
710,1.5320347620602934,1.525415762196433,1.5669013475603066,1.5714081084283646
711,1.5317782581645267,1.5250675149980113,1.5667245826302205,1.5712129622685014
712,1.5317990486928488,1.524562780468836,1.5666191483391032,1.5709175266669968
713,1.531559559171122,1.523989600959836,1.5660682741385181,1.5703803263137197
714,1.5311887464266951,1.5236864007529867,1.5660636385886542,1.5702834107478358
715,1.5310894537922208,1.5232302499194936,1.5658914245378537,1.56987753326502
716,1.5307162999448178,1.5229914923405274,1.5655141447280287,1.5693654612808416
717,1.5302555468606838,1.5226215377800678,1.5653540359126175,1.568750662660433
718,1.5299216495650538,1.522176006742511,1.5651664383137338,1.568318434882402
719,1.5300939841120043,1.5216430866179895,1.5646403170989556,1.5680631911767684
720,1.5298659333739253,1.5212398957995434,1.564508206712777,1.5676446524972676
721,1.5297078634517531,1.5207130681498662,1.5640349541524254,1.567330170939086
722,1.529593611977348,1.5203760059562028,1.5639357154651106,1.566862880715812
723,1.5292056602031838,1.5200560458613972,1.5636741289414913,1.5665214216930659
724,1.5284543681011522,1.519521065289092,1.5635285357926514,1.5662122984261941
725,1.5282940054670324,1.5192231302461998,1.5631542240112333,1.565818121861671
726,1.5281988845383185,1.5187548632095134,1.5631390247009893,1.5653887348484217
727,1.5280175529286935,1.5182862436822118,1.5628554443139628,1.5649219350076733
728,1.5276440917627925,1.5179734638419549,1.5625360863558766,1.5644994590225754
729,1.527378204622784,1.5174419590510757,1.5620730927068518,1.563923176404606
730,1.5269434436112115,1.5169995255533124,1.5622123171287683,1.5639142666873231
731,1.5266963040866404,1.516568245471638,1.5616008355973758,1.563469068830507
732,1.5265072979132317,1.5161602726797356,1.5612137588050536,1.5631879164753286
733,1.5264435529628202,1.5158520332343928,1.5605038299889455,1.5625616985341262
734,1.5263536619027667,1.5155227037330021,1.560301783713195,1.5623176768458331
735,1.5261865254095697,1.515192450691737,1.559949210722807,1.5622518299604513
736,1.5259687700006854,1.5147470001289756,1.559553606675736,1.5620085536894204
737,1.5255933063314062,1.514369723577672,1.5590624452230968,1.5614491872557574
738,1.5251102076033858,1.5137977364567055,1.5584558518420684,1.5608455810289836
739,1.5247291103461758,1.513199340495497,1.5577347279772766,1.560441609451646
740,1.52452703873967,1.5127956204035533,1.5572300348793484,1.560133869687181
741,1.5237319124181898,1.5123533643309233,1.556631003901168,1.5598503903861816
742,1.523162453753889,1.511850513313444,1.5562033977834202,1.5593981278666513
743,1.5230561529657258,1.511620143961756,1.5559045689467903,1.5590573199957372
744,1.5228648060562615,1.5111685756872968,1.555458416314286,1.5585135150751086
745,1.5226672231887368,1.510735548563961,1.5550480316717084,1.5582063374440454
746,1.5225215500099067,1.5104593199863698,1.55441048909459,1.5577830380174058
747,1.5223069655862829,1.5102041529015595,1.553945632177807,1.5573880002720628
748,1.521997897393705,1.50984464691804,1.553249321359244,1.556942413448367
749,1.5214541304944167,1.5092094508454157,1.5527827999899824,1.5564870238294253
750,1.5211904064281092,1.5087419934955593,1.5522856166058772,1.5560392044506892
751,1.521263401780854,1.5084962128868507,1.5516164578036644,1.5556370925614662
752,1.520975787790721,1.5080604023215272,1.5510409079818475,1.5552316548790666
753,1.5208604774587526,1.5078321601144404,1.5506086945156958,1.5550313214981741
754,1.5205521486507465,1.5075424553593137,1.550248532548044,1.5547160458695457
755,1.5202255280932337,1.5070968349246168,1.5498157259194758,1.5543586141806969
756,1.5200994569859567,1.5067462127327729,1.5496165445265309,1.5540526044279774
757,1.5197309415542606,1.506300813419081,1.5489066571666361,1.5534290267599729
758,1.5195117531011761,1.5060399047886044,1.5486756299529392,1.5531553163238165
759,1.5196306406841222,1.5056467711879378,1.548164802793744,1.5527849231875395
760,1.5193978986440722,1.5052931894335893,1.5476497691569966,1.5525788326903704
761,1.518907494024046,1.5047433946728093,1.547031392344246,1.5520651802153826
762,1.5186726125156427,1.504424867120176,1.5466662324390805,1.5519246280013372
763,1.51849858467404,1.5041356060607904,1.546204916103072,1.5516600598929486
764,1.518348024583597,1.5038983888943291,1.5457456495837965,1.5512560168590812
765,1.5177917842560906,1.5032809563151721,1.5452793320843186,1.550820005246062
766,1.5176020493427285,1.502997861324242,1.544956745999399,1.550416392789148
767,1.5173080680452917,1.5026293782029805,1.5445738848521642,1.5502310436321023
768,1.5165933643198721,1.502031321817392,1.5439777336368032,1.5497752153018771
769,1.51619297254344,1.5016469879183172,1.5434505892979549,1.549517351127787
770,1.5155739746767192,1.5011480101845094,1.5430805301957484,1.5493796484382285
771,1.5152463687911948,1.5008193855081857,1.542598563697519,1.5490476480148112
772,1.51522054170933,1.5005136241492552,1.5420433589418496,1.5486313711509696
773,1.51470452506119,1.4998810416725903,1.5414024264306558,1.5482786403809028
774,1.514216428684501,1.4992506466691455,1.5407253001342587,1.5477208990740792
775,1.5140095429354838,1.498918423100959,1.540202392844014,1.5475132020747715
776,1.5138476554314446,1.4986482267131471,1.5397448013850346,1.5474148441913596
777,1.5137098355266314,1.4982202884845846,1.5392704154900834,1.5470254886525445
778,1.513566969300936,1.4979054143959145,1.5388888199423925,1.546875195336055
779,1.5133749489288613,1.4975431566427648,1.5386020160846001,1.5465134836322663
780,1.5130433864161583,1.497145088488622,1.5381405085923636,1.5461260725028665
781,1.5126910299014626,1.4966803832888256,1.5375044760829624,1.545599812204486
782,1.5122060482334467,1.4961982859201157,1.5367220332236795,1.5451447910124758
783,1.5118586716837894,1.4958133528123192,1.536304862927067,1.5447550988641394
784,1.5113643827752925,1.495269849202842,1.535770037688657,1.5442867261186155
785,1.5112193099924083,1.4949940758748468,1.5352603925200368,1.5442918799076044
786,1.5111431162133997,1.494577436559107,1.5346567026676523,1.5439254375558316
787,1.51091085517939,1.4942541624009953,1.5340942082109899,1.543605776661733
788,1.5105754497003403,1.4937707109958234,1.5336276884129436,1.5433085349733127
789,1.5103107500089739,1.493574509367534,1.5332882676665913,1.5432123548198824
790,1.509951153261281,1.4930784948106637,1.5326469600154216,1.542935450627364
791,1.5094638017799415,1.4926991776466731,1.5324909294199995,1.5427336611001399
792,1.5092852922771973,1.4924121549499394,1.532107630381228,1.542553200597948
793,1.5091064448981055,1.492013411510386,1.53157275399461,1.5423103221568988
794,1.5088941930817308,1.4916456793231778,1.5311234173461783,1.542133078549942
795,1.508836773673897,1.4912580731700964,1.5304321581636477,1.5418023409681694
796,1.508957009906188,1.4910371829903515,1.5300797005054665,1.541752761591451
797,1.5089065968237583,1.4906708445199937,1.5294929979177918,1.541529832909987
798,1.5086677763910996,1.490413298935694,1.5290368966109835,1.5413435205654316
799,1.508172512356142,1.4899890168766141,1.528632981946695,1.5409389727749374
800,1.5080354202086188,1.4896022351086842,1.5280862871223042,1.5405548097241444
801,1.5078634937736657,1.4893722476958258,1.5278625719825603,1.5404140442636631
802,1.5074294611784718,1.4888596146924995,1.527283812738787,1.5400682842705027
803,1.5073455743483775,1.4884645200834423,1.5269281073035206,1.5397748031791092
804,1.5071799376683872,1.4880912535170603,1.5265756694011712,1.5395913710001303
805,1.5070911402161802,1.4876945095344407,1.525863993214208,1.5392511833988711
806,1.5070565323226532,1.4873350673337338,1.5255995143052468,1.539044337312757
807,1.50706661911136,1.4872118119952296,1.525390769397674,1.5390089243290548
808,1.5069803905911718,1.4867787112862332,1.524824682461473,1.5386105982741687
809,1.5067697319986235,1.4864915103317662,1.5246741290756876,1.5385618968439407
810,1.506494375317451,1.4860782863968596,1.5241863184283202,1.5381484909123706
811,1.5063441965553512,1.485718902655489,1.5237543514403318,1.5379711854859017
812,1.5060533277511687,1.4854545525529956,1.5234250426853828,1.5375566072777438
813,1.5059452761821748,1.4851136793056487,1.5231562813578587,1.5372994317581257
814,1.5057788805598362,1.4846343244612887,1.522676690048672,1.5370713729709637
815,1.5054510649290096,1.4842019259521302,1.5223008280890575,1.5368019458264035
816,1.505408810979798,1.484010870731787,1.5218973524309152,1.5367288740486196
817,1.505365549471334,1.4837939855607156,1.5212506801132823,1.5362770646223018
818,1.5050917328672822,1.483419936238586,1.5207890569480091,1.5359910021461292
819,1.50491347831317,1.4832392736632016,1.5205594889777163,1.5359203824780059
820,1.5046500125277142,1.4829363931060313,1.5198899802807213,1.535581528420718
821,1.5045238344458314,1.482607467326049,1.5194549096864682,1.5353318812135714
822,1.5045477537821275,1.4823507955625033,1.5190244268117747,1.5351007673825499
823,1.5044517998909783,1.4820183982175856,1.5186321769525546,1.5349052169084705
824,1.5045760378713506,1.4818343586032174,1.5183295740245737,1.5347839312004419
825,1.504446444026306,1.4814483588613068,1.517677069974974,1.5345591853197773
826,1.504266232457998,1.4809937469995886,1.517082677452499,1.5342932731378476
827,1.504118987463353,1.4807218895918666,1.5166704222088754,1.533934737311106
828,1.5042032498409585,1.4802693895287486,1.5160002003195578,1.5336953100618609
829,1.503930900734003,1.4799390997974722,1.5156798956925113,1.5334083004826824
830,1.5036261124589196,1.4795356283859322,1.5151891273161417,1.5330442020698096
831,1.503649128198188,1.4792918522895988,1.514563745087849,1.5327293791222532
832,1.503502267567738,1.4789667872199859,1.51415595993961,1.53242596884368
833,1.5031449021239631,1.4785823987917048,1.5136392734254653,1.5319988034165557
834,1.5028471879806076,1.478290898607107,1.5132031539501176,1.531807913407092
835,1.5027022326426445,1.4777857085003163,1.5127527861070509,1.5316607251003234
836,1.5026674535623703,1.4774581733552936,1.5124262551046093,1.531444645482657
837,1.502455739712331,1.4771336314783603,1.5118446975792128,1.5310318129535319
838,1.502536564859015,1.476913429917956,1.5115543391663713,1.5310048691889748
839,1.5023619075736925,1.4764340588120026,1.5109184436686047,1.530559841749261
840,1.501975460449175,1.4761046293456328,1.5104268085495882,1.5301968249070723
841,1.5018609397271523,1.4757721029749271,1.5098885857794027,1.530072459730544
842,1.5016760915362384,1.4752429009719108,1.5092624233861054,1.5297789021938628
843,1.5015638721035194,1.4749999098886328,1.508951587620966,1.5295235836529253
844,1.5013905623677088,1.474493917063988,1.5083939415487368,1.5292272251337244
845,1.5012694964430904,1.473997083122284,1.507914332541151,1.5288690326189216
846,1.5009842748704019,1.4737723238652654,1.507361059697715,1.5286541199783004
847,1.5007360993594985,1.4736305575110136,1.5067574533647201,1.5284159454915738
848,1.5008416399239999,1.473515332550449,1.5063107503365192,1.5282021725486359
849,1.5007597011746077,1.473066155435795,1.505633098749994,1.5278502292933986
850,1.5007727390097543,1.4726907001600156,1.504942007281716,1.5275421802670317
851,1.5008919560937088,1.4724294136085374,1.504548230735462,1.5274015601505164
852,1.5008891934059463,1.4721461376930058,1.5040453349774918,1.5273623682949915
853,1.5007546179007327,1.4720106753369098,1.5034610373227173,1.5272656004285723
854,1.500517052430704,1.4716832920655618,1.5030722093365403,1.5270704703536055
855,1.5004952076509794,1.4713463506722306,1.5025966421630612,1.5268288585782464
856,1.5004033715865086,1.4709570154913447,1.5019953553458727,1.526532719233472
857,1.5004398345124172,1.4705621765511494,1.501614652568647,1.5262516531932564
858,1.5003135059370571,1.4703727749038988,1.5010016727357092,1.5260134904682963
859,1.5003160723773983,1.469917487607322,1.5004502807164297,1.525753989432867
860,1.5006537323538969,1.4697101488103508,1.4997474160270758,1.5256543870947674
861,1.50074458386892,1.4693124407422433,1.4993024142762308,1.5254592030307428
862,1.5004907690319944,1.4691548230047933,1.4986570992968384,1.525418552143113
863,1.5004509744239574,1.4689154633770645,1.4980407906854263,1.5251099034330275
864,1.5005317650625878,1.4685978157294937,1.4974861450628325,1.5248194962931094
865,1.5005337033898285,1.4682725862680683,1.4970863020100562,1.5245985091532177
866,1.500696682425724,1.4681795711851091,1.4966169289081277,1.5243277476482373
867,1.5005135751683438,1.4678186238489745,1.49589039630766,1.5238697882980985
868,1.5004638288226717,1.4675293922152959,1.495377728062236,1.5236102577738497
869,1.5005001048726239,1.4672575197446673,1.4950351956727286,1.5234653614526703
870,1.5009384667514674,1.4669632789328253,1.4946543591230634,1.5233073170693372
871,1.500696990813042,1.4667422473230811,1.4942304826947745,1.52318424384294
872,1.5007056932842693,1.466337098584958,1.493768526158087,1.5226801846685603
873,1.5009447319340583,1.4661378480387688,1.4933720992069837,1.5225791096976535
874,1.5010484265850135,1.465903765219121,1.492818362963678,1.5223602059178103
875,1.5010142019176518,1.465374809753461,1.492281890148262,1.5221332628296065
876,1.5011517910955212,1.4651741630269826,1.491728099262931,1.5219203862139874
877,1.501148273736153,1.4646316216695963,1.4912201858377003,1.5216075575823522
878,1.5012190563405021,1.4642754418982025,1.4907792485506217,1.521338885644555
879,1.5014736203014993,1.4640042967983087,1.4901929459828784,1.521155110203844
880,1.5016120742041954,1.4638057203107042,1.4897014506582396,1.5209913597218916
881,1.5017464170424932,1.463403159133501,1.4893723157004006,1.5207068168846887
882,1.5018895648244108,1.4629370629656961,1.488827670763055,1.5203844222370186
883,1.502476075995467,1.4625495923227083,1.4885768907783088,1.5201745436681284
884,1.5025179643385378,1.462238874631042,1.488187806757838,1.5199821559903874
885,1.5026786415967839,1.46214441850042,1.487718699511717,1.519997272011631
886,1.5025916180210594,1.4618055447388811,1.487298976564627,1.51981291953805
887,1.5026819124343171,1.4614541392832223,1.4868773358441705,1.519567157747767
888,1.5025349067435254,1.461095971268545,1.4861464299429563,1.5192875161143087
889,1.5027490553893847,1.4607200188456992,1.485726582944802,1.5190669025292445
890,1.502602408941637,1.460423396937343,1.485001506806735,1.518889980700651
891,1.502476278506522,1.46009031922534,1.484373308120775,1.5186216485091921
892,1.5026079838003639,1.4597462220488955,1.4839739854287195,1.5184782487872925
893,1.5026064136801873,1.4595540609510238,1.4835556099924823,1.518163926051726
894,1.5027417178598155,1.459162104426958,1.4828856996075988,1.5177873889563733
895,1.50255156847357,1.458882005899273,1.4822509821898942,1.5173531639773994
896,1.5025937644047695,1.4585562270588912,1.4818208079599555,1.5170992301521409
897,1.5025976017046585,1.458203509424691,1.4812234921594696,1.5168450877587933
898,1.5027434421205492,1.458022530176836,1.4807014196814505,1.5166507790121988
899,1.5025553715508924,1.4577880174337399,1.4804197007237643,1.516507611021776
900,1.5025907575662103,1.4573339104951488,1.479781926089062,1.5161586191106937
901,1.5023401304607504,1.4569811078285615,1.479221812014667,1.5158146554211716
902,1.5024961718065533,1.4566450954874626,1.478685001108397,1.5155247087690882
903,1.5026373321253825,1.4565321230336898,1.4782626678326818,1.51531440719483
904,1.5027390913043264,1.4562781411175294,1.4781046323584903,1.5152209636376026
905,1.5029147171287471,1.4560957020489975,1.4777292496287273,1.5151065416632181
906,1.5027697314149961,1.4556614252734745,1.4771943050335405,1.5146636153346145
907,1.5030953021323379,1.45535494571226,1.476570607626973,1.5144871807077978
908,1.5033917883301995,1.455006703945203,1.4757634632351284,1.5140943498064892
909,1.503535013379566,1.4545551858724717,1.4750701750927038,1.5137025288118306
910,1.5036739718217997,1.4541101637355767,1.4746960741893909,1.5133208827171238
911,1.5039142216513264,1.4538059265874195,1.4742681122275882,1.5130856612783763
912,1.5044031322716749,1.4533377430291117,1.4738048516918598,1.5128744346339285
913,1.504321732269239,1.4529144742418703,1.473372120187501,1.512583159704033
914,1.5044050412797518,1.4527264234265413,1.4729597461605732,1.51224339876041
915,1.504186971125274,1.4525421257609503,1.4722968440482038,1.5118930662390269
916,1.5039445121281656,1.4520815828398406,1.4717138611592278,1.5114805157493911
917,1.5039748094754815,1.4517456893829788,1.4712079502217403,1.5112084562474282
918,1.5038079889822344,1.4514657913943598,1.4705436226261603,1.5108923464102286
919,1.5038618719955779,1.4511840264828864,1.4701760957088466,1.5105518229295005
920,1.5038280526143488,1.4507777053176403,1.4697225393903752,1.5101832992944386
921,1.504011692268509,1.4503806343276446,1.4693207061047582,1.509850646772113
922,1.5040980719974062,1.450073473168778,1.4689224260457887,1.5096574020910685
923,1.5037413124395569,1.4498055411245387,1.468542349267604,1.5094659482150214
924,1.503678833957047,1.4496673224526413,1.4680229586153397,1.509294319043252
925,1.5038344188265145,1.4492892294175426,1.467533403667302,1.5090926848029926
926,1.5037116682912466,1.4489096904110552,1.4671373580209837,1.508849693488585
927,1.5040488638816125,1.4486438065838643,1.4667320557878856,1.5085984778241153
928,1.504301321477315,1.4483503957964943,1.4662091732011913,1.508483220227562
929,1.5041944726924446,1.4480645380515023,1.4657293976074037,1.5082630046588588
930,1.5042506368735424,1.4478757914550953,1.4654334374070543,1.508144269503151
931,1.504248907001039,1.4475863168377858,1.4652468723989809,1.507943557585942
932,1.5042096033130463,1.447316005837229,1.4648014289133597,1.5076369309348951
933,1.5038709328945246,1.447069797626977,1.4642927776646761,1.5072738665387404
934,1.5037259176311015,1.4467690942795832,1.4638266140355527,1.506997152030888
935,1.5038176191620656,1.4463817954519076,1.4636786751156972,1.5067102227386437
936,1.503850225787065,1.446078996363593,1.4634144935343198,1.506633519355202
937,1.5039170582550871,1.4459217488669522,1.4629639749913963,1.5063664168055286
938,1.5040022035252618,1.44563255477279,1.4625623812078963,1.5062281970223346
939,1.503949904693792,1.4453692370052336,1.4621869956721896,1.5058482503061696
940,1.503557340473958,1.445148890440902,1.4616995626022757,1.5057483161583425
941,1.5037225611930625,1.4449350640830094,1.4614097232935568,1.505617682325088
942,1.503581055845856,1.444634435653893,1.4608620112896322,1.5052599434585343
943,1.5029364998642003,1.444214378930986,1.4602474694840344,1.5049356961915086
944,1.5027683488731944,1.443857187671599,1.4597635223470682,1.5046264653618087
945,1.5028603560049507,1.4435565410932598,1.459350210471308,1.5044991265181098
946,1.5027395925411071,1.4432974716268914,1.4589681394350915,1.504187905736285
947,1.5028941718882152,1.4428772510710655,1.458648978390322,1.5038010620807813
948,1.5027437269645807,1.4426360807796577,1.4581903365279254,1.503383232508713
949,1.5025796256410435,1.4424032080243203,1.4578901755812896,1.5031678235226258
950,1.5026499083057574,1.4421179683589704,1.4576199839055615,1.5029597749502361
951,1.5023473937165,1.44180343859292,1.4572775776195241,1.5027195589447682
952,1.5022966542584864,1.4415937106947765,1.4570393962960555,1.502474053826509
953,1.5024278967686406,1.4414023853561493,1.4566597785437387,1.5022313100329194
954,1.5023555439157623,1.4411036442210083,1.4562435883841074,1.5018421314253831
955,1.5022934453528203,1.4408720706588085,1.4560979570781203,1.5016964283569647
956,1.5020514971137413,1.4404841052220303,1.4555968060527158,1.5012754504109465
957,1.5021067910061936,1.4403475266560386,1.4553516868430114,1.5012197526766338
958,1.5021094526279637,1.4401059118301267,1.4548850068371997,1.500990092639764
959,1.5021496766813236,1.4398609468607861,1.4546698908358757,1.500782297133616
960,1.5017505780290816,1.4395658044611375,1.454228124493986,1.5004172811350773
961,1.5015542408978793,1.4392135564357378,1.453961543745383,1.5001455927670346
962,1.5014267095704492,1.4389937117157556,1.4538083886421065,1.49995663016447
963,1.5012943109386636,1.4386428337821469,1.4533709514459692,1.4996222281454679
964,1.500937545979691,1.4382175059819404,1.45264490294553,1.4991851330512034
965,1.5007568176668087,1.437920724157565,1.4523383043903821,1.4989120785554646
966,1.5006685822470018,1.4376039816272432,1.4522424700763228,1.498695621727959
967,1.5004857525665818,1.4372610021944,1.4521045359825013,1.4984240232715293
968,1.5003726873396963,1.4370016079732297,1.4518277105420792,1.4981973949659528
969,1.5001308222747933,1.436874062926566,1.4514200829913375,1.4980154081730008
970,1.4999740617240342,1.4365802124886748,1.4512272149732683,1.4978158306034983
971,1.4997133307117847,1.4361060649197583,1.4509145156662646,1.4974928813686519
972,1.4995330728431953,1.435856476698974,1.4506983543922198,1.4973180354644366
973,1.4993870420440698,1.4354780159805212,1.4504110522510605,1.4971120969944878
974,1.498947283854437,1.4352501681761147,1.4499909324501352,1.4968326345810634
975,1.4985075617870989,1.4349822058041866,1.4496804646234893,1.4965198655042748
976,1.4980688852292934,1.4345896101599402,1.4494850401619694,1.496181964198229
977,1.497722135551976,1.4344536213250219,1.4492012353605497,1.4960418714365233
978,1.4977217271241683,1.4341217256643168,1.4490737014647963,1.495820614142523
979,1.497419308183198,1.4338381210821078,1.4488246998964718,1.495556989256873
980,1.4971231693744624,1.433615226724424,1.4485878137268522,1.4954490073231606
981,1.496878143978796,1.4333649788926937,1.4482948667520297,1.495174985650473
982,1.4965334970121438,1.4331387793030919,1.4479679160810774,1.4950091889794992
983,1.4963507365003081,1.4329702393406878,1.4478205850512909,1.4949020306636183
984,1.496045080898749,1.432733067524378,1.4474851527102166,1.4946187821837649
985,1.4957366869683166,1.4325023841676314,1.4471959462233643,1.4943962499672685
986,1.4956308335141704,1.4323315515458086,1.446988539627256,1.4941678165313588
987,1.4954722795054094,1.4322235290391725,1.4467831499811648,1.4940208718864816
988,1.495091248287734,1.4318611295841077,1.4465991939735443,1.4935763489840854
989,1.4949551498366116,1.4315840709182142,1.4464417879954097,1.493346186413344
990,1.4948393224200252,1.4314165533677943,1.4462090787856074,1.4931077820989223
991,1.4944510838621547,1.4312939219459178,1.44590067699304,1.4928560821173664
992,1.4943181279404218,1.4310090267930056,1.4457698055264656,1.4926620537751478
993,1.4940933396836795,1.430729359858377,1.4455849569849906,1.4923384527646442
994,1.4939270756717964,1.430519880807173,1.4453642969592335,1.4920854153903576
995,1.4934856187734515,1.4303012297866844,1.4449881383197423,1.491638602207631
996,1.4931707161050902,1.430199477742387,1.4446223264818219,1.4913774735228151
997,1.4928671068500055,1.4299780295794051,1.444355808522128,1.4911297221744424
998,1.4925575820448058,1.4299107269384952,1.4440877626279829,1.4909638821358593
999,1.492309528800441,1.429700540030861,1.4439256100079156,1.4907371203597641
1000,1.4918613900111106,1.4293843625023717,1.4435643147518744,1.4904352883657033


==> data/decentralized/501-delay-ratio.csv <==
iteration,er-cumsum,grid-cumsum,complete-cumsum,cycle-cumsum
1,1.3691041659037348,0.9855536137132591,0.7109670109459432,0.8343680194275018
2,1.3702870657988733,1.1331262675208709,0.8790767605378805,0.9372844151005354
3,1.4571196915579232,1.1926570023739056,0.9803142964749029,1.0914928222648832
4,1.6616725496210958,1.2846994580641493,1.1306710279613932,1.185898826507932
5,1.7664586400162239,1.343239457774,1.2953386056376017,1.2751275433791514
6,1.8211263925894532,1.4230630313627546,1.3816849004066374,1.3049368296057644
7,1.9223239344108733,1.4728526196419447,1.4568369146724138,1.382244708221298
8,2.001171607521116,1.5337866673916019,1.5087575180399857,1.4556518241973615
9,2.0210536636723275,1.5639853709800633,1.5578850238630657,1.5259066341847498
10,2.0732350630758463,1.5918374546190006,1.6153623175248109,1.5657332110843722
11,2.1405721175215318,1.659651083283843,1.680275867747984,1.6271706931904544
12,2.22846719582789,1.7107474042597182,1.7394244700704702,1.6861154719980713
13,2.283639484698952,1.7560528680596899,1.7818237774930479,1.7375295342327366
14,2.3642629998592293,1.8164248885553111,1.8174634148207196,1.786198904081348
15,2.363926481708268,1.8153428868581636,1.8338850502149708,1.8120765203398033
16,2.354141383774894,1.831020971487966,1.8612748984309684,1.8173824705740094
17,2.374963781227032,1.813428883021014,1.8697545321518387,1.8229256373909948
18,2.3934233251080332,1.8387270019042594,1.8847695338965442,1.8505652114924107
19,2.4444227801552842,1.8639965887590297,1.9150037465833967,1.8815828147472977
20,2.4870533739031884,1.8866551422387154,1.9435875362035073,1.9025733833274467
21,2.512658427178067,1.9152921281352586,1.9671232474195857,1.9357591328167618
22,2.5462633105953603,1.929768775847064,1.9941074683058235,1.9775556003547587
23,2.5898210258136944,1.9583386324839864,2.027837857348455,2.0197036611910395
24,2.6446981514915935,1.9809624888076627,2.070663822173628,2.049073156614244
25,2.6801227136640398,2.0119903476878536,2.095522902634747,2.0815790775829384
26,2.6793635232757342,2.017750217613554,2.107737590167566,2.1082625402446222
27,2.713688056729387,2.03961627124046,2.132910306153927,2.145270950263315
28,2.7392360258132915,2.0614048604216535,2.1505625649130256,2.1787225560945394
29,2.7663760040298633,2.0890961251073,2.1710379307649754,2.2071297825508207
30,2.7866877734328592,2.101026158013336,2.1784541945590874,2.2219314939761174
31,2.797449899801117,2.1163282309240303,2.1918362985550193,2.236931648229187
32,2.8184871383152745,2.136909621765642,2.217150881403567,2.257262729510542
33,2.845832257013105,2.164316157115003,2.239515621753005,2.2797307877095485
34,2.865070811263892,2.1782805278466113,2.2537048306235374,2.2928236955453305
35,2.88865038670598,2.2029594865218076,2.2681275623708967,2.3135323443503384
36,2.913179469911422,2.2094889881354116,2.284762803299365,2.3333456487962296
37,2.942182871839812,2.2286155490989636,2.292597290450087,2.3614820911397625
38,2.9639987539215302,2.243399676831404,2.3088375172080187,2.3721131602689622
39,2.9690491039879325,2.258957690231164,2.3135437902334774,2.383418719574865
40,2.9821860829452866,2.271371750385297,2.32278916534518,2.395244086918862
41,2.998744965732307,2.2945311321806403,2.3380521621087813,2.4149207033041344
42,3.007483319111569,2.29870988854397,2.342127561596788,2.416251360141174
43,3.025245802508686,2.314102113829096,2.35869431791709,2.4399777809945946
44,3.040430599462762,2.334250616932105,2.36865717076467,2.461885015010858
45,3.0558158698610365,2.3442437262396734,2.3800689616784223,2.46409298999056
46,3.063905490466126,2.351358359024736,2.395719713621989,2.4713490395155553
47,3.0615726189061103,2.3618996465898765,2.4005369694053917,2.485755144432871
48,3.071997585576854,2.370899277405757,2.413326430662797,2.5055550993859503
49,3.095624171047074,2.3886563358882884,2.4390244724519796,2.522966648777737
50,3.1026219791319547,2.3952491375550946,2.4379993907062723,2.5421259678868657
51,3.126654485756463,2.4083868654867953,2.4505545282963106,2.5531377336597596
52,3.1464166939160085,2.4205194703572164,2.4590211682720335,2.568896143268482
53,3.1569080790793946,2.429915525429694,2.4647286911313353,2.5778033268141933
54,3.156070558619777,2.4365402776405984,2.459700353016767,2.5839899036660094
55,3.1715946683267924,2.4513427396351166,2.474408084918089,2.605056253926362
56,3.1875479396962763,2.4657491578893462,2.490501097186216,2.6200392422884966
57,3.207437858981732,2.475416701131372,2.5046221381573854,2.634483786876051
58,3.2262172043776634,2.4898439986829173,2.520951472223006,2.6542261428695166
59,3.2278057775326725,2.5004740434088375,2.5279792292055765,2.6625369836719615
60,3.2550638985754374,2.5220026387716,2.5441528611590467,2.685782191717244
61,3.259362118603148,2.5357224663684743,2.5529622703893255,2.6956914837575026
62,3.2747614700738157,2.5498930470751087,2.569956013343614,2.714376076286061
63,3.2822948310854403,2.5650846473119997,2.5764664906008665,2.72818371589888
64,3.2954327928086204,2.585054494189079,2.5919154522540384,2.7434178988759985
65,3.319040073393782,2.595507207329727,2.6060020499335077,2.757513453458819
66,3.325974669699476,2.611161007070447,2.6147923476557393,2.768477884431009
67,3.330612978307383,2.6161288199361574,2.6227548959794933,2.7805057989088184
68,3.329583550093836,2.615670448951413,2.618432624892976,2.781760494760551
69,3.342074893176651,2.6251399317679374,2.6309844569778296,2.7951706148684643
70,3.3452171825150776,2.6333172763642754,2.6399604561152747,2.8030770830889753
71,3.3449895985120572,2.6419779708036772,2.6459674434523563,2.810407960928062
72,3.349171618811164,2.6528217789146655,2.648154367703652,2.8198666519571045
73,3.3565568879723613,2.656005520259595,2.6523222424962865,2.8250225653493413
74,3.364211687357365,2.6667582312268627,2.6610725722916126,2.839515593932352
75,3.369832510330408,2.675333435358964,2.666997123243704,2.8504531092696537
76,3.376405526668623,2.6886872455716597,2.6748045407344807,2.8611307928693894
77,3.388683065803198,2.7002294806556084,2.687167131323588,2.879645899358406
78,3.3998654942606827,2.7124357163931325,2.697649314010641,2.8950454267458063
79,3.412051332630543,2.7316206558764518,2.7094882434772605,2.9083858142942054
80,3.422926040320518,2.744027673734874,2.7230746406839366,2.9240370599214054
81,3.420859993448621,2.7527473382553276,2.722289937975365,2.9188643719550273
82,3.417689415528086,2.754955768978845,2.7220637310329345,2.9224261114548993
83,3.4220700871878167,2.7634920608381974,2.7264310570792643,2.9293884870760385
84,3.4279308395741745,2.7748575528332857,2.7332707359312405,2.938810506806254
85,3.4318565652177275,2.776716304398826,2.736511344805704,2.9435845681633754
86,3.4440662940143927,2.783301013155955,2.742145630117386,2.956480930050155
87,3.4492096274426105,2.7907978502072064,2.745497900988882,2.9651834191190134
88,3.4568304043745073,2.797828062723012,2.7513227506898814,2.9757813282966334
89,3.463069676773692,2.8014150939307054,2.7546093542272643,2.9828156993975026
90,3.469963747764121,2.810942624853768,2.7587028366477018,2.9941701877053606
91,3.4706710187355068,2.8134293810861974,2.758709760628018,3.0014622407034888
92,3.4753742470158078,2.823356458679088,2.763738607055962,3.0086638349149997
93,3.4738087201779684,2.8239770375473143,2.760885322599419,3.0162518040120236
94,3.4784046833471427,2.8308443303067934,2.764556740093285,3.0236431534974635
95,3.484053196984323,2.8314092382064135,2.768341880341133,3.028350836623933
96,3.4880219466307834,2.837291765777491,2.7757400293971175,3.0397006476147554
97,3.488775166063879,2.842335046296948,2.7753815517353635,3.0416089558340955
98,3.489195243553477,2.84536788861743,2.7780371559530668,3.0484131169021955
99,3.4886952373023523,2.852577900153588,2.7811511546539966,3.055077445242465
100,3.4916469205093223,2.8550862039800093,2.7846604137598465,3.0598263090711173
101,3.4915910867724476,2.8591902580640034,2.7894013929045456,3.068131464615934
102,3.5010822947719333,2.866776914289851,2.7946065547285235,3.0771882289948205
103,3.5073529583398684,2.8720365601065447,2.7987762633580306,3.0876316046769783
104,3.5073506040042655,2.876507656792139,2.8052173032422627,3.0954573618704813
105,3.510646454425534,2.8853597060798926,2.811055921462872,3.1069416029778387
106,3.5144668823508853,2.889794019987256,2.8170249287733924,3.1136613675549514
107,3.5127260882163074,2.8919523556210556,2.8137803889951436,3.1196186745346712
108,3.5121700414177845,2.8930357982281603,2.816281389522952,3.1192915517491526
109,3.5170097361249204,2.9010606103979817,2.826044222189475,3.1297155507664027
110,3.5168672473514864,2.9036640929046484,2.8256486169556183,3.134236246945046
111,3.520726500866599,2.9097965172929023,2.8311909726428337,3.143219647503715
112,3.5260305120291515,2.9189072014520883,2.8324728454473993,3.1532860978805797
113,3.5216836845421335,2.9216766964735537,2.8334219041559594,3.1557499956981223
114,3.521950214105846,2.9247445096256532,2.834992731397074,3.157471552684506
115,3.5182372652583536,2.923153603461233,2.833751589860203,3.1557048076680125
116,3.519311564416177,2.9272907038927447,2.833911011509584,3.161154960209434
117,3.516998490670935,2.9311904105709807,2.8362331834615127,3.1681413594256616
118,3.5184612367596104,2.938377024543259,2.841726922715838,3.1752931552052828
119,3.5190491175972576,2.945531102477286,2.842428702698033,3.1778436077232906
120,3.5127528863375344,2.9477891164993055,2.840586063159393,3.1784897532086434
121,3.514865996580256,2.949490187322775,2.844350500744012,3.181317708908583
122,3.5160716306551367,2.9569382943519127,2.847876774235363,3.1823573120533095
123,3.513860063752964,2.963610839180587,2.847493690782959,3.1862195136408165
124,3.512959454478249,2.9674742950752155,2.8493507988702222,3.189233441555329
125,3.510152988159693,2.9706080178687837,2.8520348861804115,3.190558868445237
126,3.502076461082232,2.9689945061646843,2.8489176252414365,3.189676165787632
127,3.498518385085382,2.9695756291393205,2.8495261703254062,3.194309505970659
128,3.4993118345030774,2.973549673282179,2.851126530182996,3.200181816569037
129,3.4967954343347296,2.9746860036978218,2.853521976114771,3.204830767283411
130,3.497314021460564,2.977815668899539,2.8563628594696775,3.20800363739306
131,3.496445525005984,2.981443088808733,2.8584972046400927,3.213256474829915
132,3.5036115877346385,2.9880702182605257,2.865863176386321,3.2206566413114137
133,3.499829923229021,2.9896361017453557,2.8664873000713067,3.22148984911387
134,3.4972557904853447,2.99436165664326,2.864077927919092,3.225733488069926
135,3.4965514792321413,2.9931787507796757,2.8632658564809863,3.230003885962203
136,3.4992273823139084,2.9982191400286355,2.8675163096290603,3.237738592628226
137,3.4974022171938515,2.9995660674842517,2.8660068676823136,3.2408919898647035
138,3.492660374359779,3.001802513778723,2.8639663155625175,3.241986178184653
139,3.494230787197272,3.0045333643106265,2.8638380935750853,3.245173953872461
140,3.4986198222038714,3.0092364217236596,2.8667371304476714,3.252107237656858
141,3.494393310110061,3.0099771192211415,2.8643275483210817,3.2529208388411592
142,3.4911307694538776,3.012759130447141,2.8665796239146104,3.2536440536063407
143,3.4890884853497837,3.013640055965346,2.8650623468249714,3.2565501644019714
144,3.481361725013163,3.011713207153929,2.8639507565012763,3.2545012731030725
145,3.4818932745312257,3.0129559509402437,2.8656060045724865,3.2562174080703983
146,3.4861398032126063,3.0186500633936526,2.8684309665561156,3.257979102983014
147,3.484980919864842,3.0190287654989234,2.870352638734784,3.263342814620545
148,3.4844869591764867,3.0195543252514807,2.868545577752647,3.261049946074042
149,3.4797314845630014,3.0200063241546258,2.8699876005651306,3.262640953460414
150,3.478530356430443,3.022325439586665,2.87266576271947,3.264245077404986
151,3.4790368130286393,3.025117747253489,2.8756752706003623,3.268688218725179
152,3.4739578401105096,3.024762511811568,2.8777685711212415,3.270195952167781
153,3.476866183495505,3.0294667830081727,2.8789958271370275,3.275100279799621
154,3.4753187498059166,3.0323401232346314,2.8815305632902475,3.2760508835416506
155,3.4688708996743594,3.032660304589801,2.8787412135163546,3.275773927952597
156,3.4624490394591865,3.0284399773086785,2.874294056985029,3.2735751938768334
157,3.4550015607553033,3.0262645127323675,2.8747758355500554,3.2731423806664064
158,3.4523159374659933,3.02831288817637,2.8751826913329803,3.273095493563954
159,3.453190149218654,3.032006292496903,2.8772268238939493,3.2746174100666656
160,3.452345724116016,3.034501878207382,2.8787628322234093,3.276013719800248
161,3.4490318999694964,3.0359371911538156,2.8805310621429907,3.277643424541921
162,3.448220154586878,3.037968602583755,2.882222393419093,3.278886938739911
163,3.4440994200831563,3.03635827101893,2.883201618124932,3.281819789038585
164,3.438538960367534,3.0337221098027802,2.878965748912036,3.2800253548565492
165,3.432546486437527,3.0328683006884307,2.873920280012709,3.280191492418516
166,3.426653441440613,3.033626467831096,2.8716075269507386,3.277300737914777
167,3.4260095301065725,3.035254152056813,2.8713464106419826,3.278826678933866
168,3.42387540358755,3.0406482761305584,2.870062545744543,3.2797650663901923
169,3.417769071810078,3.0392785076101676,2.8681896490832948,3.277749763486014
170,3.4157119620771175,3.0413944792827214,2.8677320083010702,3.27668140699144
171,3.414291528818006,3.0404005404533323,2.8699382072361392,3.276594468012281
172,3.4113879359277344,3.0427651289524715,2.8698427468669556,3.277381644155424
173,3.4063995034062304,3.044060448332584,2.8688385399124803,3.276772191546629
174,3.3973658753384357,3.0392890839769158,2.8625347936477175,3.274364509267331
175,3.3931956387102304,3.038160648987429,2.8624455394063544,3.275011365364544
176,3.389265827222902,3.040485786074556,2.862748111824034,3.27629140868107
177,3.386170999849412,3.04416726590108,2.8619681181199543,3.278158330428244
178,3.3820620028382176,3.047033890061245,2.860216933322049,3.2793565774744176
179,3.380748348192046,3.0470138290683257,2.861134057834092,3.2792319002289823
180,3.378892836048408,3.0443068893233076,2.8570096020017637,3.2799397648948334
181,3.376032863512783,3.0441779091553953,2.856060836621042,3.2769583012975705
182,3.3705936243117818,3.04349448785779,2.854418722923189,3.2757724763525045
183,3.3665474642405395,3.0415948048537413,2.8512962672548476,3.2742581262214987
184,3.36295581008598,3.0403196216077295,2.848571957726135,3.2742457528772144
185,3.3602810519504667,3.039369676242436,2.8440160627313333,3.273263471544274
186,3.357357364801289,3.039543280518566,2.8420635899853948,3.2703427984050175
187,3.3535685034759526,3.0419676247725382,2.841176131889384,3.269620166649056
188,3.3518924131508494,3.041378735532801,2.840936999518194,3.2681206078397267
189,3.3489268323506907,3.0422913575644337,2.8394766738782726,3.2676497978855767
190,3.3441535818132535,3.0424980388216447,2.8364995641771125,3.2649524546498747
191,3.3382504203820793,3.0402575637692357,2.833418528925123,3.261183149172667
192,3.3337537676034645,3.0427308930334704,2.831591484622946,3.2581682229070594
193,3.3308646982076664,3.041778584822114,2.8284630014003396,3.25875721076106
194,3.327541616655792,3.0404843337610123,2.827169138539609,3.257456974144833
195,3.327117825422284,3.042220949131215,2.8284181356520457,3.258539864373098
196,3.3248307400760777,3.044798713746656,2.8274025199321753,3.2577430846192508
197,3.3234221702006597,3.046010193519159,2.8283723142751858,3.2589426134368713
198,3.3200863696669,3.0436014671622624,2.8238428613043816,3.2563762500659705
199,3.3182667756548034,3.042333274915363,2.822598280603838,3.2584600442420855
200,3.315150931683724,3.0424484384052835,2.8202097956739065,3.2576978902423703
201,3.3147741982449315,3.0466649815299878,2.8204380688337163,3.260052079269006
202,3.313081350031703,3.0492898719309927,2.82081006717033,3.2598812135127093
203,3.310827872426366,3.051006745363779,2.8199523545057312,3.257294814468868
204,3.3095983965646782,3.0512690380631455,2.8187316684595536,3.258059441165205
205,3.305812526039381,3.050703701311493,2.8167893616811357,3.2556965991431914
206,3.3031374972253156,3.049370691773956,2.813821215818267,3.25365115972468
207,3.299998894861143,3.04937811414401,2.8128749968913347,3.252006548560953
208,3.2954713380937593,3.047218178249355,2.808584441336786,3.249815390643059
209,3.2921353337103327,3.0461103786647565,2.805544446012623,3.247898679384181
210,3.286948520919922,3.0460011018595146,2.80213868796037,3.2458237985064624
211,3.2883534723586374,3.046085627916351,2.80145454296384,3.24655009495637
212,3.286249119698682,3.0443876502169975,2.800546397401165,3.2441187154291367
213,3.2840531070992736,3.0455968532173485,2.7997365321776364,3.2429559674690123
214,3.2829690179480293,3.0484856241938743,2.8008851744520653,3.2415653115654295
215,3.2774497457701495,3.0457206743899197,2.797403201931337,3.239050365356523
216,3.27329396171917,3.0440098657579693,2.7956446077931503,3.2381612925608496
217,3.2734938793844788,3.044238426979526,2.7956456222986534,3.237723118624871
218,3.271481875590352,3.046251407100599,2.795123245806425,3.2384070862940106
219,3.2679456043846207,3.0451045497032165,2.7917976013556998,3.2363969973839684
220,3.266695525669904,3.045431003681388,2.791227883480755,3.237466592378215
221,3.2641775970318903,3.045602154869332,2.788477827040794,3.2355550057868827
222,3.260359787450447,3.0458977870696193,2.7873115157951447,3.235436553844397
223,3.258185302823674,3.0475321787136544,2.789376920190271,3.2355710301819993
224,3.2539904243727507,3.046309945740571,2.7887229669700995,3.234914385224796
225,3.2517838019296676,3.044674008305945,2.784166559800298,3.2336871350285867
226,3.2472189274261467,3.0438323908272964,2.7822517821079713,3.2325736027321663
227,3.243991993213361,3.0433846853978275,2.7817013884245685,3.2309328938933337
228,3.2430664369594964,3.0442986986705094,2.7817430817360513,3.230769266708666
229,3.2397324665631992,3.04581316127065,2.7811894653680196,3.2291360188379583
230,3.236786993241007,3.0442976083893627,2.7816225593471016,3.2286161520151393
231,3.2337303796734567,3.044317194982894,2.780011012441357,3.228369068954137
232,3.2319588056832242,3.0433418377460395,2.7807264591767478,3.228146937689351
233,3.2269992163678154,3.042585072429929,2.777259336814141,3.224936210867177
234,3.2226436329325394,3.0405369334602383,2.7755938629175567,3.2228330883821346
235,3.217913230245497,3.038076688934435,2.7716068763149986,3.2188040372929816
236,3.2144107705053493,3.0355668800568743,2.769354313098562,3.217698110930909
237,3.211710479216723,3.034460607258608,2.7694415951751394,3.2163711466207157
238,3.2086887133221293,3.031975222647181,2.767160811709963,3.2151038113430888
239,3.2052508591517435,3.0301823568175927,2.7661888013714906,3.2126895517186016
240,3.200723211086718,3.0299920504944287,2.766288904352305,3.2117779940208666
241,3.200504747636088,3.029918807824797,2.767458330659654,3.2118763799046666
242,3.1977300965693245,3.0271304427112566,2.767975110172596,3.2106751351154506
243,3.1974485175619125,3.0285303635372127,2.7679354599002157,3.21101324289401
244,3.194486343898662,3.027416472061218,2.7670682180142543,3.210907210842759
245,3.1917501863193602,3.025615505895143,2.7659221964425,3.2100506274623735
246,3.1891773548714295,3.024445407620931,2.765060388500678,3.2086806885034576
247,3.185914640283045,3.023301635278367,2.76493638712789,3.207729469799687
248,3.1829173454872373,3.0212373145479483,2.766622874113722,3.20642847737967
249,3.1806652451532567,3.0208575538373816,2.7656325261957067,3.2044830427540614
250,3.17685141202193,3.0193059400248576,2.7651914347903706,3.2024058342690664
251,3.171194453061358,3.017414519143199,2.764407383605424,3.198365704591043
252,3.1699990867525694,3.016138481437007,2.766652478679005,3.197195080944074
253,3.169562876190182,3.015853389132714,2.770927885953076,3.196502924853863
254,3.1685922303187146,3.0169151995634667,2.7736369667500225,3.195810429303568
255,3.166724061385703,3.0166836425299177,2.7764461092773876,3.194770595450269
256,3.163686123648859,3.0165172250195083,2.7772490753004258,3.193915856713127
257,3.1619491828913935,3.0156690348482607,2.779928342082732,3.192859771498577
258,3.1587534019283643,3.0147181897601816,2.7790267257202816,3.190475132026513
259,3.154754701201378,3.0131526954091497,2.780253346323767,3.1874555482111697
260,3.1536271240432154,3.01494012638248,2.7826941685714774,3.187246564936256
261,3.1508338426450315,3.0129808843008674,2.78329343050363,3.1868652023456363
262,3.149784491833308,3.012674714397935,2.785464927560902,3.185540079514133
263,3.14799717524228,3.0132877101964164,2.7859664060433347,3.1849132763136034
264,3.1463118194041417,3.013570460980781,2.787016311841586,3.1843275013730072
265,3.1401028482394486,3.0086139166584007,2.7841977395418347,3.178673490954008
266,3.1389130771739975,3.0095459460034255,2.785241782217432,3.1763771093504576
267,3.1357595261895503,3.0065682997998957,2.7859656959978727,3.1738875648703604
268,3.13415764969908,3.0076092262150933,2.7864421526103933,3.1731627976157695
269,3.1323474966390883,3.005263176658298,2.7870902673645293,3.1703302076262427
270,3.13068795100784,3.0061310135220243,2.788791100112865,3.170794479094861
271,3.1276362879490645,3.0052593623214134,2.7869747174187416,3.168331304356825
272,3.127001040823162,3.0046467596288746,2.7906328354229917,3.1679242646233345
273,3.126042152597053,3.005149889761387,2.7920104253198903,3.168119109225763
274,3.1223864724219434,3.003359276873914,2.7917086517593823,3.1654363143382764
275,3.119975341250852,3.002258409724118,2.793016064495411,3.1634741087053184
276,3.1161625847238414,3.003335862840737,2.792494154160284,3.1624855215384557
277,3.1141099417618117,3.0022818702664695,2.793780249976211,3.160764309834757
278,3.1101815496669474,2.99968380635111,2.7939193306360957,3.1589433240566374
279,3.1072294225252666,2.9978786612986665,2.7953189195553922,3.157762029524167
280,3.106405719549372,2.9983958567212077,2.797119500175946,3.156610972567653
281,3.1042264993881434,2.9990493915807677,2.7982510995731884,3.1552194859561973
282,3.1004993186341667,2.997721943887793,2.7996977744008094,3.1528005392028176
283,3.0975297228682903,2.9968380787880013,2.7999603587530917,3.151765163686919
284,3.0949837551741566,2.995269868495879,2.8013122666367414,3.150039783475806
285,3.092918736055342,2.995364094144582,2.801983036850076,3.150886953019906
286,3.089521542681956,2.9909429254459448,2.79990266127849,3.1468493248525253
287,3.086176330838986,2.989583939041554,2.800456333616206,3.146120634709894
288,3.084025989535781,2.988472920769036,2.8034048232782722,3.1464263215441473
289,3.0819442804502355,2.9872934616614537,2.8057480853889922,3.1454560720952816
290,3.0786575261205273,2.984000533431429,2.8062005121417473,3.1431714255066034
291,3.077058427129678,2.982371730265731,2.8070104303863928,3.143260491343989
292,3.0752087267817685,2.98037865030141,2.8082020241750105,3.1429830752927526
293,3.073585753447096,2.980324323987828,2.8103681296681895,3.1421596048224085
294,3.0716614399708,2.978921189201688,2.812975895330183,3.1430240690870894
295,3.0720861368707193,2.9789764537967165,2.8146810370180515,3.1441599004564433
296,3.069010389501608,2.978793520598679,2.8156593549413604,3.1452275854340876
297,3.065358106317823,2.9764569034299013,2.814087059790373,3.142529986668933
298,3.063089563786368,2.975387374375659,2.816312297148835,3.1412247507115447
299,3.0616824243556615,2.9737849702077965,2.8160090096492385,3.1405452948042565
300,3.0590226876022912,2.9728078228597314,2.8155525012414704,3.139339294393997
301,3.058296779628073,2.9709115144455813,2.817312525890083,3.1397464515109124
302,3.055064652521182,2.9689583501684846,2.8181065288507394,3.1383292457978733
303,3.052351115146604,2.9687166284112725,2.818295388460597,3.137408631872504
304,3.0510058753362403,2.9668016234319046,2.8199775299857426,3.1355645534381833
305,3.0488224342435988,2.965587332215845,2.819936852885749,3.134649377099308
306,3.0468325833059424,2.9639450990894303,2.820468532546942,3.133489788345805
307,3.0470305500947146,2.963194505515543,2.8221693359121662,3.1336100405482776
308,3.0460466462104767,2.9630946914323357,2.8237346359894673,3.132530692404294
309,3.0445043192846666,2.9622482824753544,2.8239093604284298,3.130040200270558
310,3.0413237073749673,2.95979323705431,2.822050080772512,3.1291597515186322
311,3.0395515280743584,2.9597714165893323,2.8231560053666107,3.1283958886349184
312,3.0377929083596493,2.960655526037811,2.8252835893743273,3.1277220174990505
313,3.0359702281996923,2.957805495480053,2.825930049391284,3.125793576192469
314,3.032993855282251,2.9551546277919782,2.826203195696083,3.123791794339496
315,3.0313915379612464,2.954584531603786,2.8267339125933697,3.122610171048273
316,3.031560270409104,2.954750844653373,2.8282652576682827,3.122945278608965
317,3.028580577250909,2.952875859616722,2.8280173921238982,3.121336420349228
318,3.027039691185688,2.9516389971188715,2.828719885848958,3.1213845044633577
319,3.0250549277849124,2.9506418003198833,2.828844301249594,3.121125063122738
320,3.021524077243678,2.94977999095131,2.8263760836107714,3.119815231539092
321,3.0213548649804323,2.9483658692510075,2.82751052934759,3.119624073312126
322,3.0195383464089987,2.946329606777807,2.826718090215084,3.117876221701961
323,3.0178080326105117,2.9459083406959317,2.8268948778126526,3.1172729116773445
324,3.0164937646378194,2.9460580081875127,2.828141941497918,3.1167619583401875
325,3.014284313728495,2.9457180227826,2.828793847249834,3.11485703680682
326,3.0141377761165704,2.9454611990984128,2.830740861769285,3.114256773667181
327,3.0142404198230848,2.945777366625716,2.8315534465738805,3.114893565536487
328,3.0131271159104585,2.9455298414195394,2.8314119281400334,3.114451319130399
329,3.0093407142395665,2.942154028657727,2.8284205799768904,3.1112371623713697
330,3.007676253399699,2.940185625561714,2.8283858174894565,3.1110472823803743
331,3.0072474785092056,2.9391685469860995,2.8282521326808805,3.1091007151604577
332,3.0060036652208324,2.9381244232376327,2.8284491906715035,3.1084774230425865
333,3.0044403280456513,2.9381853462111316,2.829784756199374,3.107327081826192
334,3.0010289001028863,2.936294776807994,2.82921382771,3.1054440700349053
335,3.000697211249291,2.9348967278493787,2.829679080734956,3.105693045356438
336,3.000140939207439,2.9352961744812345,2.8304223809133386,3.105300035324405
337,2.9987168375768682,2.933699101136625,2.829990936913613,3.1033787041170644
338,2.9977339635159823,2.9343575195934415,2.831051068499677,3.1027620043126185
339,2.994379431982344,2.932982892205773,2.8294532729397903,3.1022244897265607
340,2.992322518027476,2.9308685629331857,2.8288124661717107,3.1007554551879335
341,2.9899794593307476,2.9299703478922985,2.8276246686490847,3.1002482447202873
342,2.9871415389693987,2.928106779097769,2.8271174026009587,3.0992751829798397
343,2.984782210411528,2.9261258711039093,2.8259454953726753,3.0975656043291715
344,2.9827997665462376,2.925636150296116,2.8264211756074156,3.09702081662368
345,2.980686195193746,2.924476183649182,2.8258906168472206,3.096872555560029
346,2.9784784315173742,2.9233621091236177,2.8250920401354636,3.0958583727711297
347,2.9763816142037633,2.9220087409561533,2.824601761971936,3.0950426309797576
348,2.9757605256650512,2.921582501463101,2.825597314081096,3.095688346660199
349,2.9737343573669697,2.920658542048289,2.8257540236259975,3.095503709540217
350,2.973525975517724,2.921646036639821,2.826327472987368,3.095854858663276
351,2.971039427349082,2.9207725899681654,2.827031740725659,3.095231683258562
352,2.969287339934876,2.91936672291197,2.8265638834155316,3.095613287323012
353,2.966815430953932,2.9171258507643754,2.8263030398828928,3.095045127997168
354,2.962100910689678,2.913637825233413,2.8221710710020647,3.09148799893035
355,2.9594438257933042,2.9109191066500646,2.8213784126393047,3.0905089669612416
356,2.9563308033679583,2.9089332134956396,2.8190798633125604,3.088655950036509
357,2.954618300595499,2.9075607974801105,2.819788127617704,3.087589661490483
358,2.9526923874859015,2.907155814207289,2.8194092878394965,3.0887663509401997
359,2.9500696922624745,2.9050417263555297,2.8177687165126275,3.08945848430224
360,2.9475584359397744,2.904284581586345,2.8172871414180136,3.0893585262262975
361,2.9466076929774747,2.903346937223381,2.8174589407329034,3.089938301219282
362,2.943942160399918,2.9016517460282327,2.816149086586559,3.0886123925495697
363,2.9411388143223594,2.8997854838417707,2.814142644684847,3.0868403307746437
364,2.9397246596220943,2.898980538874554,2.8138999745450963,3.086689493015786
365,2.9380612574019302,2.898537073663003,2.814091380810619,3.087232976332604
366,2.9352394986726265,2.896028607312471,2.8136007664235336,3.0866675540451705
367,2.934146013730935,2.895365924966929,2.8132732627521277,3.08641134391934
368,2.932327438287809,2.893424917409365,2.812836758870036,3.086096505288868
369,2.929952102393554,2.8920276436565553,2.8111195348918963,3.08465883431253
370,2.9275112629583915,2.8897056883489025,2.8095928770476313,3.084486604235452
371,2.926330108905083,2.8899889433767925,2.8093794493098376,3.083917938881347
372,2.925229320482047,2.8896305251697103,2.808753550561931,3.0829236452750366
373,2.9229498995699927,2.8886633365696013,2.8079953975508727,3.082968606061485
374,2.9212490056107727,2.8870449440425947,2.8077781845293086,3.082044899908004
375,2.9169291008285394,2.8843064474731808,2.8059988463065,3.0798603742238075
376,2.915155024798762,2.8834630048508005,2.8053947719712693,3.0790292250265225
377,2.9121413461405323,2.8805302253174254,2.802152911208849,3.076894960362772
378,2.910397039392068,2.879354576308671,2.8017446666425374,3.0756394360184287
379,2.9081716967756375,2.8786073095986957,2.8014862199084796,3.075671422828472
380,2.9056021710445976,2.8763303763653325,2.7984441365904154,3.0738546726909552
381,2.905011981676177,2.876116856347518,2.799045294662772,3.073752334715973
382,2.903051424500073,2.874249059815135,2.797817235655882,3.073470852775369
383,2.9012868716396523,2.8720736591818343,2.7966659226823443,3.073194147197762
384,2.8992762269108794,2.8704804556200254,2.796105707950391,3.0729870956212366
385,2.897125500453492,2.869248508297497,2.794818343122118,3.072875554845827
386,2.8943898724539063,2.8676273483657,2.793525022576406,3.071277568658944
387,2.892338922367943,2.866356703703423,2.791882358573567,3.0714601649867577
388,2.89078448541734,2.8653142602083195,2.791795634584177,3.0706767445158447
389,2.887304001883255,2.862513673782284,2.790349790120627,3.0700765340534084
390,2.88521049378862,2.8621059741886667,2.789828217702096,3.0690514204289467
391,2.883918834154169,2.8609167165373024,2.7896763516520044,3.0690812149982607
392,2.8822787388515594,2.859541783085953,2.789461947305138,3.0689358283070676
393,2.8794019814315823,2.856914696664863,2.7868123212768086,3.0672779465788853
394,2.8781997519102283,2.8567829671533804,2.7881311026360005,3.0670159127646253
395,2.875438833470773,2.8546654757651617,2.786280709854433,3.0666438241625085
396,2.873378024481779,2.8525859218211447,2.7843974526234727,3.065925708670388
397,2.870904013079364,2.849904327406211,2.7825059670187855,3.0654376153807
398,2.8683301396209724,2.8478783380449784,2.780513918113431,3.0636350159009433
399,2.868232490567428,2.8477192327023255,2.78182242636074,3.064956283783053
400,2.8673709352441086,2.846589832833216,2.780991351023659,3.064378436923778
401,2.866104201638755,2.8457773666890125,2.781001656735636,3.064458800583084
402,2.8637241924076964,2.84441494217084,2.7790392766867886,3.0624543535591884
403,2.8619686047469752,2.8427935888142803,2.7781057415041572,3.0615120528039985
404,2.8593348578748206,2.8403822451776937,2.7767268829147964,3.0602854443587755
405,2.857706254765318,2.838673863264617,2.7764060227290415,3.0595866716310494
406,2.855740395629584,2.836703329965766,2.7760908220574843,3.0593861237558726
407,2.8538037320022505,2.8357217411432023,2.7753070742014665,3.0591482114667086
408,2.8532626102190326,2.8355084253327125,2.775194620190608,3.059167427111751
409,2.851488921400332,2.835120444407124,2.7749569863776844,3.0588399782049405
410,2.84752318100577,2.8318957570494265,2.7717935079940763,3.055428784725021
411,2.8453720504559494,2.8297363670969093,2.770134735186467,3.0541495782841994
412,2.8424425511544285,2.8279414301421064,2.7685733435660884,3.053918475227719
413,2.8409013005184534,2.82698131444899,2.7682828013860736,3.0549109868365796
414,2.8382837729497497,2.825133448031687,2.7674133083933876,3.0545382202038214
415,2.8364014913263285,2.824406475001108,2.767497162499635,3.0539932818744226
416,2.8339093914826416,2.8232236343344566,2.7659458427491175,3.052907897361284
417,2.832940993243172,2.8219288926709534,2.76520634093286,3.052702387312988
418,2.829530551674423,2.8199777347469035,2.7630437903267295,3.051308418927022
419,2.8271008478957524,2.818548973956841,2.762693592347015,3.0503024857290324
420,2.8247613239838225,2.817143083827643,2.761836490331699,3.049225076307984
421,2.822682967824496,2.814966856142103,2.7613753386137154,3.048908735891883
422,2.820918648930134,2.813008457313064,2.7606894580443115,3.048078394363248
423,2.8189617537579066,2.811262495709294,2.7590005025742657,3.047782806760387
424,2.817575841743211,2.8094486456679255,2.759160642941392,3.047822356794827
425,2.8158924560678096,2.8072747946597527,2.7581491244879,3.046138166183272
426,2.8132780007706164,2.8058531212014532,2.756975253668721,3.0454135933637048
427,2.8110927996728483,2.803857084747459,2.756183745925728,3.0438556914156205
428,2.8089935196197593,2.8030825920064815,2.7567519045515265,3.0426824689341196
429,2.806626160645952,2.8013854145555133,2.7559878428374267,3.0419257995573274
430,2.8050246125573675,2.8013662006472058,2.7559581162234053,3.041992347449485
431,2.8027537443087462,2.800130297072096,2.754715802948214,3.040393546660072
432,2.8007022452794543,2.798319216389333,2.7546638181015686,3.04013072065935
433,2.798390228871181,2.7960341629239447,2.7543002488772044,3.038817981693168
434,2.7953181519685493,2.7934563302940703,2.752401106865712,3.037663352492537
435,2.793634536534895,2.792061676471222,2.751773921999965,3.0365464371610034
436,2.7915929439797953,2.7905746852235924,2.750940464763965,3.0353017587857587
437,2.789966011209373,2.788807616999747,2.75057758575,3.034614733494433
438,2.7884866714826546,2.7870615336880196,2.7509027098728884,3.03454341758496
439,2.7855918939842566,2.7842369188498886,2.7498241156497554,3.0329135295000027
440,2.7851664919918013,2.7836410748276648,2.7505240329481118,3.032586503347453
441,2.783427273190099,2.7820446209740544,2.749076764644818,3.031779610518531
442,2.782564298979628,2.7817660482459954,2.748828862749643,3.031615483654727
443,2.7814426420512737,2.7813137988936756,2.7485704740512156,3.0310133076445966
444,2.7791918140011793,2.7801962189930784,2.7479082732518894,3.0312999127711104
445,2.77685599114537,2.778237072910687,2.7460675852539094,3.0306006238580774
446,2.7734275994340973,2.7759671454107777,2.745107463404177,3.0283202086452676
447,2.771836393555199,2.7741423494098405,2.7444367382366623,3.028220004686702
448,2.7700924194530545,2.7731530377164715,2.744192349235111,3.0277422060501307
449,2.7699242885604485,2.7731058771985517,2.745075394602652,3.0282966732472123
450,2.7681801778112094,2.772504422408568,2.7450634999168497,3.0274446737231075
451,2.7656950981760926,2.7698521402698604,2.743544244071496,3.026109433629378
452,2.76474508768004,2.769057068464389,2.7442343341938393,3.025377997792056
453,2.762818762466814,2.7679386424043586,2.743785249398794,3.0251720874809744
454,2.7616501988918682,2.766194615956223,2.743386121642964,3.0243977531491506
455,2.758392301046281,2.764189638042203,2.7412467967581198,3.0217653336416563
456,2.7548556956434758,2.761988210560607,2.7390344926538837,3.0199969134776263
457,2.7529973123267357,2.760170645410763,2.740045379331272,3.018485477472087
458,2.7514779225974832,2.7589638801810454,2.739973247932939,3.0175157833175055
459,2.7496936245199635,2.757619031100316,2.739712184601063,3.0163831320056373
460,2.7475226790971012,2.7553833496376208,2.7397835248349676,3.01548446648196
461,2.7460423962577702,2.7553480671936454,2.7403308657366456,3.015437589801765
462,2.7436962876746347,2.7531673324836117,2.739957285561596,3.0136052534578472
463,2.742804615387118,2.7528158832832315,2.741433604384351,3.0140877296988258
464,2.740985844288424,2.7523402764433427,2.7415662724644565,3.0132902965177597
465,2.739641236900674,2.7515633065840803,2.7430316961649353,3.0135956555218395
466,2.7374614462744447,2.7498675981309093,2.7434458191619435,3.0131835808717886
467,2.7365433356515236,2.749476406986262,2.7439827829553924,3.012959278412029
468,2.7350278141886655,2.7483887197362398,2.744283121650444,3.012660817049732
469,2.7342770763196858,2.748234284294393,2.745488665876534,3.012999201581785
470,2.730747374809505,2.746004087985751,2.7441526272086847,3.0103031910630342
471,2.729221222439476,2.744377182079846,2.7444671092525237,3.009730269734495
472,2.7279115832733862,2.743548284983073,2.745835070809733,3.009469693868239
473,2.7267871370433783,2.7427706682069015,2.746971719759014,3.009510175694785
474,2.7249883930181498,2.741164039346362,2.747399870663658,3.0092072885496868
475,2.724487422644474,2.7405571808498066,2.7488836695222036,3.00946211944257
476,2.7232609150205915,2.7392923802535254,2.749177850557629,3.0088778498064834
477,2.7204269463063255,2.7374229858645003,2.747672872843117,3.0063487702866065
478,2.7187208673925043,2.736124471557755,2.7493322732759813,3.0066224269476054
479,2.717161559348177,2.735192343787477,2.7503627900854197,3.006535781750927
480,2.7157505091069054,2.7335973149456794,2.7500239818330856,3.0051711715187888
481,2.713942650223285,2.7325705223113337,2.750432840147604,3.004505016811177
482,2.7105364240346614,2.7295899629265263,2.7493595041340453,3.0033597739417273
483,2.7077030397825874,2.726728333508059,2.7481497636515893,3.000836467810091
484,2.705791417968545,2.7249998949423744,2.747374191670394,2.999899909403543
485,2.704868843860946,2.7244148178273115,2.7478623578201518,3.0001206851660442
486,2.703687801540208,2.7232033100841377,2.7477392159294847,2.9991278488413586
487,2.701478336820626,2.721948222668373,2.7471697172250096,2.9982114829151154
488,2.6998479277500635,2.7210045978238995,2.7473644146626777,2.998822973156488
489,2.698385126199,2.720384477896894,2.7476160522325905,2.998567902007379
490,2.69614680180662,2.719430972361877,2.748247324014216,2.9977339304995194
491,2.694402720871396,2.7185226030263556,2.7476760525666823,2.9969418958916916
492,2.6934180561876384,2.7174023156231777,2.7483215025358056,2.9968620936101034
493,2.692417973559899,2.7161675436156316,2.7483208216333264,2.996426215645069
494,2.6902497496437485,2.7142789560095006,2.746754510509002,2.994883211874375
495,2.6884509712280384,2.71240496668534,2.7467142387895547,2.9937620271007725
496,2.6867842951155403,2.7108565374941977,2.7460440552229133,2.9924775469913434
497,2.6848141067852187,2.7091510222661843,2.744132734168115,2.9902404050452063
498,2.683997973004458,2.708156011195516,2.744853323352229,2.9897479725451332
499,2.68352172422706,2.7070464414350415,2.74552602608467,2.989197920235817
500,2.6838523607865405,2.706555677517962,2.747625685984697,2.989222650864594
501,2.6842280904803175,2.706624348804355,2.7487980407628227,2.9894455409883873
502,2.6819593959225254,2.704491973592831,2.747729522907695,2.987894163216604
503,2.681082971573793,2.703293111314725,2.7477906544982216,2.987236374148302
504,2.6808405285861916,2.702969608938546,2.748387640239021,2.986620670180239
505,2.6799488340770496,2.701896531643561,2.7486332334295502,2.9856692525346085
506,2.6789902096148395,2.7004206302813314,2.7493208568561607,2.9857301781568575
507,2.678308487997986,2.6996398210676005,2.7499484411947956,2.985277307861608
508,2.67773665139336,2.698757315391542,2.750879403225777,2.9850544673807726
509,2.67684402426019,2.6986887759661875,2.7510335582970504,2.983894783079901
510,2.6760437794258536,2.698156738721912,2.7511482130517466,2.9818469447396967
511,2.6761807797328094,2.6971378228190788,2.7521699236515564,2.9827124503166726
512,2.6752692662168656,2.695882930575266,2.7524032788335977,2.9819002603890405
513,2.674529642716867,2.6956169463265844,2.753165488405146,2.9814201821055493
514,2.672782641027747,2.6933220177543435,2.7538947558315128,2.9809631358841844
515,2.671306704486891,2.692263674588715,2.752831302531698,2.9798364023216375
516,2.6710133614165485,2.6917753137877867,2.7525851195296447,2.979329840254538
517,2.669888619367914,2.691066136510431,2.7517302767310143,2.9782385836278333
518,2.66879488383447,2.6900417099760627,2.751266638305961,2.9773506121773434
519,2.667614783396944,2.6885770903269006,2.7518496134735684,2.9761848874596315
520,2.666387631513202,2.687208923942677,2.75166775156679,2.975303109845048
521,2.6653713471424187,2.686317522501365,2.752260328788556,2.974743457662599
522,2.6639427888836975,2.6859737898660967,2.751432531918909,2.9738625058081976
523,2.6628255655005457,2.684917430218828,2.750484725613046,2.9727688626472
524,2.6624335744985017,2.684113296536208,2.7498169120081695,2.9718148381024836
525,2.6619963883730455,2.6838328739769306,2.7523120468276887,2.9717376791320067
526,2.6609332794340466,2.682942251691142,2.7526076383622584,2.9704778175049316
527,2.661365231035465,2.6828749425490352,2.7540162492440268,2.9708656385945744
528,2.6616977318491353,2.682893164423063,2.755921602897385,2.97120242220241
529,2.660880036519585,2.6816090159421937,2.7558316129704576,2.9702313028997893
530,2.6602405346460314,2.68105987989624,2.7560565370834236,2.9695451237079804
531,2.659507402719072,2.6798765137423843,2.756707617268714,2.969332639625369
532,2.6582911210185762,2.6791358786206754,2.757210585033447,2.968349023889316
533,2.6566620451145826,2.6778396962779123,2.756739308393098,2.966597022971975
534,2.656069968493996,2.677296614721682,2.757527247723965,2.966171690146738
535,2.6555289196987544,2.6762458846205877,2.7584642264436923,2.9653586746944836
536,2.654745899119431,2.6755601564349867,2.758740846341036,2.96420272208364
537,2.6538756471375287,2.674381665685231,2.758816114202974,2.963204559367634
538,2.6520964418149653,2.6726204460540854,2.75796003824526,2.9615093785373174
539,2.651561911661843,2.672362499611676,2.75852465503858,2.960704882446479
540,2.6506649748598816,2.6711276427929134,2.758745364735416,2.9595908834778792
541,2.650332539922446,2.670114667159801,2.760549123342529,2.95912097734814
542,2.65017530628938,2.6702423935134183,2.760435231369011,2.958002172784292
543,2.6490434747117133,2.6692013318325722,2.760201312093483,2.9569116218503844
544,2.64874180843875,2.6692328155825016,2.7606511961153535,2.9563042343222903
545,2.6478994885045686,2.668338118226827,2.760408005041967,2.9556969083670883
546,2.647118356792818,2.6676779375871713,2.7600730483648395,2.955080324519942
547,2.6459939328071154,2.667105800252623,2.760302042372539,2.953918450592806
548,2.645055378581167,2.6666788864041067,2.7610880770201227,2.952939318127164
549,2.644509979005347,2.6667810432476626,2.7621126349543443,2.9527952545646037
550,2.643806627479014,2.6666245039045378,2.7625559626323954,2.951932285704116
551,2.6431138849798863,2.6658119898922026,2.762511832887678,2.9512859984319837
552,2.641486600445573,2.664350089696783,2.7614454843918517,2.950021292443296
553,2.6404681125453004,2.6636957418540628,2.762388057595886,2.949065590992628
554,2.639697882637758,2.6628721275903087,2.763018865018752,2.9481111480710998
555,2.6391992841751106,2.6628286871522726,2.7622821840902305,2.94725045533986
556,2.637998179208326,2.6619356103534777,2.7613168593514485,2.9461573829955663
557,2.6369176796881573,2.6609902033151704,2.760160981369306,2.944847437497837
558,2.6370180449094853,2.6609782517547464,2.760501681666882,2.9450455229459096
559,2.636339787046592,2.660064807889558,2.7624925710869497,2.9443881401196097
560,2.6359697794345993,2.659852534049378,2.7633241646576234,2.9432834511707764
561,2.634828347297888,2.658588770331653,2.7618915889511584,2.942302509162057
562,2.633878280137173,2.6582349267712533,2.7622633253725097,2.940820575566274
563,2.6332199395339724,2.6579785301589656,2.7609802269687593,2.939668322177059
564,2.631977883365605,2.6563574604058764,2.760474807803263,2.938918825452947
565,2.6307786430642506,2.654704767254841,2.7604287617477423,2.9379782572969293
566,2.629365103577847,2.65326013351158,2.75902337658919,2.9363378411178136
567,2.6287664460390805,2.6532750252925688,2.760068868369676,2.935757904059993
568,2.6281664432889205,2.653827853337107,2.7603073253580632,2.935049504232624
569,2.6273100038517097,2.6538411227614076,2.760837868086033,2.9343500703066887
570,2.6271973409336598,2.654397330616392,2.7616121484088985,2.934176562596666
571,2.6263191579447387,2.65318304339962,2.7619522105073786,2.9331809207123416
572,2.625641075778887,2.6530096949243176,2.761760212557189,2.931939161053598
573,2.625834171231892,2.6536442505440454,2.7626692236332566,2.931321783266473
574,2.6255171927447067,2.6537729532338727,2.763929475939079,2.930181502881309
575,2.625110983144495,2.6536666135425198,2.763907655524022,2.9286390978146484
576,2.6245774765412593,2.653451275080316,2.7648500108137073,2.927758046427087
577,2.6244146141312297,2.6535327661966974,2.7645699857699526,2.926974723279259
578,2.6233341391693865,2.6531488710376636,2.7645315755510644,2.925313000928183
579,2.6232636550967423,2.6537237367823647,2.765098728171209,2.9244050533930532
580,2.6225558574127352,2.653450412862753,2.7663735879023545,2.9227834582782535
581,2.622205333134591,2.653869253860176,2.7670596961344955,2.9224673331344815
582,2.621888029118124,2.6544901500083933,2.7680413494430782,2.9224610792614505
583,2.621401609935901,2.6543656938180344,2.768670942438612,2.922295557775686
584,2.620429082635343,2.6533607497175296,2.7681775366147505,2.9214397652772597
585,2.6200814281021354,2.6529505312982504,2.7687471341544745,2.9203137340803536
586,2.6187823261142333,2.6518574151867194,2.767718977739855,2.919241225344888
587,2.6179516430009957,2.6514843505793984,2.7668700430904285,2.9184438413754656
588,2.616682605510777,2.6513315978762377,2.7660031467205313,2.9163766703298775
589,2.6154767737789375,2.650517627127464,2.7657402554689194,2.9146997656735905
590,2.614703164717784,2.6500149156461736,2.7651749593919206,2.913162775656338
591,2.614321010186547,2.649892261685787,2.764984262165317,2.9121508319836424
592,2.614082164757099,2.6504759063086456,2.7643010554332967,2.9119750645068647
593,2.6135102317929304,2.6506820758226017,2.7650744795380517,2.9110386649085047
594,2.6126126020590923,2.6504964896964225,2.7660456569714382,2.9097125897106197
595,2.612200688973379,2.6505736177140737,2.7656234432215374,2.9085661454278107
596,2.6130761217883594,2.6515568693892866,2.7680133232453374,2.9086879191786226
597,2.6120786875357487,2.651027884315848,2.768236748888608,2.907902159736366
598,2.6116815165650986,2.651178598652443,2.768011861098799,2.9074013099604548
599,2.6119466257291037,2.651922578197211,2.768154343718364,2.906842774360409
600,2.6101044446887505,2.651065856494117,2.7668668787392003,2.9046195214808965
601,2.609664683226481,2.651376136971799,2.7679344089404783,2.903138625788957
602,2.609631598307227,2.652269582341743,2.7684749383173646,2.902459282018787
603,2.6094396077469226,2.6525198790576936,2.769228148505439,2.9016028578911937
604,2.6090682885797736,2.6532084939863085,2.77010131760885,2.901015274946893
605,2.6079279740070884,2.653992335251957,2.770960145827121,2.8988443799658903
606,2.607007203393744,2.654468892821061,2.770716348301965,2.897755203578835
607,2.606635327082056,2.654686647545734,2.771320432555181,2.896091707001463
608,2.605678206497308,2.654301639222078,2.770839255459756,2.8956380996303595
609,2.6051150375060845,2.655162564758528,2.7723374036794803,2.8946104943028166
610,2.6050418337980226,2.656239206847898,2.773190694285696,2.894974841097753
611,2.604606086723626,2.656440187178744,2.774313049777161,2.8938561332270867
612,2.6029942752569357,2.6551076394665265,2.7735568202536367,2.892493004423681
613,2.6025499176257743,2.6563727639883963,2.773726467596828,2.89238723120266
614,2.6014945363717947,2.657088888824642,2.774647588483542,2.8910757023685774
615,2.6003781840637643,2.6579782877677234,2.7744025338303926,2.889734015353981
616,2.5990540320368063,2.657962860329606,2.7733570226849014,2.8884486436867207
617,2.5976962773389407,2.6572540782196756,2.7723620018239106,2.8876417149545235
618,2.596116373320045,2.6567519817315706,2.771898724922457,2.8859317954301478
619,2.5951970062269947,2.6570494411974304,2.771437275416507,2.885300682158218
620,2.5940887285311116,2.657329852880175,2.7716512120277708,2.884699536481484
621,2.5931688891555478,2.6569566830466433,2.7722692437511762,2.883579413185261
622,2.5926221410441306,2.6579132693763317,2.773672077039124,2.8827843935885635
623,2.5911769500768522,2.657294403989042,2.772638573585837,2.8822912476675575
624,2.590018759409227,2.657510937309739,2.7720232213846043,2.8819994098864297
625,2.5882266990812277,2.6570168477918994,2.7703057888060716,2.880572436452911
626,2.588019698195449,2.658176306065533,2.7713297571993225,2.880148645171211
627,2.587284821623975,2.6583882362837485,2.77182799096504,2.880214759574539
628,2.5859658396779546,2.6577824661626956,2.771125075651795,2.879051017693265
629,2.5858894249942614,2.6587950732607455,2.7720676472804153,2.878728108005751
630,2.5848490198453242,2.658807795179866,2.7714628822485463,2.878269222239001
631,2.5840501266214724,2.658919092571303,2.770854666996808,2.8776751013452606
632,2.582887185760162,2.659292077948757,2.7704182036865683,2.8772684919584997
633,2.5820366540366035,2.659079512348898,2.7702788918766044,2.876698947699356
634,2.5812979568058583,2.6593067977310376,2.7703131462204986,2.876414328209134
635,2.5808460341177364,2.6600861837327336,2.770888901182479,2.876192290628762
636,2.5786862913641806,2.660009972304998,2.769467885788469,2.874274658166254
637,2.577988900740073,2.6598317448693054,2.7689662170138676,2.8736415489601534
638,2.576905486563468,2.660457063511035,2.768602378335355,2.8730450441695634
639,2.576255444156526,2.6615759335998455,2.768682807917213,2.8734772862901012
640,2.57549450466025,2.6619812101445177,2.7682804805660273,2.8734622413469753
641,2.574738954792515,2.6615578866428695,2.7685822619325795,2.8726205791174686
642,2.5739243241668466,2.66178740892341,2.768573881362595,2.8714268083536894
643,2.5730421897190094,2.6617710779344237,2.7681674764990745,2.8705345403133258
644,2.5720782775098776,2.6613960135523005,2.767857407054567,2.8697911681880335
645,2.571284076623397,2.6607718644294294,2.7677604229584323,2.869713064692759
646,2.5706960690072376,2.660278966760892,2.7679256169440736,2.8692975074093905
647,2.5692323285584675,2.6598527643795795,2.7667007796558734,2.868311124774121
648,2.5682907811883298,2.660378612234666,2.7667318181232616,2.8680405054298435
649,2.5670800519503763,2.6606303968947413,2.768594647556988,2.8663682817304514
650,2.566797020151356,2.6611564166670583,2.768928171098599,2.8654964378829906
651,2.5664956503970253,2.661946495446271,2.769730313159343,2.865740792047473
652,2.564890616303305,2.661706979528682,2.768463715528901,2.86460986199849
653,2.564621787285571,2.6619569483507566,2.768086971270553,2.8637723286550556
654,2.563972869163916,2.6614838548801316,2.7675629651881235,2.8633037003941118
655,2.5631994898037225,2.661527085360634,2.7675743495474925,2.8627833278542028
656,2.562711254898377,2.661736050153896,2.7682987336171845,2.8624998356808042
657,2.5613879048107218,2.6619617228417125,2.768263811604689,2.8613933399668543
658,2.560304455941615,2.6619606773018116,2.768329870830477,2.861424174248583
659,2.560215039175313,2.6624047938209707,2.7684319693515196,2.860384238904585
660,2.5592688368161,2.6608736868255836,2.767126289812108,2.8592795996175204
661,2.5589975377308134,2.6603731656229157,2.7671775686705113,2.8589116162151744
662,2.55778683305351,2.659499030078411,2.766411847469549,2.8574260821441864
663,2.557106167224134,2.6599920537045763,2.7664202375838336,2.8571351610229927
664,2.5561134087213846,2.659676436304612,2.7661281760700946,2.8563874221716365
665,2.5553305940923936,2.658777732749413,2.7666826185831135,2.8552295989163525
666,2.555385453981864,2.6589964860490323,2.767851124096309,2.854919769070432
667,2.555373165323418,2.658802257541924,2.7674520279829067,2.854879021532066
668,2.5553349368413643,2.6587965075891993,2.768101893005214,2.8550867641288002
669,2.5539944757484756,2.6583492117697,2.7671275311249772,2.854214157647476
670,2.5532348792880932,2.657719085973767,2.768185264893327,2.8533328394318023
671,2.5533541951593044,2.658699660784801,2.7686814401148387,2.8540372482816014
672,2.5528536155987127,2.6585765921993785,2.770629371378448,2.853523571795153
673,2.5528269432751434,2.6586600322596228,2.7703278295764,2.854035035853257
674,2.5518775921573065,2.65778659246861,2.769224096569747,2.8535245828023723
675,2.551081643353163,2.657359564424555,2.769326326177838,2.8531637054921015
676,2.55079213401307,2.6579009075242657,2.7703432935404995,2.853658721216099
677,2.550311467175114,2.656971318412953,2.770688545482747,2.852716303401796
678,2.5501424281995226,2.658371031537958,2.7708338711497027,2.85340666461162
679,2.549103361719742,2.6578757352084557,2.770731299580424,2.8533276522185567
680,2.548346602855163,2.657414148697337,2.7694166579242028,2.8534134363774766
681,2.547413316385766,2.655794509946854,2.7695110053522707,2.8526006292527657
682,2.546840435251853,2.6553549451699547,2.76900691085135,2.852399348190544
683,2.5465886541369294,2.654451426609884,2.7690040214846747,2.8516469482709828
684,2.546397100000977,2.6543275048250727,2.769461569165828,2.851250721906694
685,2.5470608568663056,2.6549436670000954,2.7705404228471067,2.852227919969239
686,2.5472438366529158,2.6548896466073866,2.771347745456824,2.8521033082812566
687,2.5463191567463035,2.65443938685849,2.771371859433851,2.851796318666694
688,2.5460515287314087,2.6544576697793114,2.7728797459967502,2.8513839762261495
689,2.5460471239150295,2.654288748699338,2.7736122339209257,2.851391858790629
690,2.545812339247508,2.6536408687857267,2.7733712046503864,2.8506347889249133
691,2.5455789367106965,2.6534634026511434,2.773859505137686,2.850282571003919
692,2.5451507086667844,2.6529003920588585,2.775182716663604,2.849998907481339
693,2.5451317350038,2.651463932976926,2.774842949857844,2.8499118484514363
694,2.5447603321985044,2.651525166645906,2.776313692193411,2.850026187013212
695,2.544518498923677,2.6517458707884534,2.7761612305721317,2.8497994788728644
696,2.545158093026698,2.65260797744607,2.7771208317405716,2.8508765706433468
697,2.5451665936823935,2.6513502360070276,2.777648366970285,2.8506743348555927
698,2.54484942702643,2.651617513516246,2.7786837374088003,2.8503801248052856
699,2.5452968322087326,2.651976997626799,2.779933298002243,2.8505281847702832
700,2.5453168323028703,2.651142456016321,2.780190057680021,2.850013902360719
701,2.546130662805299,2.651360485269239,2.781013883212208,2.8507815526644364
702,2.546693555282933,2.6514921442987514,2.7829659674374527,2.8512222275288903
703,2.547362466432119,2.6520669170544493,2.786040096125984,2.85073259330685
704,2.546919955919867,2.651778566262098,2.78614481436621,2.8510503441512025
705,2.5471353013354383,2.651586532395834,2.7871275269574043,2.850966229838837
706,2.5470958657483465,2.6520530744222954,2.7887425659446117,2.8507683234464056
707,2.5475196959775745,2.652522123639709,2.789537931583564,2.85042034269131
708,2.547468768869694,2.652768846066083,2.789640694687881,2.85107625029766
709,2.548890697964243,2.652740421968096,2.7905463413712592,2.852034153646373
710,2.548645901477566,2.6527345497896375,2.790477677722685,2.8521355237146175
711,2.548830273587848,2.653475021516933,2.792107155578277,2.852126241267451
712,2.549553957856941,2.653576022478932,2.794534198868698,2.851968792755248
713,2.5495916069131734,2.653004630381706,2.7954050999089453,2.8512969639696495
714,2.549418906348676,2.6532055271894617,2.7963830053924315,2.8515458159505886
715,2.5498010333582624,2.652627470037289,2.797541336841526,2.851883399062089
716,2.549449506089638,2.6521614151227015,2.7981968650635185,2.851728785565448
717,2.548950599769626,2.65127100312432,2.7984145964283953,2.851223189290067
718,2.5489621628554113,2.6510515974781375,2.799420100167558,2.8512971011798416
719,2.549824524509971,2.6508059442082565,2.8007996222095732,2.851494037121242
720,2.5495339567898174,2.6506050694796155,2.8017084247439845,2.8508292415465792
721,2.5492869168190184,2.6497207143519517,2.80185164209813,2.850215868324922
722,2.550360605103224,2.650179619693872,2.803604739986526,2.85106534706292
723,2.550053661310721,2.649815997192506,2.804191756533695,2.8503308329576607
724,2.5491856665389485,2.6493399035652563,2.804608321820257,2.8493796146593326
725,2.549466225831887,2.6495670112761123,2.8047617113192054,2.849683746396534
726,2.550064664051353,2.6495454026925866,2.8072274691813663,2.849553234467269
727,2.5499623869482657,2.649099554753704,2.807630686712468,2.849086226660403
728,2.549859394451901,2.6495871105455615,2.807871981944908,2.8491345773333965
729,2.5500290489238413,2.649372546402402,2.808634147804384,2.8484100364215
730,2.5500670045609186,2.6496766260264244,2.809989795803635,2.848819802989602
731,2.549870533206095,2.649297076011911,2.810180166363588,2.8483011169121677
732,2.550103922692118,2.648929379143228,2.8108400536874885,2.848153497755164
733,2.550814556700761,2.648483611785443,2.8115341595729633,2.8479982638873165
734,2.551732857769115,2.6485983675774722,2.8138129994770673,2.8482597810731423
735,2.5527763143397535,2.64972236088114,2.8147256861786594,2.8495550605754194
736,2.5532120112607952,2.649819689946087,2.816035504713299,2.8496037460246844
737,2.5536803932182917,2.64957925317627,2.8164879557819495,2.8501782905911885
738,2.552942740725735,2.6486109246260474,2.8163443482194594,2.849418926631966
739,2.552941757685778,2.648475131246982,2.8158526049562234,2.8496327493098623
740,2.5535470746951905,2.648813913332478,2.816651572651367,2.8508696140468572
741,2.5525693476541536,2.6487216017235378,2.816017011570088,2.850688244059967
742,2.552555284153287,2.6492124492304825,2.816807971564198,2.8515617770416837
743,2.553103597687353,2.6493546474591136,2.818305848770111,2.851438843442708
744,2.553782627932576,2.6497942940437436,2.819188644502098,2.8514992415650227
745,2.5540183755549593,2.649921977119266,2.8192988356508963,2.851502381779766
746,2.5545476313089157,2.64996214164568,2.819754577392693,2.8521047210476835
747,2.5552170217695678,2.6498498125770964,2.8213323344546155,2.8522663805265696
748,2.5556644191409834,2.649161359723693,2.821452236087441,2.8519720205745758
749,2.555028264968279,2.648597730094156,2.8219203654550853,2.851540124592613
750,2.555481465631931,2.6490507037453126,2.823189568189676,2.8522514100823355
751,2.5566266348808675,2.6491927825089827,2.824249673254886,2.853346274005686
752,2.5570318279311923,2.6494830559663543,2.825532380992291,2.853359793711093
753,2.5577232842751014,2.649436953108792,2.826683262961899,2.853427538265324
754,2.558740176980015,2.6502262330548323,2.8283838230156424,2.854236128246182
755,2.55864360958644,2.6497666421989603,2.830354152642125,2.8533106679397835
756,2.559442454837738,2.650544693635719,2.8316911043548227,2.8538660301150895
757,2.5594379600382626,2.6505689992447277,2.8326364086654605,2.8535319161259896
758,2.5599426676966326,2.6514150522557207,2.8342645504587156,2.85329576507974
759,2.5616371512792786,2.65196114216383,2.8355480137331526,2.853781456289038
760,2.562748656751284,2.6520945093436445,2.8369055852897844,2.854309543654592
761,2.563028247137536,2.6514030091791,2.8380707053823486,2.8538634718467963
762,2.5636963689527215,2.6520195123124766,2.8394213323677358,2.854174460733708
763,2.5643299496761225,2.6531145809977574,2.8407910036623534,2.854964356508623
764,2.56482530911848,2.653068449626377,2.841480549756515,2.855284781169312
765,2.564633257140496,2.653378782265785,2.841484525412344,2.8552941049730176
766,2.565474524630746,2.653908342016988,2.8428847174466236,2.856346124616328
767,2.5664180082754053,2.654966300201791,2.8446237265653567,2.8576002004903174
768,2.5654981437609687,2.654273545263131,2.8444478617496913,2.8573381930734776
769,2.565810448453736,2.654449171485536,2.844078107031764,2.8579762512219484
770,2.565669236183407,2.654524270273805,2.845518907305052,2.8578242708900605
771,2.566517783298991,2.6545829439131294,2.846718983174077,2.857860094615556
772,2.567821461435961,2.6546514760730866,2.8490718287784627,2.8583943624566195
773,2.567487312151218,2.6537727580554518,2.8490407288719783,2.857859045935656
774,2.567189532912978,2.6532105776780215,2.8493150561486305,2.8567224408017897
775,2.5673844838213307,2.6528685969506487,2.8501288082535936,2.856689015381833
776,2.567936027213868,2.6534200999468274,2.8506453669393843,2.856730647510698
777,2.56894886497029,2.653687299011418,2.852472696759612,2.8569201716118258
778,2.569825939464257,2.6542235686361573,2.853436046808343,2.8576445146046963
779,2.570338890387377,2.6546638498100674,2.8545761961405365,2.857375991478227
780,2.571089538806529,2.6552617706628676,2.855959946689899,2.8575019081719595
781,2.571395340514289,2.654865715335898,2.8565734618324696,2.857459772131915
782,2.5714689224068454,2.6545585894213017,2.8561795717689527,2.8572481725010195
783,2.572645692710954,2.6552224371346798,2.857764908099219,2.857380776604
784,2.5728960103481753,2.655218293533237,2.858902505399282,2.8572170282425016
785,2.5736357674651087,2.6561032794599777,2.8589908830212254,2.857647128573114
786,2.574870044645439,2.6560383074350735,2.861138024348692,2.857690357214585
787,2.5755249113630097,2.655868914306959,2.862137896520444,2.8578164602819487
788,2.5755674037429968,2.6560079159544396,2.862352688087306,2.858291057401987
789,2.5762555730010854,2.656314638435131,2.863587385407826,2.858261026393478
790,2.576515904999192,2.656459646093723,2.864038926848265,2.858388036902035
791,2.5764695263810458,2.656475785812703,2.8654119026382463,2.8580734165366453
792,2.577004001890981,2.6569706691916277,2.866779000462049,2.858284346345054
793,2.5777976280872013,2.657527135881359,2.867541483988374,2.8585290280846687
794,2.5788445505946735,2.6580283889768,2.8692180048992637,2.8592895560069205
795,2.5790760430846045,2.657188679681557,2.869334199243121,2.8588699812513703
796,2.580713084465518,2.6579644977375674,2.8719388107114083,2.8598636958312866
797,2.581647653695282,2.6580724844752783,2.873206199219342,2.859889625071869
798,2.5822677955182174,2.6582838138624867,2.873571098391205,2.8607982804426317
799,2.5817128394633198,2.657979641099364,2.874173572443132,2.8607006098801784
800,2.5823523789423675,2.657849817695908,2.8752683436664235,2.8608599041866074
801,2.583395246410094,2.6584546730747944,2.8772183694667954,2.861357019474933
802,2.5834524868425235,2.65818735027709,2.877474022317265,2.8617692732561033
803,2.5841749379015857,2.6582155222673105,2.8781678963745168,2.862078170788614
804,2.5851013420613382,2.6586260248746103,2.8789657365398544,2.8634354811103715
805,2.5852549974946655,2.6581299538808434,2.8786854653498835,2.8633071015483895
806,2.5860928362474147,2.6587087827915568,2.878972898212143,2.864148675560194
807,2.5875296560270855,2.6599926350319927,2.8806755600964156,2.8655568246181633
808,2.5880566032607892,2.6602802360093394,2.8815361236472934,2.865560793487185
809,2.5889676873705,2.661523491024131,2.882437873001048,2.866598516187196
810,2.5890972631016087,2.661462208458921,2.883517685384541,2.8663109874881214
811,2.5899543126227287,2.6620294567412386,2.8845907083168894,2.867139253057155
812,2.590447187404271,2.6623594365727206,2.8861992267071415,2.8679855114372925
813,2.5910177438202755,2.6629094398653037,2.8867645191392683,2.868903717703085
814,2.5920834165132667,2.663599584833698,2.8879919060918096,2.869902351424531
815,2.591567140878628,2.663416693213457,2.888400839644094,2.869575125625004
816,2.592649090123136,2.664173415845405,2.889585415307019,2.870178346805991
817,2.5943565008442455,2.665222951549101,2.8917705898885813,2.8705062855765973
818,2.5953262666094594,2.6661362264175636,2.892630655186577,2.8717413585069327
819,2.5963083678155763,2.6670035832659256,2.8939205503838963,2.8719054398696446
820,2.597082665848938,2.6671520637549118,2.8947218823402414,2.871762464873445
821,2.5977905415986,2.6677635699597375,2.895702588575875,2.872149024303547
822,2.599009786277495,2.6681930530481,2.8969110842983326,2.8723314428697484
823,2.5991414406452646,2.6681140610703213,2.8978761409880414,2.8727439113670306
824,2.6006538411476576,2.6684954975270165,2.8997889491399285,2.8734281026361668
825,2.6017370364046775,2.6694688999893663,2.9009332551210956,2.8745126915260806
826,2.601974531249479,2.6696566027348507,2.902041837700719,2.874474002250731
827,2.6027327796919524,2.670466317650797,2.903860184828367,2.874086806699537
828,2.603583741681996,2.6709640972066118,2.9050297502478197,2.8750757344650646
829,2.60403808428426,2.6718604615963306,2.906145336756514,2.874720831574848
830,2.6050506363277326,2.6727649636883815,2.90804340192856,2.875636164161766
831,2.6059115648406777,2.672807772355223,2.9088021152774157,2.8757390157868037
832,2.6071043208977103,2.673590287167611,2.909539668739212,2.877236709477302
833,2.6073687377687222,2.674035170939344,2.9112071263235126,2.876329637973957
834,2.6075145062566354,2.674270518159049,2.9118961234325744,2.876307432768592
835,2.6077750003105193,2.6743145477122336,2.9123331794412257,2.8759632898030136
836,2.608392216382348,2.674559749868895,2.9135659387405584,2.876939390823239
837,2.608369691506555,2.6741565167511925,2.9141597840071545,2.876862554613936
838,2.609210707880907,2.674578970819111,2.915036101648564,2.877290116287106
839,2.6090391319913415,2.6744922294364377,2.915153343800682,2.877511268747996
840,2.6090592262475583,2.6751495027236816,2.9155007816574114,2.8773792241311034
841,2.6096648652110126,2.6754354814955894,2.915993737184309,2.8777494052240504
842,2.609009751431704,2.674834244635643,2.916361313304307,2.8772990329022234
843,2.609569857106099,2.675592434755402,2.917062950822093,2.877832646816499
844,2.609497345736985,2.67566626092217,2.9177438776221476,2.878209000723571
845,2.609535242511975,2.6755274719337523,2.9183440233270206,2.878407012211729
846,2.610518616613606,2.676619969445529,2.9203663731716945,2.8781759219417555
847,2.6112348709092332,2.6774835749252777,2.9223676977178825,2.878435452010834
848,2.6121154470513703,2.678070376449536,2.923661361540717,2.8794262287407753
849,2.612493784331467,2.6776922713646725,2.924800484568776,2.879232920941066
850,2.612981786091085,2.6780282621059754,2.9259549334007127,2.8792786745295413
851,2.614159819311231,2.678747293976887,2.927450257822249,2.87987452550367
852,2.6153300279816363,2.679967517883699,2.9292464391592654,2.8805852698508385
853,2.6164489478676223,2.681026919030848,2.931442702363957,2.880971855527746
854,2.6170974195181276,2.6819985531285506,2.9331767615881286,2.881109590798034
855,2.61780758953473,2.682818250496364,2.934870419362461,2.8808892768335808
856,2.617678449951245,2.6825484914413527,2.9354282922273254,2.8807539210408706
857,2.617911333579639,2.682705101681144,2.9365608780812953,2.8812312003014515
858,2.6185212055770424,2.683762492454226,2.938051920120191,2.8810641884710133
859,2.6182835288781816,2.683525455355608,2.938760457236711,2.88099879634477
860,2.6199640795387498,2.6840842505398816,2.939665703336048,2.881726357090434
861,2.620303548235843,2.6844285345264915,2.9404650140396194,2.8823170120477895
862,2.6206893234078414,2.684936549251295,2.9417009408249677,2.8822512838759797
863,2.6215428552149267,2.6857727619302354,2.943426452726253,2.8830627312183537
864,2.6216726621801354,2.6856319063716687,2.9441539260153253,2.8830145089941914
865,2.622263545811588,2.686086736164059,2.945532007078886,2.883172044659765
866,2.6231798081072,2.6866860204727776,2.9468260304314646,2.883581435813777
867,2.6234295426956615,2.6868256097209557,2.948319744552324,2.8832164384684282
868,2.6242749764655247,2.6875864068720485,2.9495107719596927,2.884239470348779
869,2.6251248153189697,2.6883352465853654,2.9508328428659643,2.885894213780019
870,2.6261613760245095,2.689159272427304,2.951705080132645,2.8867564776691492
871,2.6261458796324426,2.6897056684003307,2.952577677385002,2.887810312225225
872,2.625753320336001,2.6889814547878403,2.9524779728101764,2.8875946606181038
873,2.62653708889743,2.6893319185948306,2.9531343468553803,2.8885150122087415
874,2.6270209005921945,2.6896451068411134,2.9537442525041206,2.889247115992044
875,2.6273831928821294,2.6895894560594367,2.9550373677498687,2.889035414403814
876,2.6283355946647937,2.6902475618580235,2.9558869049521665,2.889511876448308
877,2.6278989134572344,2.690205872074969,2.957171542866918,2.8889486502976016
878,2.6281545509501973,2.6902114252385543,2.957108769888316,2.8892829464565737
879,2.6285571039512137,2.690404997835705,2.9589433141312056,2.889137909474205
880,2.628889154743219,2.690559990561869,2.959783278102203,2.8896534240371454
881,2.629100785091531,2.69038477124947,2.961056792643092,2.889450701124558
882,2.628645418446758,2.6898456323243565,2.9613218625656397,2.889021525699999
883,2.62901256202391,2.6908576229928607,2.9616291778863073,2.88983747008116
884,2.6283901409810033,2.690977149411396,2.9613464704559824,2.8899621188866007
885,2.629335221876939,2.69161360500385,2.9626449653272355,2.890522003104241
886,2.629307280940575,2.691901972217359,2.9639101261265215,2.8909694935116548
887,2.629385042132762,2.6920085988022535,2.964557029054599,2.8911856941879557
888,2.62906416242759,2.6916473347142884,2.9644615198969375,2.891538672396292
889,2.629203051130342,2.6914580426997725,2.964306454300945,2.891804797375854
890,2.6294618001055774,2.69188953157787,2.965235859475292,2.89184751518655
891,2.6290715896708847,2.6922650589003356,2.9662907371050924,2.8912173215401733
892,2.629607900907308,2.6924576301229126,2.9675773912271763,2.8924249562705087
893,2.6299291942622802,2.692978337227089,2.968364533545353,2.8916844098917527
894,2.6297155616372465,2.69300438333922,2.968284444623229,2.8926851632802686
895,2.6296203143028603,2.6929662938664034,2.967763254406243,2.892999434895662
896,2.6292753717425024,2.693024749889,2.967684350144882,2.892921185087087
897,2.6292978679838,2.6932256463129227,2.967967755728911,2.89277643874155
898,2.6299607068036166,2.6941636872377064,2.9693214426277894,2.893608861082983
899,2.62981095495691,2.694655934933738,2.969413207114092,2.8940510150047682
900,2.629613590983501,2.6945509004006105,2.970006016228763,2.893888041931647
901,2.6292073569425582,2.69440718029316,2.9704962371497716,2.893644033752198
902,2.629378692132408,2.694643569628751,2.971113208416241,2.8937533955275123
903,2.630007593493009,2.695506257147222,2.971858620509528,2.8950936102481304
904,2.63004665031047,2.6958876666535962,2.9729318759780874,2.895307162948898
905,2.6304687812921923,2.696620648070242,2.973576044907867,2.8966594410333606
906,2.629361217334361,2.6958830923144963,2.9738402562271955,2.895778633954081
907,2.629536455599326,2.695960936531297,2.974667707891863,2.8960031320070154
908,2.630195195486415,2.6967435856075554,2.975542719250025,2.8969458111683615
909,2.630817467660021,2.6974449192510783,2.977020532422602,2.896899367147308
910,2.6302282702306594,2.697342908410861,2.9767686241557207,2.896558427212956
911,2.630771498452005,2.697626401428289,2.9768048335137927,2.8976472920256344
912,2.6308371304194598,2.6973680502114408,2.976983685455712,2.897607261396844
913,2.630512918531154,2.6970488618787933,2.9770091851746123,2.8971551766316064
914,2.6307981310060917,2.6975177464510645,2.9777310905257024,2.8974111295082903
915,2.630454836502177,2.6979030087267564,2.9781347333789587,2.8972246466662033
916,2.6303319510681424,2.698013164096324,2.9783020550688954,2.8974241019176947
917,2.6303796627095197,2.698535375912743,2.9783865969152785,2.8979321948772436
918,2.630170740379621,2.69886725293932,2.9790745883157124,2.8979370274219294
919,2.630084536522351,2.699671001708353,2.979636158419399,2.8988808508978283
920,2.629625514402109,2.6996111922766786,2.979563467848933,2.8995065906949096
921,2.6301597719914813,2.699641010545655,2.9804942472248745,2.899259444812315
922,2.6301039815749143,2.6998855933733656,2.980849286225366,2.8998366739200776
923,2.629636523203807,2.700704462274384,2.9822302342337386,2.8999495584486037
924,2.6299978140763303,2.7015163503215747,2.983376615353164,2.9013347294533007
925,2.6299942392540308,2.701461578879666,2.983453369522839,2.90127626100535
926,2.629546537041908,2.7013343734509867,2.98370046447878,2.9019811427021307
927,2.6302409913380815,2.7018474685462532,2.9847986820544476,2.902659917961419
928,2.6311213681163244,2.702522806360708,2.9866227635427474,2.9033920881519184
929,2.630635207180739,2.7024799155473214,2.9871762128458053,2.903089556655347
930,2.6305074810292806,2.7031093420415107,2.9879752854225323,2.9036869433806682
931,2.631205897116105,2.703635357858002,2.9886070408923278,2.903763495766084
932,2.6309681897153028,2.7034508896589804,2.988281855536645,2.9032098711098375
933,2.630423505839957,2.7036042734616057,2.9885107606146426,2.902829672031224
934,2.629881415166626,2.70330865917821,2.9885686217989824,2.9034072896180514
935,2.6295494647199225,2.7029801732006282,2.9886205340397853,2.903414072863016
936,2.629313666024747,2.7033460874709987,2.9893592978284307,2.9035981258432733
937,2.628967915809077,2.7034825966686253,2.989959341551479,2.9035980353313002
938,2.629556531709601,2.704094016429179,2.990744701157979,2.9042302678435834
939,2.6295252913927762,2.7045247422524374,2.9907685224494513,2.903989283862746
940,2.6282528298417414,2.7040214288816204,2.9916723519631647,2.9038156966305793
941,2.629217278672951,2.7050072629801396,2.993636105696539,2.9046211838538065
942,2.6294203373027085,2.7057929322458163,2.9950835933888675,2.904899849386064
943,2.6280473849249435,2.7048756864662535,2.994770172905302,2.9039546762597532
944,2.627573430344365,2.7049529232793756,2.9957326210761086,2.9036739425420954
945,2.628693121568674,2.7061911388232294,2.9970222895099936,2.9045491391905864
946,2.6285166085053264,2.7061510353643214,2.9974943834220253,2.9049261164628652
947,2.628394967213863,2.7060540845213676,2.997256792322454,2.9046006376675453
948,2.628531775064834,2.706307639461951,2.9977673632049036,2.904878074919206
949,2.628669748965622,2.706943416817465,2.998805109130115,2.905534549585329
950,2.6288911203795706,2.7075471129087636,3.0005708100581066,2.9053847659210033
951,2.6278685400497945,2.7069721112307192,3.0006405694625764,2.904973628347623
952,2.6274736341724947,2.7068205142441824,3.0010196998986034,2.904881992381615
953,2.627677846161558,2.7074196601689766,3.002001761192664,2.9055659337428716
954,2.627074898494242,2.7070303668833677,3.0016841991826793,2.905468141727474
955,2.6263860894810347,2.7067535820352506,3.0013709162311053,2.9055075758163413
956,2.6262740670710203,2.70658281284294,3.0014753562238186,2.9052211908068726
957,2.6270877099422227,2.707215892421283,3.002718540498,2.906073740076775
958,2.627376420140373,2.7075974766688815,3.002770291132164,2.906478626607232
959,2.6280654563295456,2.7084468130987505,3.003869610412052,2.9071395041834465
960,2.6269526864119297,2.7077956409958275,3.0030089205831865,2.907254578688091
961,2.6265398051046436,2.707711648732703,3.0031023733446363,2.9075146000635645
962,2.6270047866018555,2.708293514052837,3.0047204540811787,2.9080466544008794
963,2.627364141049681,2.7088448179049727,3.0049993230777554,2.9082391403285164
964,2.6269046710536172,2.7084492462923335,3.004583863675285,2.907912233203552
965,2.6267999286074613,2.7084888660192905,3.004899894171287,2.907969772899755
966,2.6267621412679225,2.708218885803047,3.0054138639739816,2.9079664720881864
967,2.62721673562065,2.708723838315662,3.0059184663398657,2.9080715380548816
968,2.626717725157266,2.708562052262359,3.0054091138772216,2.9084918183820223
969,2.626335789697564,2.7086729646324965,3.0058454573300732,2.9087703217705343
970,2.6272193774151593,2.70941444733399,3.006834617801624,2.9092465456354883
971,2.6271195614918943,2.7092610413323737,3.0068681647315985,2.909672948084302
972,2.6271794252783343,2.7093739881398116,3.0072745454853718,2.9103709042980572
973,2.626711933079075,2.708818740604222,3.0070870297211627,2.91080871425237
974,2.6260547115269404,2.709349295596664,3.007511156932853,2.9106823327125118
975,2.6250587403771375,2.709200189278698,3.008023588290276,2.9104561195774385
976,2.6252866227894254,2.710008202516304,3.0089024478032877,2.910422180247907
977,2.6244535463983696,2.7099887466578836,3.009400157343756,2.9107416929484486
978,2.6243640005318585,2.710328195755705,3.009671558052226,2.9106961350133904
979,2.624481328189344,2.7109704371977204,3.0093293265013554,2.911165714517064
980,2.624949747936559,2.71211485449391,3.0096327887925614,2.911871266653746
981,2.624599780641738,2.7118898989953593,3.0098553695115533,2.9124778939499403
982,2.624533325639213,2.7120917009385423,3.009552163343731,2.9131082081970177
983,2.624081436370191,2.7122741416684772,3.0102804641798833,2.9131601307952377
984,2.623652038276965,2.711990054381862,3.0103459510456765,2.91300191635678
985,2.623616886975786,2.711992083536637,3.0105513209133425,2.9135787320151434
986,2.623982999043417,2.712316789843524,3.011017622325834,2.9134813125866668
987,2.624299531507798,2.712933525740249,3.0117292571840752,2.913514010083079
988,2.62410709628515,2.712793126198528,3.011605988985589,2.913657999499577
989,2.6237932080738915,2.7127364188431256,3.0115928644726226,2.9137346298533395
990,2.6240053450640306,2.7129758776683435,3.011999518266125,2.9142289462075306
991,2.624379954509042,2.7136034724151714,3.012889087414938,2.9146093539464104
992,2.6241662890173787,2.7133624504192477,3.0129041061558612,2.9146053928988245
993,2.6242526042417937,2.713813086717367,3.0131378687305106,2.9145055164954927
994,2.6240466218158622,2.7134226843873233,3.013092565546268,2.9144065510814015
995,2.6240158848356647,2.713876299185102,3.0133245120859624,2.9143341489301764
996,2.623742198278299,2.7137676956070362,3.013400217157526,2.9142039215746087
997,2.6238593281216724,2.7139684186616253,3.0138372738289743,2.9144764609655436
998,2.6231720099807116,2.7134518141686477,3.013992574786354,2.9141689810956586
999,2.6234255363373262,2.7132601461358936,3.0144968363193536,2.914442072818693
1000,2.623068084230307,2.713077454825541,3.014008959576549,2.9140095038297784


==> data/decentralized/compare-increase-agent.csv <==
,agent,er,grid,complete,cycle
0,0,809.3677981877772,855.615035509538,799.4877910224805,925.7247242025256
1,2,820.1476314074674,852.1488619915859,798.7895498199647,932.3375090953178
2,5,834.7415076099991,868.5176122067057,802.5860581403131,971.2439279795948
3,10,838.7363072472505,878.0412030449121,792.4512526786597,983.8943049548404
4,20,850.4855806109896,902.2968225933828,812.2149361732872,1119.2395182351047

